Level Set Teleportation: An Optimization Perspective

We study level set teleportation, an optimization routine which tries to accelerate gradient descent (GD) by maximizing the gradient norm over a level set of the objective. While teleportation intuitively speeds-up GD via bigger steps, current work lacks convergence theory for convex functions, guarantees for solving the teleportation operator, and even clear empirical evidence showing this acceleration. We resolve these open questions. For convex functions satisfying Hessian stability, we prove that GD with teleportation obtains a combined sub-linear/linear convergence rate which is strictly faster than GD when the optimality gap is small. This is in sharp contrast to the standard (strongly) convex setting, where teleportation neither improves nor worsens convergence. To evaluate teleportation in practice, we develop a projected-gradient method requiring only Hessian-vector products. We use this to show that gradient methods with access to a teleportation oracle out-perform their standard versions on a variety of problems. We also find that GD with teleportation is faster than truncated Newton methods, particularly for non-convex optimization.

==> main_contourtmp0.dat <==
-4.0e0 -4.0e0 8.0e1 8.0e1
-3.9191931e0 -4.0e0 7.9360077e1 7.9360077e1
-3.8383862e0 -4.0e0 7.8733215e1 7.8733215e1
-3.7575793e0 -4.0e0 7.81194e1 7.81194e1
-3.6767725e0 -4.0e0 7.7518661e1 7.7518661e1
-3.5959656e0 -4.0e0 7.693097e1 7.693097e1
-3.5151587e0 -4.0e0 7.6356339e1 7.6356339e1
-3.4343518e0 -4.0e0 7.579477e1 7.579477e1
-3.3535449e0 -4.0e0 7.5246262e1 7.5246262e1
-3.272738e0 -4.0e0 7.4710815e1 7.4710815e1
-3.1919312e0 -4.0e0 7.4188431e1 7.4188431e1
-3.1111243e0 -4.0e0 7.3679091e1 7.3679091e1
-3.0303174e0 -4.0e0 7.3182825e1 7.3182825e1
-2.9495105e0 -4.0e0 7.2699611e1 7.2699611e1
-2.8687036e0 -4.0e0 7.2229463e1 7.2229463e1
-2.7878967e0 -4.0e0 7.1772368e1 7.1772368e1
-2.7070898e0 -4.0e0 7.1328333e1 7.1328333e1
-2.626283e0 -4.0e0 7.0897363e1 7.0897363e1
-2.545476e0 -4.0e0 7.0479446e1 7.0479446e1
-2.4646692e0 -4.0e0 7.0074597e1 7.0074597e1
-2.3838623e0 -4.0e0 6.9682799e1 6.9682799e1
-2.3030554e0 -4.0e0 6.9304062e1 6.9304062e1
-2.2222485e0 -4.0e0 6.893839e1 6.893839e1
-2.1414417e0 -4.0e0 6.8585771e1 6.8585771e1
-2.0606348e0 -4.0e0 6.8246217e1 6.8246217e1
-1.9798279e0 -4.0e0 6.7919719e1 6.7919719e1
-1.899021e0 -4.0e0 6.7606279e1 6.7606279e1
-1.8182141e0 -4.0e0 6.7305904e1 6.7305904e1
-1.7374072e0 -4.0e0 6.7018582e1 6.7018582e1
-1.6566003e0 -4.0e0 6.6744327e1 6.6744327e1
-1.5757935e0 -4.0e0 6.6483125e1 6.6483125e1
-1.4949866e0 -4.0e0 6.6234982e1 6.6234982e1
-1.4141797e0 -4.0e0 6.5999905e1 6.5999905e1
-1.3333728e0 -4.0e0 6.5777882e1 6.5777882e1
-1.2525659e0 -4.0e0 6.5568922e1 6.5568922e1
-1.171759e0 -4.0e0 6.537302e1 6.537302e1
-1.0909521e0 -4.0e0 6.5190175e1 6.5190175e1
-1.0101453e0 -4.0e0 6.5020393e1 6.5020393e1
-9.293384e-1 -4.0e0 6.4863669e1 6.4863669e1
-8.485315e-1 -4.0e0 6.4720004e1 6.4720004e1
-7.677246e-1 -4.0e0 6.45894e1 6.45894e1
-6.869177e-1 -4.0e0 6.4471855e1 6.4471855e1
-6.061108e-1 -4.0e0 6.4367369e1 6.4367369e1
-5.253039e-1 -4.0e0 6.4275943e1 6.4275943e1
-4.44497e-1 -4.0e0 6.4197577e1 6.4197577e1
-3.636901e-1 -4.0e0 6.413227e1 6.413227e1
-2.828832e-1 -4.0e0 6.4080022e1 6.4080022e1
-2.020763e-1 -4.0e0 6.4040834e1 6.4040834e1
-1.212694e-1 -4.0e0 6.4014705e1 6.4014705e1
-4.04625e-2 -4.0e0 6.4001636e1 6.4001636e1
4.03444e-2 -4.0e0 6.4001627e1 6.4001627e1
1.211513e-1 -4.0e0 6.4014677e1 6.4014677e1
2.019582e-1 -4.0e0 6.4040787e1 6.4040787e1
2.827651e-1 -4.0e0 6.4079956e1 6.4079956e1
3.63572e-1 -4.0e0 6.4132184e1 6.4132184e1
4.443789e-1 -4.0e0 6.4197472e1 6.4197472e1
5.251858e-1 -4.0e0 6.427582e1 6.427582e1
6.059927e-1 -4.0e0 6.4367227e1 6.4367227e1
6.867996e-1 -4.0e0 6.4471693e1 6.4471693e1
7.676065e-1 -4.0e0 6.458922e1 6.458922e1
8.484134e-1 -4.0e0 6.4719804e1 6.4719804e1
9.292203e-1 -4.0e0 6.4863449e1 6.4863449e1
1.0100272e0 -4.0e0 6.5020154e1 6.5020154e1
1.090834e0 -4.0e0 6.5189919e1 6.5189919e1
1.171641e0 -4.0e0 6.5372743e1 6.5372743e1
1.2524478e0 -4.0e0 6.5568625e1 6.5568625e1
1.3332547e0 -4.0e0 6.5777568e1 6.5777568e1
1.4140616e0 -4.0e0 6.5999568e1 6.5999568e1
1.4948685e0 -4.0e0 6.6234631e1 6.6234631e1
1.5756754e0 -4.0e0 6.6482755e1 6.6482755e1
1.6564822e0 -4.0e0 6.6743932e1 6.6743932e1
1.7372891e0 -4.0e0 6.7018175e1 6.7018175e1
1.818096e0 -4.0e0 6.730547e1 6.730547e1
1.8989029e0 -4.0e0 6.7605832e1 6.7605832e1
1.9797098e0 -4.0e0 6.7919254e1 6.7919254e1
2.0605167e0 -4.0e0 6.8245728e1 6.8245728e1
2.1413235e0 -4.0e0 6.8585268e1 6.8585268e1
2.2221304e0 -4.0e0 6.8937862e1 6.8937862e1
2.3029373e0 -4.0e0 6.930352e1 6.930352e1
2.3837442e0 -4.0e0 6.9682239e1 6.9682239e1
2.4645511e0 -4.0e0 7.0074011e1 7.0074011e1
2.545358e0 -4.0e0 7.0478848e1 7.0478848e1
2.6261649e0 -4.0e0 7.0896739e1 7.0896739e1
2.7069717e0 -4.0e0 7.1327696e1 7.1327696e1
2.7877786e0 -4.0e0 7.1771713e1 7.1771713e1
2.8685855e0 -4.0e0 7.2228781e1 7.2228781e1
2.9493924e0 -4.0e0 7.2698917e1 7.2698917e1
3.0301993e0 -4.0e0 7.3182104e1 7.3182104e1
3.1110062e0 -4.0e0 7.3678358e1 7.3678358e1
3.191813e0 -4.0e0 7.4187668e1 7.4187668e1
3.27262e0 -4.0e0 7.4710037e1 7.4710037e1
3.3534268e0 -4.0e0 7.5245468e1 7.5245468e1
3.4342337e0 -4.0e0 7.579396e1 7.579396e1
3.5150406e0 -4.0e0 7.6355515e1 7.6355515e1
3.5958475e0 -4.0e0 7.693013e1 7.693013e1
3.6766544e0 -4.0e0 7.7517792e1 7.7517792e1
3.7574612e0 -4.0e0 7.8118515e1 7.8118515e1
3.8382681e0 -4.0e0 7.87323e1 7.87323e1
3.919075e0 -4.0e0 7.9359146e1 7.9359146e1
3.9998819e0 -4.0e0 7.9999054e1 7.9999054e1

-4.0e0 -3.9191931e0 7.7440308e1 7.7440308e1
-3.9191931e0 -3.9191931e0 7.6800385e1 7.6800385e1
-3.8383862e0 -3.9191931e0 7.6173523e1 7.6173523e1
-3.7575793e0 -3.9191931e0 7.5559708e1 7.5559708e1
-3.6767725e0 -3.9191931e0 7.4958969e1 7.4958969e1
-3.5959656e0 -3.9191931e0 7.4371277e1 7.4371277e1
-3.5151587e0 -3.9191931e0 7.3796646e1 7.3796646e1
-3.4343518e0 -3.9191931e0 7.3235077e1 7.3235077e1
-3.3535449e0 -3.9191931e0 7.2686569e1 7.2686569e1
-3.272738e0 -3.9191931e0 7.2151123e1 7.2151123e1
-3.1919312e0 -3.9191931e0 7.1628738e1 7.1628738e1
-3.1111243e0 -3.9191931e0 7.1119398e1 7.1119398e1
-3.0303174e0 -3.9191931e0 7.0623132e1 7.0623132e1
-2.9495105e0 -3.9191931e0 7.0139919e1 7.0139919e1
-2.8687036e0 -3.9191931e0 6.9669771e1 6.9669771e1
-2.7878967e0 -3.9191931e0 6.9212675e1 6.9212675e1
-2.7070898e0 -3.9191931e0 6.876864e1 6.876864e1
-2.626283e0 -3.9191931e0 6.8337671e1 6.8337671e1
-2.545476e0 -3.9191931e0 6.7919754e1 6.7919754e1
-2.4646692e0 -3.9191931e0 6.7514905e1 6.7514905e1
-2.3838623e0 -3.9191931e0 6.7123106e1 6.7123106e1
-2.3030554e0 -3.9191931e0 6.674437e1 6.674437e1
-2.2222485e0 -3.9191931e0 6.6378697e1 6.6378697e1
-2.1414417e0 -3.9191931e0 6.6026079e1 6.6026079e1
-2.0606348e0 -3.9191931e0 6.5686525e1 6.5686525e1
-1.9798279e0 -3.9191931e0 6.5360027e1 6.5360027e1
-1.899021e0 -3.9191931e0 6.5046587e1 6.5046587e1
-1.8182141e0 -3.9191931e0 6.4746211e1 6.4746211e1
-1.7374072e0 -3.9191931e0 6.445889e1 6.445889e1
-1.6566003e0 -3.9191931e0 6.4184634e1 6.4184634e1
-1.5757935e0 -3.9191931e0 6.3923433e1 6.3923433e1
-1.4949866e0 -3.9191931e0 6.367529e1 6.367529e1
-1.4141797e0 -3.9191931e0 6.3440213e1 6.3440213e1
-1.3333728e0 -3.9191931e0 6.321819e1 6.321819e1
-1.2525659e0 -3.9191931e0 6.300923e1 6.300923e1
-1.171759e0 -3.9191931e0 6.2813327e1 6.2813327e1
-1.0909521e0 -3.9191931e0 6.2630482e1 6.2630482e1
-1.0101453e0 -3.9191931e0 6.2460701e1 6.2460701e1
-9.293384e-1 -3.9191931e0 6.2303976e1 6.2303976e1
-8.485315e-1 -3.9191931e0 6.2160312e1 6.2160312e1
-7.677246e-1 -3.9191931e0 6.2029707e1 6.2029707e1
-6.869177e-1 -3.9191931e0 6.1912163e1 6.1912163e1
-6.061108e-1 -3.9191931e0 6.1807677e1 6.1807677e1
-5.253039e-1 -3.9191931e0 6.171625e1 6.171625e1
-4.44497e-1 -3.9191931e0 6.1637885e1 6.1637885e1
-3.636901e-1 -3.9191931e0 6.1572577e1 6.1572577e1
-2.828832e-1 -3.9191931e0 6.152033e1 6.152033e1
-2.020763e-1 -3.9191931e0 6.1481142e1 6.1481142e1
-1.212694e-1 -3.9191931e0 6.1455013e1 6.1455013e1
-4.04625e-2 -3.9191931e0 6.1441943e1 6.1441943e1
4.03444e-2 -3.9191931e0 6.1441934e1 6.1441934e1
1.211513e-1 -3.9191931e0 6.1454985e1 6.1454985e1
2.019582e-1 -3.9191931e0 6.1481094e1 6.1481094e1
2.827651e-1 -3.9191931e0 6.1520264e1 6.1520264e1
3.63572e-1 -3.9191931e0 6.1572491e1 6.1572491e1
4.443789e-1 -3.9191931e0 6.1637779e1 6.1637779e1
5.251858e-1 -3.9191931e0 6.1716127e1 6.1716127e1
6.059927e-1 -3.9191931e0 6.1807535e1 6.1807535e1
6.867996e-1 -3.9191931e0 6.1912001e1 6.1912001e1
7.676065e-1 -3.9191931e0 6.2029527e1 6.2029527e1
8.484134e-1 -3.9191931e0 6.2160112e1 6.2160112e1
9.292203e-1 -3.9191931e0 6.2303757e1 6.2303757e1
1.0100272e0 -3.9191931e0 6.2460461e1 6.2460461e1
1.090834e0 -3.9191931e0 6.2630226e1 6.2630226e1
1.171641e0 -3.9191931e0 6.2813051e1 6.2813051e1
1.2524478e0 -3.9191931e0 6.3008932e1 6.3008932e1
1.3332547e0 -3.9191931e0 6.3217876e1 6.3217876e1
1.4140616e0 -3.9191931e0 6.3439876e1 6.3439876e1
1.4948685e0 -3.9191931e0 6.3674939e1 6.3674939e1
1.5756754e0 -3.9191931e0 6.3923062e1 6.3923062e1
1.6564822e0 -3.9191931e0 6.4184239e1 6.4184239e1
1.7372891e0 -3.9191931e0 6.4458482e1 6.4458482e1
1.818096e0 -3.9191931e0 6.4745778e1 6.4745778e1
1.8989029e0 -3.9191931e0 6.504614e1 6.504614e1
1.9797098e0 -3.9191931e0 6.5359561e1 6.5359561e1
2.0605167e0 -3.9191931e0 6.5686035e1 6.5686035e1
2.1413235e0 -3.9191931e0 6.6025575e1 6.6025575e1
2.2221304e0 -3.9191931e0 6.637817e1 6.637817e1
2.3029373e0 -3.9191931e0 6.6743828e1 6.6743828e1
2.3837442e0 -3.9191931e0 6.7122546e1 6.7122546e1
2.4645511e0 -3.9191931e0 6.7514319e1 6.7514319e1
2.545358e0 -3.9191931e0 6.7919156e1 6.7919156e1
2.6261649e0 -3.9191931e0 6.8337047e1 6.8337047e1
2.7069717e0 -3.9191931e0 6.8768004e1 6.8768004e1
2.7877786e0 -3.9191931e0 6.9212021e1 6.9212021e1
2.8685855e0 -3.9191931e0 6.9669089e1 6.9669089e1
2.9493924e0 -3.9191931e0 7.0139224e1 7.0139224e1
3.0301993e0 -3.9191931e0 7.0622412e1 7.0622412e1
3.1110062e0 -3.9191931e0 7.1118666e1 7.1118666e1
3.191813e0 -3.9191931e0 7.1627975e1 7.1627975e1
3.27262e0 -3.9191931e0 7.2150345e1 7.2150345e1
3.3534268e0 -3.9191931e0 7.2685776e1 7.2685776e1
3.4342337e0 -3.9191931e0 7.3234268e1 7.3234268e1
3.5150406e0 -3.9191931e0 7.3795822e1 7.3795822e1
3.5958475e0 -3.9191931e0 7.4370438e1 7.4370438e1
3.6766544e0 -3.9191931e0 7.49581e1 7.49581e1
3.7574612e0 -3.9191931e0 7.5558823e1 7.5558823e1
3.8382681e0 -3.9191931e0 7.6172607e1 7.6172607e1
3.919075e0 -3.9191931e0 7.6799454e1 7.6799454e1
3.9998819e0 -3.9191931e0 7.7439362e1 7.7439362e1

-4.0e0 -3.8383862e0 7.4932861e1 7.4932861e1
-3.9191931e0 -3.8383862e0 7.4292938e1 7.4292938e1
-3.8383862e0 -3.8383862e0 7.3666077e1 7.3666077e1
-3.7575793e0 -3.8383862e0 7.3052261e1 7.3052261e1
-3.6767725e0 -3.8383862e0 7.2451523e1 7.2451523e1
-3.5959656e0 -3.8383862e0 7.186383e1 7.186383e1
-3.5151587e0 -3.8383862e0 7.12892e1 7.12892e1
-3.4343518e0 -3.8383862e0 7.072763e1 7.072763e1
-3.3535449e0 -3.8383862e0 7.0179123e1 7.0179123e1
-3.272738e0 -3.8383862e0 6.9643677e1 6.9643677e1
-3.1919312e0 -3.8383862e0 6.9121292e1 6.9121292e1
-3.1111243e0 -3.8383862e0 6.8611952e1 6.8611952e1
-3.0303174e0 -3.8383862e0 6.8115686e1 6.8115686e1
-2.9495105e0 -3.8383862e0 6.7632472e1 6.7632472e1
-2.8687036e0 -3.8383862e0 6.7162325e1 6.7162325e1
-2.7878967e0 -3.8383862e0 6.6705229e1 6.6705229e1
-2.7070898e0 -3.8383862e0 6.6261194e1 6.6261194e1
-2.626283e0 -3.8383862e0 6.5830225e1 6.5830225e1
-2.545476e0 -3.8383862e0 6.5412308e1 6.5412308e1
-2.4646692e0 -3.8383862e0 6.5007458e1 6.5007458e1
-2.3838623e0 -3.8383862e0 6.461566e1 6.461566e1
-2.3030554e0 -3.8383862e0 6.4236923e1 6.4236923e1
-2.2222485e0 -3.8383862e0 6.3871251e1 6.3871251e1
-2.1414417e0 -3.8383862e0 6.3518633e1 6.3518633e1
-2.0606348e0 -3.8383862e0 6.3179079e1 6.3179079e1
-1.9798279e0 -3.8383862e0 6.285258e1 6.285258e1
-1.899021e0 -3.8383862e0 6.253914e1 6.253914e1
-1.8182141e0 -3.8383862e0 6.2238765e1 6.2238765e1
-1.7374072e0 -3.8383862e0 6.1951443e1 6.1951443e1
-1.6566003e0 -3.8383862e0 6.1677188e1 6.1677188e1
-1.5757935e0 -3.8383862e0 6.1415987e1 6.1415987e1
-1.4949866e0 -3.8383862e0 6.1167844e1 6.1167844e1
-1.4141797e0 -3.8383862e0 6.0932767e1 6.0932767e1
-1.3333728e0 -3.8383862e0 6.0710744e1 6.0710744e1
-1.2525659e0 -3.8383862e0 6.0501784e1 6.0501784e1
-1.171759e0 -3.8383862e0 6.030588e1 6.030588e1
-1.0909521e0 -3.8383862e0 6.0123036e1 6.0123036e1
-1.0101453e0 -3.8383862e0 5.9953255e1 5.9953255e1
-9.293384e-1 -3.8383862e0 5.979653e1 5.979653e1
-8.485315e-1 -3.8383862e0 5.9652866e1 5.9652866e1
-7.677246e-1 -3.8383862e0 5.9522261e1 5.9522261e1
-6.869177e-1 -3.8383862e0 5.9404716e1 5.9404716e1
-6.061108e-1 -3.8383862e0 5.930023e1 5.930023e1
-5.253039e-1 -3.8383862e0 5.9208804e1 5.9208804e1
-4.44497e-1 -3.8383862e0 5.9130438e1 5.9130438e1
-3.636901e-1 -3.8383862e0 5.906513e1 5.906513e1
-2.828832e-1 -3.8383862e0 5.9012883e1 5.9012883e1
-2.020763e-1 -3.8383862e0 5.8973695e1 5.8973695e1
-1.212694e-1 -3.8383862e0 5.8947566e1 5.8947566e1
-4.04625e-2 -3.8383862e0 5.8934497e1 5.8934497e1
4.03444e-2 -3.8383862e0 5.8934488e1 5.8934488e1
1.211513e-1 -3.8383862e0 5.8947539e1 5.8947539e1
2.019582e-1 -3.8383862e0 5.8973648e1 5.8973648e1
2.827651e-1 -3.8383862e0 5.9012817e1 5.9012817e1
3.63572e-1 -3.8383862e0 5.9065045e1 5.9065045e1
4.443789e-1 -3.8383862e0 5.9130333e1 5.9130333e1
5.251858e-1 -3.8383862e0 5.920868e1 5.920868e1
6.059927e-1 -3.8383862e0 5.9300089e1 5.9300089e1
6.867996e-1 -3.8383862e0 5.9404555e1 5.9404555e1
7.676065e-1 -3.8383862e0 5.9522081e1 5.9522081e1
8.484134e-1 -3.8383862e0 5.9652666e1 5.9652666e1
9.292203e-1 -3.8383862e0 5.979631e1 5.979631e1
1.0100272e0 -3.8383862e0 5.9953015e1 5.9953015e1
1.090834e0 -3.8383862e0 6.012278e1 6.012278e1
1.171641e0 -3.8383862e0 6.0305605e1 6.0305605e1
1.2524478e0 -3.8383862e0 6.0501486e1 6.0501486e1
1.3332547e0 -3.8383862e0 6.071043e1 6.071043e1
1.4140616e0 -3.8383862e0 6.093243e1 6.093243e1
1.4948685e0 -3.8383862e0 6.1167493e1 6.1167493e1
1.5756754e0 -3.8383862e0 6.1415616e1 6.1415616e1
1.6564822e0 -3.8383862e0 6.1676793e1 6.1676793e1
1.7372891e0 -3.8383862e0 6.1951036e1 6.1951036e1
1.818096e0 -3.8383862e0 6.2238332e1 6.2238332e1
1.8989029e0 -3.8383862e0 6.2538693e1 6.2538693e1
1.9797098e0 -3.8383862e0 6.2852115e1 6.2852115e1
2.0605167e0 -3.8383862e0 6.3178589e1 6.3178589e1
2.1413235e0 -3.8383862e0 6.3518129e1 6.3518129e1
2.2221304e0 -3.8383862e0 6.3870723e1 6.3870723e1
2.3029373e0 -3.8383862e0 6.4236382e1 6.4236382e1
2.3837442e0 -3.8383862e0 6.46151e1 6.46151e1
2.4645511e0 -3.8383862e0 6.5006873e1 6.5006873e1
2.545358e0 -3.8383862e0 6.541171e1 6.541171e1
2.6261649e0 -3.8383862e0 6.58296e1 6.58296e1
2.7069717e0 -3.8383862e0 6.6260558e1 6.6260558e1
2.7877786e0 -3.8383862e0 6.6704575e1 6.6704575e1
2.8685855e0 -3.8383862e0 6.7161642e1 6.7161642e1
2.9493924e0 -3.8383862e0 6.7631778e1 6.7631778e1
3.0301993e0 -3.8383862e0 6.8114966e1 6.8114966e1
3.1110062e0 -3.8383862e0 6.861122e1 6.861122e1
3.191813e0 -3.8383862e0 6.9120529e1 6.9120529e1
3.27262e0 -3.8383862e0 6.9642899e1 6.9642899e1
3.3534268e0 -3.8383862e0 7.017833e1 7.017833e1
3.4342337e0 -3.8383862e0 7.0726822e1 7.0726822e1
3.5150406e0 -3.8383862e0 7.1288376e1 7.1288376e1
3.5958475e0 -3.8383862e0 7.1862991e1 7.1862991e1
3.6766544e0 -3.8383862e0 7.2450653e1 7.2450653e1
3.7574612e0 -3.8383862e0 7.3051376e1 7.3051376e1
3.8382681e0 -3.8383862e0 7.3665161e1 7.3665161e1
3.919075e0 -3.8383862e0 7.4292007e1 7.4292007e1
3.9998819e0 -3.8383862e0 7.4931915e1 7.4931915e1

-4.0e0 -3.7575793e0 7.24776e1 7.24776e1
-3.9191931e0 -3.7575793e0 7.1837677e1 7.1837677e1
-3.8383862e0 -3.7575793e0 7.1210815e1 7.1210815e1
-3.7575793e0 -3.7575793e0 7.0597e1 7.0597e1
-3.6767725e0 -3.7575793e0 6.9996262e1 6.9996262e1
-3.5959656e0 -3.7575793e0 6.940857e1 6.940857e1
-3.5151587e0 -3.7575793e0 6.8833939e1 6.8833939e1
-3.4343518e0 -3.7575793e0 6.827237e1 6.827237e1
-3.3535449e0 -3.7575793e0 6.7723862e1 6.7723862e1
-3.272738e0 -3.7575793e0 6.7188416e1 6.7188416e1
-3.1919312e0 -3.7575793e0 6.6666031e1 6.6666031e1
-3.1111243e0 -3.7575793e0 6.6156691e1 6.6156691e1
-3.0303174e0 -3.7575793e0 6.5660425e1 6.5660425e1
-2.9495105e0 -3.7575793e0 6.5177211e1 6.5177211e1
-2.8687036e0 -3.7575793e0 6.4707063e1 6.4707063e1
-2.7878967e0 -3.7575793e0 6.4249968e1 6.4249968e1
-2.7070898e0 -3.7575793e0 6.3805933e1 6.3805933e1
-2.626283e0 -3.7575793e0 6.3374963e1 6.3374963e1
-2.545476e0 -3.7575793e0 6.2957047e1 6.2957047e1
-2.4646692e0 -3.7575793e0 6.2552197e1 6.2552197e1
-2.3838623e0 -3.7575793e0 6.2160399e1 6.2160399e1
-2.3030554e0 -3.7575793e0 6.1781662e1 6.1781662e1
-2.2222485e0 -3.7575793e0 6.141599e1 6.141599e1
-2.1414417e0 -3.7575793e0 6.1063371e1 6.1063371e1
-2.0606348e0 -3.7575793e0 6.0723817e1 6.0723817e1
-1.9798279e0 -3.7575793e0 6.0397319e1 6.0397319e1
-1.899021e0 -3.7575793e0 6.0083879e1 6.0083879e1
-1.8182141e0 -3.7575793e0 5.9783504e1 5.9783504e1
-1.7374072e0 -3.7575793e0 5.9496182e1 5.9496182e1
-1.6566003e0 -3.7575793e0 5.9221927e1 5.9221927e1
-1.5757935e0 -3.7575793e0 5.8960725e1 5.8960725e1
-1.4949866e0 -3.7575793e0 5.8712582e1 5.8712582e1
-1.4141797e0 -3.7575793e0 5.8477505e1 5.8477505e1
-1.3333728e0 -3.7575793e0 5.8255482e1 5.8255482e1
-1.2525659e0 -3.7575793e0 5.8046523e1 5.8046523e1
-1.171759e0 -3.7575793e0 5.785062e1 5.785062e1
-1.0909521e0 -3.7575793e0 5.7667775e1 5.7667775e1
-1.0101453e0 -3.7575793e0 5.7497993e1 5.7497993e1
-9.293384e-1 -3.7575793e0 5.7341269e1 5.7341269e1
-8.485315e-1 -3.7575793e0 5.7197604e1 5.7197604e1
-7.677246e-1 -3.7575793e0 5.7067e1 5.7067e1
-6.869177e-1 -3.7575793e0 5.6949455e1 5.6949455e1
-6.061108e-1 -3.7575793e0 5.6844969e1 5.6844969e1
-5.253039e-1 -3.7575793e0 5.6753543e1 5.6753543e1
-4.44497e-1 -3.7575793e0 5.6675177e1 5.6675177e1
-3.636901e-1 -3.7575793e0 5.660987e1 5.660987e1
-2.828832e-1 -3.7575793e0 5.6557622e1 5.6557622e1
-2.020763e-1 -3.7575793e0 5.6518434e1 5.6518434e1
-1.212694e-1 -3.7575793e0 5.6492305e1 5.6492305e1
-4.04625e-2 -3.7575793e0 5.6479236e1 5.6479236e1
4.03444e-2 -3.7575793e0 5.6479227e1 5.6479227e1
1.211513e-1 -3.7575793e0 5.6492278e1 5.6492278e1
2.019582e-1 -3.7575793e0 5.6518387e1 5.6518387e1
2.827651e-1 -3.7575793e0 5.6557556e1 5.6557556e1
3.63572e-1 -3.7575793e0 5.6609784e1 5.6609784e1
4.443789e-1 -3.7575793e0 5.6675072e1 5.6675072e1
5.251858e-1 -3.7575793e0 5.675342e1 5.675342e1
6.059927e-1 -3.7575793e0 5.6844827e1 5.6844827e1
6.867996e-1 -3.7575793e0 5.6949294e1 5.6949294e1
7.676065e-1 -3.7575793e0 5.706682e1 5.706682e1
8.484134e-1 -3.7575793e0 5.7197404e1 5.7197404e1
9.292203e-1 -3.7575793e0 5.7341049e1 5.7341049e1
1.0100272e0 -3.7575793e0 5.7497754e1 5.7497754e1
1.090834e0 -3.7575793e0 5.7667519e1 5.7667519e1
1.171641e0 -3.7575793e0 5.7850343e1 5.7850343e1
1.2524478e0 -3.7575793e0 5.8046225e1 5.8046225e1
1.3332547e0 -3.7575793e0 5.8255168e1 5.8255168e1
1.4140616e0 -3.7575793e0 5.8477168e1 5.8477168e1
1.4948685e0 -3.7575793e0 5.8712231e1 5.8712231e1
1.5756754e0 -3.7575793e0 5.8960355e1 5.8960355e1
1.6564822e0 -3.7575793e0 5.9221532e1 5.9221532e1
1.7372891e0 -3.7575793e0 5.9495775e1 5.9495775e1
1.818096e0 -3.7575793e0 5.978307e1 5.978307e1
1.8989029e0 -3.7575793e0 6.0083432e1 6.0083432e1
1.9797098e0 -3.7575793e0 6.0396854e1 6.0396854e1
2.0605167e0 -3.7575793e0 6.0723328e1 6.0723328e1
2.1413235e0 -3.7575793e0 6.1062868e1 6.1062868e1
2.2221304e0 -3.7575793e0 6.1415462e1 6.1415462e1
2.3029373e0 -3.7575793e0 6.178112e1 6.178112e1
2.3837442e0 -3.7575793e0 6.2159839e1 6.2159839e1
2.4645511e0 -3.7575793e0 6.2551611e1 6.2551611e1
2.545358e0 -3.7575793e0 6.2956448e1 6.2956448e1
2.6261649e0 -3.7575793e0 6.337434e1 6.337434e1
2.7069717e0 -3.7575793e0 6.3805296e1 6.3805296e1
2.7877786e0 -3.7575793e0 6.4249313e1 6.4249313e1
2.8685855e0 -3.7575793e0 6.4706381e1 6.4706381e1
2.9493924e0 -3.7575793e0 6.5176517e1 6.5176517e1
3.0301993e0 -3.7575793e0 6.5659705e1 6.5659705e1
3.1110062e0 -3.7575793e0 6.6155959e1 6.6155959e1
3.191813e0 -3.7575793e0 6.6665268e1 6.6665268e1
3.27262e0 -3.7575793e0 6.7187637e1 6.7187637e1
3.3534268e0 -3.7575793e0 6.7723068e1 6.7723068e1
3.4342337e0 -3.7575793e0 6.827156e1 6.827156e1
3.5150406e0 -3.7575793e0 6.8833115e1 6.8833115e1
3.5958475e0 -3.7575793e0 6.940773e1 6.940773e1
3.6766544e0 -3.7575793e0 6.9995392e1 6.9995392e1
3.7574612e0 -3.7575793e0 7.0596115e1 7.0596115e1
3.8382681e0 -3.7575793e0 7.12099e1 7.12099e1
3.919075e0 -3.7575793e0 7.1836746e1 7.1836746e1
3.9998819e0 -3.7575793e0 7.2476654e1 7.2476654e1

-4.0e0 -3.6767725e0 7.0074646e1 7.0074646e1
-3.9191931e0 -3.6767725e0 6.9434723e1 6.9434723e1
-3.8383862e0 -3.6767725e0 6.8807861e1 6.8807861e1
-3.7575793e0 -3.6767725e0 6.8194046e1 6.8194046e1
-3.6767725e0 -3.6767725e0 6.7593307e1 6.7593307e1
-3.5959656e0 -3.6767725e0 6.7005615e1 6.7005615e1
-3.5151587e0 -3.6767725e0 6.6430984e1 6.6430984e1
-3.4343518e0 -3.6767725e0 6.5869415e1 6.5869415e1
-3.3535449e0 -3.6767725e0 6.5320908e1 6.5320908e1
-3.272738e0 -3.6767725e0 6.4785461e1 6.4785461e1
-3.1919312e0 -3.6767725e0 6.4263077e1 6.4263077e1
-3.1111243e0 -3.6767725e0 6.3753737e1 6.3753737e1
-3.0303174e0 -3.6767725e0 6.325747e1 6.325747e1
-2.9495105e0 -3.6767725e0 6.2774257e1 6.2774257e1
-2.8687036e0 -3.6767725e0 6.2304109e1 6.2304109e1
-2.7878967e0 -3.6767725e0 6.1847014e1 6.1847014e1
-2.7070898e0 -3.6767725e0 6.1402979e1 6.1402979e1
-2.626283e0 -3.6767725e0 6.097201e1 6.097201e1
-2.545476e0 -3.6767725e0 6.0554092e1 6.0554092e1
-2.4646692e0 -3.6767725e0 6.0149243e1 6.0149243e1
-2.3838623e0 -3.6767725e0 5.9757445e1 5.9757445e1
-2.3030554e0 -3.6767725e0 5.9378708e1 5.9378708e1
-2.2222485e0 -3.6767725e0 5.9013036e1 5.9013036e1
-2.1414417e0 -3.6767725e0 5.8660417e1 5.8660417e1
-2.0606348e0 -3.6767725e0 5.8320863e1 5.8320863e1
-1.9798279e0 -3.6767725e0 5.7994365e1 5.7994365e1
-1.899021e0 -3.6767725e0 5.7680925e1 5.7680925e1
-1.8182141e0 -3.6767725e0 5.738055e1 5.738055e1
-1.7374072e0 -3.6767725e0 5.7093228e1 5.7093228e1
-1.6566003e0 -3.6767725e0 5.6818973e1 5.6818973e1
-1.5757935e0 -3.6767725e0 5.6557771e1 5.6557771e1
-1.4949866e0 -3.6767725e0 5.6309628e1 5.6309628e1
-1.4141797e0 -3.6767725e0 5.6074551e1 5.6074551e1
-1.3333728e0 -3.6767725e0 5.5852528e1 5.5852528e1
-1.2525659e0 -3.6767725e0 5.5643568e1 5.5643568e1
-1.171759e0 -3.6767725e0 5.5447665e1 5.5447665e1
-1.0909521e0 -3.6767725e0 5.5264821e1 5.5264821e1
-1.0101453e0 -3.6767725e0 5.509504e1 5.509504e1
-9.293384e-1 -3.6767725e0 5.4938315e1 5.4938315e1
-8.485315e-1 -3.6767725e0 5.479465e1 5.479465e1
-7.677246e-1 -3.6767725e0 5.4664046e1 5.4664046e1
-6.869177e-1 -3.6767725e0 5.4546501e1 5.4546501e1
-6.061108e-1 -3.6767725e0 5.4442015e1 5.4442015e1
-5.253039e-1 -3.6767725e0 5.4350589e1 5.4350589e1
-4.44497e-1 -3.6767725e0 5.4272223e1 5.4272223e1
-3.636901e-1 -3.6767725e0 5.4206915e1 5.4206915e1
-2.828832e-1 -3.6767725e0 5.4154668e1 5.4154668e1
-2.020763e-1 -3.6767725e0 5.411548e1 5.411548e1
-1.212694e-1 -3.6767725e0 5.4089351e1 5.4089351e1
-4.04625e-2 -3.6767725e0 5.4076282e1 5.4076282e1
4.03444e-2 -3.6767725e0 5.4076273e1 5.4076273e1
1.211513e-1 -3.6767725e0 5.4089323e1 5.4089323e1
2.019582e-1 -3.6767725e0 5.4115433e1 5.4115433e1
2.827651e-1 -3.6767725e0 5.4154602e1 5.4154602e1
3.63572e-1 -3.6767725e0 5.420683e1 5.420683e1
4.443789e-1 -3.6767725e0 5.4272118e1 5.4272118e1
5.251858e-1 -3.6767725e0 5.4350465e1 5.4350465e1
6.059927e-1 -3.6767725e0 5.4441873e1 5.4441873e1
6.867996e-1 -3.6767725e0 5.454634e1 5.454634e1
7.676065e-1 -3.6767725e0 5.4663866e1 5.4663866e1
8.484134e-1 -3.6767725e0 5.479445e1 5.479445e1
9.292203e-1 -3.6767725e0 5.4938095e1 5.4938095e1
1.0100272e0 -3.6767725e0 5.50948e1 5.50948e1
1.090834e0 -3.6767725e0 5.5264565e1 5.5264565e1
1.171641e0 -3.6767725e0 5.5447389e1 5.5447389e1
1.2524478e0 -3.6767725e0 5.5643271e1 5.5643271e1
1.3332547e0 -3.6767725e0 5.5852214e1 5.5852214e1
1.4140616e0 -3.6767725e0 5.6074214e1 5.6074214e1
1.4948685e0 -3.6767725e0 5.6309277e1 5.6309277e1
1.5756754e0 -3.6767725e0 5.65574e1 5.65574e1
1.6564822e0 -3.6767725e0 5.6818578e1 5.6818578e1
1.7372891e0 -3.6767725e0 5.709282e1 5.709282e1
1.818096e0 -3.6767725e0 5.7380116e1 5.7380116e1
1.8989029e0 -3.6767725e0 5.7680478e1 5.7680478e1
1.9797098e0 -3.6767725e0 5.79939e1 5.79939e1
2.0605167e0 -3.6767725e0 5.8320374e1 5.8320374e1
2.1413235e0 -3.6767725e0 5.8659914e1 5.8659914e1
2.2221304e0 -3.6767725e0 5.9012508e1 5.9012508e1
2.3029373e0 -3.6767725e0 5.9378166e1 5.9378166e1
2.3837442e0 -3.6767725e0 5.9756885e1 5.9756885e1
2.4645511e0 -3.6767725e0 6.0148657e1 6.0148657e1
2.545358e0 -3.6767725e0 6.0553494e1 6.0553494e1
2.6261649e0 -3.6767725e0 6.0971385e1 6.0971385e1
2.7069717e0 -3.6767725e0 6.1402342e1 6.1402342e1
2.7877786e0 -3.6767725e0 6.184636e1 6.184636e1
2.8685855e0 -3.6767725e0 6.2303427e1 6.2303427e1
2.9493924e0 -3.6767725e0 6.2773563e1 6.2773563e1
3.0301993e0 -3.6767725e0 6.325675e1 6.325675e1
3.1110062e0 -3.6767725e0 6.3753004e1 6.3753004e1
3.191813e0 -3.6767725e0 6.4262314e1 6.4262314e1
3.27262e0 -3.6767725e0 6.4784683e1 6.4784683e1
3.3534268e0 -3.6767725e0 6.5320114e1 6.5320114e1
3.4342337e0 -3.6767725e0 6.5868607e1 6.5868607e1
3.5150406e0 -3.6767725e0 6.643016e1 6.643016e1
3.5958475e0 -3.6767725e0 6.7004776e1 6.7004776e1
3.6766544e0 -3.6767725e0 6.7592438e1 6.7592438e1
3.7574612e0 -3.6767725e0 6.8193161e1 6.8193161e1
3.8382681e0 -3.6767725e0 6.8806946e1 6.8806946e1
3.919075e0 -3.6767725e0 6.9433792e1 6.9433792e1
3.9998819e0 -3.6767725e0 7.00737e1 7.00737e1

-4.0e0 -3.5959656e0 6.7723877e1 6.7723877e1
-3.9191931e0 -3.5959656e0 6.7083954e1 6.7083954e1
-3.8383862e0 -3.5959656e0 6.6457092e1 6.6457092e1
-3.7575793e0 -3.5959656e0 6.5843277e1 6.5843277e1
-3.6767725e0 -3.5959656e0 6.5242538e1 6.5242538e1
-3.5959656e0 -3.5959656e0 6.4654846e1 6.4654846e1
-3.5151587e0 -3.5959656e0 6.4080215e1 6.4080215e1
-3.4343518e0 -3.5959656e0 6.3518646e1 6.3518646e1
-3.3535449e0 -3.5959656e0 6.2970139e1 6.2970139e1
-3.272738e0 -3.5959656e0 6.2434692e1 6.2434692e1
-3.1919312e0 -3.5959656e0 6.1912308e1 6.1912308e1
-3.1111243e0 -3.5959656e0 6.1402968e1 6.1402968e1
-3.0303174e0 -3.5959656e0 6.0906702e1 6.0906702e1
-2.9495105e0 -3.5959656e0 6.0423488e1 6.0423488e1
-2.8687036e0 -3.5959656e0 5.995334e1 5.995334e1
-2.7878967e0 -3.5959656e0 5.9496245e1 5.9496245e1
-2.7070898e0 -3.5959656e0 5.905221e1 5.905221e1
-2.626283e0 -3.5959656e0 5.862124e1 5.862124e1
-2.545476e0 -3.5959656e0 5.8203323e1 5.8203323e1
-2.4646692e0 -3.5959656e0 5.7798474e1 5.7798474e1
-2.3838623e0 -3.5959656e0 5.7406676e1 5.7406676e1
-2.3030554e0 -3.5959656e0 5.7027939e1 5.7027939e1
-2.2222485e0 -3.5959656e0 5.6662267e1 5.6662267e1
-2.1414417e0 -3.5959656e0 5.6309648e1 5.6309648e1
-2.0606348e0 -3.5959656e0 5.5970094e1 5.5970094e1
-1.9798279e0 -3.5959656e0 5.5643596e1 5.5643596e1
-1.899021e0 -3.5959656e0 5.5330156e1 5.5330156e1
-1.8182141e0 -3.5959656e0 5.502978e1 5.502978e1
-1.7374072e0 -3.5959656e0 5.4742459e1 5.4742459e1
-1.6566003e0 -3.5959656e0 5.4468204e1 5.4468204e1
-1.5757935e0 -3.5959656e0 5.4207002e1 5.4207002e1
-1.4949866e0 -3.5959656e0 5.395886e1 5.395886e1
-1.4141797e0 -3.5959656e0 5.3723782e1 5.3723782e1
-1.3333728e0 -3.5959656e0 5.350176e1 5.350176e1
-1.2525659e0 -3.5959656e0 5.32928e1 5.32928e1
-1.171759e0 -3.5959656e0 5.3096896e1 5.3096896e1
-1.0909521e0 -3.5959656e0 5.2914052e1 5.2914052e1
-1.0101453e0 -3.5959656e0 5.274427e1 5.274427e1
-9.293384e-1 -3.5959656e0 5.2587546e1 5.2587546e1
-8.485315e-1 -3.5959656e0 5.2443881e1 5.2443881e1
-7.677246e-1 -3.5959656e0 5.2313277e1 5.2313277e1
-6.869177e-1 -3.5959656e0 5.2195732e1 5.2195732e1
-6.061108e-1 -3.5959656e0 5.2091246e1 5.2091246e1
-5.253039e-1 -3.5959656e0 5.199982e1 5.199982e1
-4.44497e-1 -3.5959656e0 5.1921454e1 5.1921454e1
-3.636901e-1 -3.5959656e0 5.1856146e1 5.1856146e1
-2.828832e-1 -3.5959656e0 5.1803899e1 5.1803899e1
-2.020763e-1 -3.5959656e0 5.1764711e1 5.1764711e1
-1.212694e-1 -3.5959656e0 5.1738582e1 5.1738582e1
-4.04625e-2 -3.5959656e0 5.1725513e1 5.1725513e1
4.03444e-2 -3.5959656e0 5.1725504e1 5.1725504e1
1.211513e-1 -3.5959656e0 5.1738554e1 5.1738554e1
2.019582e-1 -3.5959656e0 5.1764664e1 5.1764664e1
2.827651e-1 -3.5959656e0 5.1803833e1 5.1803833e1
3.63572e-1 -3.5959656e0 5.1856061e1 5.1856061e1
4.443789e-1 -3.5959656e0 5.1921349e1 5.1921349e1
5.251858e-1 -3.5959656e0 5.1999696e1 5.1999696e1
6.059927e-1 -3.5959656e0 5.2091104e1 5.2091104e1
6.867996e-1 -3.5959656e0 5.219557e1 5.219557e1
7.676065e-1 -3.5959656e0 5.2313097e1 5.2313097e1
8.484134e-1 -3.5959656e0 5.2443681e1 5.2443681e1
9.292203e-1 -3.5959656e0 5.2587326e1 5.2587326e1
1.0100272e0 -3.5959656e0 5.274403e1 5.274403e1
1.090834e0 -3.5959656e0 5.2913795e1 5.2913795e1
1.171641e0 -3.5959656e0 5.309662e1 5.309662e1
1.2524478e0 -3.5959656e0 5.3292502e1 5.3292502e1
1.3332547e0 -3.5959656e0 5.3501445e1 5.3501445e1
1.4140616e0 -3.5959656e0 5.3723445e1 5.3723445e1
1.4948685e0 -3.5959656e0 5.3958508e1 5.3958508e1
1.5756754e0 -3.5959656e0 5.4206631e1 5.4206631e1
1.6564822e0 -3.5959656e0 5.4467809e1 5.4467809e1
1.7372891e0 -3.5959656e0 5.4742052e1 5.4742052e1
1.818096e0 -3.5959656e0 5.5029347e1 5.5029347e1
1.8989029e0 -3.5959656e0 5.5329709e1 5.5329709e1
1.9797098e0 -3.5959656e0 5.564313e1 5.564313e1
2.0605167e0 -3.5959656e0 5.5969604e1 5.5969604e1
2.1413235e0 -3.5959656e0 5.6309145e1 5.6309145e1
2.2221304e0 -3.5959656e0 5.6661739e1 5.6661739e1
2.3029373e0 -3.5959656e0 5.7027397e1 5.7027397e1
2.3837442e0 -3.5959656e0 5.7406116e1 5.7406116e1
2.4645511e0 -3.5959656e0 5.7797888e1 5.7797888e1
2.545358e0 -3.5959656e0 5.8202725e1 5.8202725e1
2.6261649e0 -3.5959656e0 5.8620616e1 5.8620616e1
2.7069717e0 -3.5959656e0 5.9051573e1 5.9051573e1
2.7877786e0 -3.5959656e0 5.949559e1 5.949559e1
2.8685855e0 -3.5959656e0 5.9952658e1 5.9952658e1
2.9493924e0 -3.5959656e0 6.0422794e1 6.0422794e1
3.0301993e0 -3.5959656e0 6.0905981e1 6.0905981e1
3.1110062e0 -3.5959656e0 6.1402235e1 6.1402235e1
3.191813e0 -3.5959656e0 6.1911545e1 6.1911545e1
3.27262e0 -3.5959656e0 6.2433914e1 6.2433914e1
3.3534268e0 -3.5959656e0 6.2969345e1 6.2969345e1
3.4342337e0 -3.5959656e0 6.3517838e1 6.3517838e1
3.5150406e0 -3.5959656e0 6.4079391e1 6.4079391e1
3.5958475e0 -3.5959656e0 6.4654007e1 6.4654007e1
3.6766544e0 -3.5959656e0 6.5241669e1 6.5241669e1
3.7574612e0 -3.5959656e0 6.5842392e1 6.5842392e1
3.8382681e0 -3.5959656e0 6.6456177e1 6.6456177e1
3.919075e0 -3.5959656e0 6.7083023e1 6.7083023e1
3.9998819e0 -3.5959656e0 6.7722931e1 6.7722931e1

-4.0e0 -3.5151587e0 6.5425354e1 6.5425354e1
-3.9191931e0 -3.5151587e0 6.4785431e1 6.4785431e1
-3.8383862e0 -3.5151587e0 6.415857e1 6.415857e1
-3.7575793e0 -3.5151587e0 6.3544754e1 6.3544754e1
-3.6767725e0 -3.5151587e0 6.2944016e1 6.2944016e1
-3.5959656e0 -3.5151587e0 6.2356323e1 6.2356323e1
-3.5151587e0 -3.5151587e0 6.1781693e1 6.1781693e1
-3.4343518e0 -3.5151587e0 6.1220123e1 6.1220123e1
-3.3535449e0 -3.5151587e0 6.0671616e1 6.0671616e1
-3.272738e0 -3.5151587e0 6.013617e1 6.013617e1
-3.1919312e0 -3.5151587e0 5.9613785e1 5.9613785e1
-3.1111243e0 -3.5151587e0 5.9104445e1 5.9104445e1
-3.0303174e0 -3.5151587e0 5.8608179e1 5.8608179e1
-2.9495105e0 -3.5151587e0 5.8124965e1 5.8124965e1
-2.8687036e0 -3.5151587e0 5.7654817e1 5.7654817e1
-2.7878967e0 -3.5151587e0 5.7197722e1 5.7197722e1
-2.7070898e0 -3.5151587e0 5.6753687e1 5.6753687e1
-2.626283e0 -3.5151587e0 5.6322717e1 5.6322717e1
-2.545476e0 -3.5151587e0 5.59048e1 5.59048e1
-2.4646692e0 -3.5151587e0 5.5499951e1 5.5499951e1
-2.3838623e0 -3.5151587e0 5.5108153e1 5.5108153e1
-2.3030554e0 -3.5151587e0 5.4729416e1 5.4729416e1
-2.2222485e0 -3.5151587e0 5.4363744e1 5.4363744e1
-2.1414417e0 -3.5151587e0 5.4011125e1 5.4011125e1
-2.0606348e0 -3.5151587e0 5.3671571e1 5.3671571e1
-1.9798279e0 -3.5151587e0 5.3345073e1 5.3345073e1
-1.899021e0 -3.5151587e0 5.3031633e1 5.3031633e1
-1.8182141e0 -3.5151587e0 5.2731258e1 5.2731258e1
-1.7374072e0 -3.5151587e0 5.2443936e1 5.2443936e1
-1.6566003e0 -3.5151587e0 5.2169681e1 5.2169681e1
-1.5757935e0 -3.5151587e0 5.190848e1 5.190848e1
-1.4949866e0 -3.5151587e0 5.1660336e1 5.1660336e1
-1.4141797e0 -3.5151587e0 5.142526e1 5.142526e1
-1.3333728e0 -3.5151587e0 5.1203236e1 5.1203236e1
-1.2525659e0 -3.5151587e0 5.0994276e1 5.0994276e1
-1.171759e0 -3.5151587e0 5.0798373e1 5.0798373e1
-1.0909521e0 -3.5151587e0 5.0615529e1 5.0615529e1
-1.0101453e0 -3.5151587e0 5.0445747e1 5.0445747e1
-9.293384e-1 -3.5151587e0 5.0289023e1 5.0289023e1
-8.485315e-1 -3.5151587e0 5.0145358e1 5.0145358e1
-7.677246e-1 -3.5151587e0 5.0014754e1 5.0014754e1
-6.869177e-1 -3.5151587e0 4.9897209e1 4.9897209e1
-6.061108e-1 -3.5151587e0 4.9792723e1 4.9792723e1
-5.253039e-1 -3.5151587e0 4.9701297e1 4.9701297e1
-4.44497e-1 -3.5151587e0 4.9622931e1 4.9622931e1
-3.636901e-1 -3.5151587e0 4.9557623e1 4.9557623e1
-2.828832e-1 -3.5151587e0 4.9505376e1 4.9505376e1
-2.020763e-1 -3.5151587e0 4.9466188e1 4.9466188e1
-1.212694e-1 -3.5151587e0 4.9440059e1 4.9440059e1
-4.04625e-2 -3.5151587e0 4.942699e1 4.942699e1
4.03444e-2 -3.5151587e0 4.942698e1 4.942698e1
1.211513e-1 -3.5151587e0 4.9440031e1 4.9440031e1
2.019582e-1 -3.5151587e0 4.946614e1 4.946614e1
2.827651e-1 -3.5151587e0 4.950531e1 4.950531e1
3.63572e-1 -3.5151587e0 4.9557538e1 4.9557538e1
4.443789e-1 -3.5151587e0 4.9622826e1 4.9622826e1
5.251858e-1 -3.5151587e0 4.9701173e1 4.9701173e1
6.059927e-1 -3.5151587e0 4.9792581e1 4.9792581e1
6.867996e-1 -3.5151587e0 4.9897047e1 4.9897047e1
7.676065e-1 -3.5151587e0 5.0014574e1 5.0014574e1
8.484134e-1 -3.5151587e0 5.0145158e1 5.0145158e1
9.292203e-1 -3.5151587e0 5.0288803e1 5.0288803e1
1.0100272e0 -3.5151587e0 5.0445508e1 5.0445508e1
1.090834e0 -3.5151587e0 5.0615273e1 5.0615273e1
1.171641e0 -3.5151587e0 5.0798097e1 5.0798097e1
1.2524478e0 -3.5151587e0 5.0993979e1 5.0993979e1
1.3332547e0 -3.5151587e0 5.1202922e1 5.1202922e1
1.4140616e0 -3.5151587e0 5.1424922e1 5.1424922e1
1.4948685e0 -3.5151587e0 5.1659985e1 5.1659985e1
1.5756754e0 -3.5151587e0 5.1908109e1 5.1908109e1
1.6564822e0 -3.5151587e0 5.2169286e1 5.2169286e1
1.7372891e0 -3.5151587e0 5.2443529e1 5.2443529e1
1.818096e0 -3.5151587e0 5.2730824e1 5.2730824e1
1.8989029e0 -3.5151587e0 5.3031186e1 5.3031186e1
1.9797098e0 -3.5151587e0 5.3344608e1 5.3344608e1
2.0605167e0 -3.5151587e0 5.3671082e1 5.3671082e1
2.1413235e0 -3.5151587e0 5.4010622e1 5.4010622e1
2.2221304e0 -3.5151587e0 5.4363216e1 5.4363216e1
2.3029373e0 -3.5151587e0 5.4728874e1 5.4728874e1
2.3837442e0 -3.5151587e0 5.5107593e1 5.5107593e1
2.4645511e0 -3.5151587e0 5.5499365e1 5.5499365e1
2.545358e0 -3.5151587e0 5.5904202e1 5.5904202e1
2.6261649e0 -3.5151587e0 5.6322093e1 5.6322093e1
2.7069717e0 -3.5151587e0 5.675305e1 5.675305e1
2.7877786e0 -3.5151587e0 5.7197067e1 5.7197067e1
2.8685855e0 -3.5151587e0 5.7654135e1 5.7654135e1
2.9493924e0 -3.5151587e0 5.812427e1 5.812427e1
3.0301993e0 -3.5151587e0 5.8607458e1 5.8607458e1
3.1110062e0 -3.5151587e0 5.9103712e1 5.9103712e1
3.191813e0 -3.5151587e0 5.9613022e1 5.9613022e1
3.27262e0 -3.5151587e0 6.0135391e1 6.0135391e1
3.3534268e0 -3.5151587e0 6.0670822e1 6.0670822e1
3.4342337e0 -3.5151587e0 6.1219315e1 6.1219315e1
3.5150406e0 -3.5151587e0 6.1780869e1 6.1780869e1
3.5958475e0 -3.5151587e0 6.2355484e1 6.2355484e1
3.6766544e0 -3.5151587e0 6.2943146e1 6.2943146e1
3.7574612e0 -3.5151587e0 6.3543869e1 6.3543869e1
3.8382681e0 -3.5151587e0 6.4157654e1 6.4157654e1
3.919075e0 -3.5151587e0 6.47845e1 6.47845e1
3.9998819e0 -3.5151587e0 6.5424408e1 6.5424408e1

-4.0e0 -3.4343518e0 6.3179077e1 6.3179077e1
-3.9191931e0 -3.4343518e0 6.2539154e1 6.2539154e1
-3.8383862e0 -3.4343518e0 6.1912292e1 6.1912292e1
-3.7575793e0 -3.4343518e0 6.1298477e1 6.1298477e1
-3.6767725e0 -3.4343518e0 6.0697739e1 6.0697739e1
-3.5959656e0 -3.4343518e0 6.0110046e1 6.0110046e1
-3.5151587e0 -3.4343518e0 5.9535416e1 5.9535416e1
-3.4343518e0 -3.4343518e0 5.8973846e1 5.8973846e1
-3.3535449e0 -3.4343518e0 5.8425339e1 5.8425339e1
-3.272738e0 -3.4343518e0 5.7889893e1 5.7889893e1
-3.1919312e0 -3.4343518e0 5.7367508e1 5.7367508e1
-3.1111243e0 -3.4343518e0 5.6858168e1 5.6858168e1
-3.0303174e0 -3.4343518e0 5.6361902e1 5.6361902e1
-2.9495105e0 -3.4343518e0 5.5878688e1 5.5878688e1
-2.8687036e0 -3.4343518e0 5.540854e1 5.540854e1
-2.7878967e0 -3.4343518e0 5.4951445e1 5.4951445e1
-2.7070898e0 -3.4343518e0 5.450741e1 5.450741e1
-2.626283e0 -3.4343518e0 5.407644e1 5.407644e1
-2.545476e0 -3.4343518e0 5.3658524e1 5.3658524e1
-2.4646692e0 -3.4343518e0 5.3253674e1 5.3253674e1
-2.3838623e0 -3.4343518e0 5.2861876e1 5.2861876e1
-2.3030554e0 -3.4343518e0 5.2483139e1 5.2483139e1
-2.2222485e0 -3.4343518e0 5.2117467e1 5.2117467e1
-2.1414417e0 -3.4343518e0 5.1764848e1 5.1764848e1
-2.0606348e0 -3.4343518e0 5.1425294e1 5.1425294e1
-1.9798279e0 -3.4343518e0 5.1098796e1 5.1098796e1
-1.899021e0 -3.4343518e0 5.0785356e1 5.0785356e1
-1.8182141e0 -3.4343518e0 5.0484981e1 5.0484981e1
-1.7374072e0 -3.4343518e0 5.019766e1 5.019766e1
-1.6566003e0 -3.4343518e0 4.9923404e1 4.9923404e1
-1.5757935e0 -3.4343518e0 4.9662202e1 4.9662202e1
-1.4949866e0 -3.4343518e0 4.941406e1 4.941406e1
-1.4141797e0 -3.4343518e0 4.9178983e1 4.9178983e1
-1.3333728e0 -3.4343518e0 4.895696e1 4.895696e1
-1.2525659e0 -3.4343518e0 4.8748e1 4.8748e1
-1.171759e0 -3.4343518e0 4.8552097e1 4.8552097e1
-1.0909521e0 -3.4343518e0 4.8369252e1 4.8369252e1
-1.0101453e0 -3.4343518e0 4.819947e1 4.819947e1
-9.293384e-1 -3.4343518e0 4.8042746e1 4.8042746e1
-8.485315e-1 -3.4343518e0 4.7899081e1 4.7899081e1
-7.677246e-1 -3.4343518e0 4.7768477e1 4.7768477e1
-6.869177e-1 -3.4343518e0 4.7650932e1 4.7650932e1
-6.061108e-1 -3.4343518e0 4.7546446e1 4.7546446e1
-5.253039e-1 -3.4343518e0 4.745502e1 4.745502e1
-4.44497e-1 -3.4343518e0 4.7376654e1 4.7376654e1
-3.636901e-1 -3.4343518e0 4.7311346e1 4.7311346e1
-2.828832e-1 -3.4343518e0 4.7259099e1 4.7259099e1
-2.020763e-1 -3.4343518e0 4.7219911e1 4.7219911e1
-1.212694e-1 -3.4343518e0 4.7193782e1 4.7193782e1
-4.04625e-2 -3.4343518e0 4.7180713e1 4.7180713e1
4.03444e-2 -3.4343518e0 4.7180704e1 4.7180704e1
1.211513e-1 -3.4343518e0 4.7193755e1 4.7193755e1
2.019582e-1 -3.4343518e0 4.7219864e1 4.7219864e1
2.827651e-1 -3.4343518e0 4.7259033e1 4.7259033e1
3.63572e-1 -3.4343518e0 4.7311261e1 4.7311261e1
4.443789e-1 -3.4343518e0 4.7376549e1 4.7376549e1
5.251858e-1 -3.4343518e0 4.7454897e1 4.7454897e1
6.059927e-1 -3.4343518e0 4.7546304e1 4.7546304e1
6.867996e-1 -3.4343518e0 4.765077e1 4.765077e1
7.676065e-1 -3.4343518e0 4.7768297e1 4.7768297e1
8.484134e-1 -3.4343518e0 4.7898882e1 4.7898882e1
9.292203e-1 -3.4343518e0 4.8042526e1 4.8042526e1
1.0100272e0 -3.4343518e0 4.8199231e1 4.8199231e1
1.090834e0 -3.4343518e0 4.8368996e1 4.8368996e1
1.171641e0 -3.4343518e0 4.855182e1 4.855182e1
1.2524478e0 -3.4343518e0 4.8747702e1 4.8747702e1
1.3332547e0 -3.4343518e0 4.8956645e1 4.8956645e1
1.4140616e0 -3.4343518e0 4.9178645e1 4.9178645e1
1.4948685e0 -3.4343518e0 4.9413708e1 4.9413708e1
1.5756754e0 -3.4343518e0 4.9661832e1 4.9661832e1
1.6564822e0 -3.4343518e0 4.9923009e1 4.9923009e1
1.7372891e0 -3.4343518e0 5.0197252e1 5.0197252e1
1.818096e0 -3.4343518e0 5.0484547e1 5.0484547e1
1.8989029e0 -3.4343518e0 5.0784909e1 5.0784909e1
1.9797098e0 -3.4343518e0 5.109833e1 5.109833e1
2.0605167e0 -3.4343518e0 5.1424805e1 5.1424805e1
2.1413235e0 -3.4343518e0 5.1764345e1 5.1764345e1
2.2221304e0 -3.4343518e0 5.2116939e1 5.2116939e1
2.3029373e0 -3.4343518e0 5.2482597e1 5.2482597e1
2.3837442e0 -3.4343518e0 5.2861316e1 5.2861316e1
2.4645511e0 -3.4343518e0 5.3253088e1 5.3253088e1
2.545358e0 -3.4343518e0 5.3657925e1 5.3657925e1
2.6261649e0 -3.4343518e0 5.4075816e1 5.4075816e1
2.7069717e0 -3.4343518e0 5.4506773e1 5.4506773e1
2.7877786e0 -3.4343518e0 5.495079e1 5.495079e1
2.8685855e0 -3.4343518e0 5.5407858e1 5.5407858e1
2.9493924e0 -3.4343518e0 5.5877994e1 5.5877994e1
3.0301993e0 -3.4343518e0 5.6361182e1 5.6361182e1
3.1110062e0 -3.4343518e0 5.6857436e1 5.6857436e1
3.191813e0 -3.4343518e0 5.7366745e1 5.7366745e1
3.27262e0 -3.4343518e0 5.7889114e1 5.7889114e1
3.3534268e0 -3.4343518e0 5.8424545e1 5.8424545e1
3.4342337e0 -3.4343518e0 5.8973038e1 5.8973038e1
3.5150406e0 -3.4343518e0 5.9534592e1 5.9534592e1
3.5958475e0 -3.4343518e0 6.0109207e1 6.0109207e1
3.6766544e0 -3.4343518e0 6.0696869e1 6.0696869e1
3.7574612e0 -3.4343518e0 6.1297592e1 6.1297592e1
3.8382681e0 -3.4343518e0 6.1911377e1 6.1911377e1
3.919075e0 -3.4343518e0 6.2538223e1 6.2538223e1
3.9998819e0 -3.4343518e0 6.3178131e1 6.3178131e1

-4.0e0 -3.3535449e0 6.0985046e1 6.0985046e1
-3.9191931e0 -3.3535449e0 6.0345123e1 6.0345123e1
-3.8383862e0 -3.3535449e0 5.9718262e1 5.9718262e1
-3.7575793e0 -3.3535449e0 5.9104446e1 5.9104446e1
-3.6767725e0 -3.3535449e0 5.8503708e1 5.8503708e1
-3.5959656e0 -3.3535449e0 5.7916016e1 5.7916016e1
-3.5151587e0 -3.3535449e0 5.7341385e1 5.7341385e1
-3.4343518e0 -3.3535449e0 5.6779816e1 5.6779816e1
-3.3535449e0 -3.3535449e0 5.6231308e1 5.6231308e1
-3.272738e0 -3.3535449e0 5.5695862e1 5.5695862e1
-3.1919312e0 -3.3535449e0 5.5173477e1 5.5173477e1
-3.1111243e0 -3.3535449e0 5.4664137e1 5.4664137e1
-3.0303174e0 -3.3535449e0 5.4167871e1 5.4167871e1
-2.9495105e0 -3.3535449e0 5.3684657e1 5.3684657e1
-2.8687036e0 -3.3535449e0 5.321451e1 5.321451e1
-2.7878967e0 -3.3535449e0 5.2757414e1 5.2757414e1
-2.7070898e0 -3.3535449e0 5.2313379e1 5.2313379e1
-2.626283e0 -3.3535449e0 5.188241e1 5.188241e1
-2.545476e0 -3.3535449e0 5.1464493e1 5.1464493e1
-2.4646692e0 -3.3535449e0 5.1059644e1 5.1059644e1
-2.3838623e0 -3.3535449e0 5.0667845e1 5.0667845e1
-2.3030554e0 -3.3535449e0 5.0289108e1 5.0289108e1
-2.2222485e0 -3.3535449e0 4.9923436e1 4.9923436e1
-2.1414417e0 -3.3535449e0 4.9570818e1 4.9570818e1
-2.0606348e0 -3.3535449e0 4.9231264e1 4.9231264e1
-1.9798279e0 -3.3535449e0 4.8904765e1 4.8904765e1
-1.899021e0 -3.3535449e0 4.8591325e1 4.8591325e1
-1.8182141e0 -3.3535449e0 4.829095e1 4.829095e1
-1.7374072e0 -3.3535449e0 4.8003629e1 4.8003629e1
-1.6566003e0 -3.3535449e0 4.7729373e1 4.7729373e1
-1.5757935e0 -3.3535449e0 4.7468172e1 4.7468172e1
-1.4949866e0 -3.3535449e0 4.7220029e1 4.7220029e1
-1.4141797e0 -3.3535449e0 4.6984952e1 4.6984952e1
-1.3333728e0 -3.3535449e0 4.6762929e1 4.6762929e1
-1.2525659e0 -3.3535449e0 4.6553969e1 4.6553969e1
-1.171759e0 -3.3535449e0 4.6358066e1 4.6358066e1
-1.0909521e0 -3.3535449e0 4.6175221e1 4.6175221e1
-1.0101453e0 -3.3535449e0 4.600544e1 4.600544e1
-9.293384e-1 -3.3535449e0 4.5848715e1 4.5848715e1
-8.485315e-1 -3.3535449e0 4.570505e1 4.570505e1
-7.677246e-1 -3.3535449e0 4.5574446e1 4.5574446e1
-6.869177e-1 -3.3535449e0 4.5456902e1 4.5456902e1
-6.061108e-1 -3.3535449e0 4.5352415e1 4.5352415e1
-5.253039e-1 -3.3535449e0 4.526099e1 4.526099e1
-4.44497e-1 -3.3535449e0 4.5182623e1 4.5182623e1
-3.636901e-1 -3.3535449e0 4.5117316e1 4.5117316e1
-2.828832e-1 -3.3535449e0 4.5065068e1 4.5065068e1
-2.020763e-1 -3.3535449e0 4.502588e1 4.502588e1
-1.212694e-1 -3.3535449e0 4.4999751e1 4.4999751e1
-4.04625e-2 -3.3535449e0 4.4986682e1 4.4986682e1
4.03444e-2 -3.3535449e0 4.4986673e1 4.4986673e1
1.211513e-1 -3.3535449e0 4.4999724e1 4.4999724e1
2.019582e-1 -3.3535449e0 4.5025833e1 4.5025833e1
2.827651e-1 -3.3535449e0 4.5065002e1 4.5065002e1
3.63572e-1 -3.3535449e0 4.511723e1 4.511723e1
4.443789e-1 -3.3535449e0 4.5182518e1 4.5182518e1
5.251858e-1 -3.3535449e0 4.5260866e1 4.5260866e1
6.059927e-1 -3.3535449e0 4.5352274e1 4.5352274e1
6.867996e-1 -3.3535449e0 4.545674e1 4.545674e1
7.676065e-1 -3.3535449e0 4.5574266e1 4.5574266e1
8.484134e-1 -3.3535449e0 4.5704851e1 4.5704851e1
9.292203e-1 -3.3535449e0 4.5848495e1 4.5848495e1
1.0100272e0 -3.3535449e0 4.60052e1 4.60052e1
1.090834e0 -3.3535449e0 4.6174965e1 4.6174965e1
1.171641e0 -3.3535449e0 4.635779e1 4.635779e1
1.2524478e0 -3.3535449e0 4.6553671e1 4.6553671e1
1.3332547e0 -3.3535449e0 4.6762614e1 4.6762614e1
1.4140616e0 -3.3535449e0 4.6984615e1 4.6984615e1
1.4948685e0 -3.3535449e0 4.7219678e1 4.7219678e1
1.5756754e0 -3.3535449e0 4.7467801e1 4.7467801e1
1.6564822e0 -3.3535449e0 4.7728978e1 4.7728978e1
1.7372891e0 -3.3535449e0 4.8003221e1 4.8003221e1
1.818096e0 -3.3535449e0 4.8290517e1 4.8290517e1
1.8989029e0 -3.3535449e0 4.8590878e1 4.8590878e1
1.9797098e0 -3.3535449e0 4.89043e1 4.89043e1
2.0605167e0 -3.3535449e0 4.9230774e1 4.9230774e1
2.1413235e0 -3.3535449e0 4.9570314e1 4.9570314e1
2.2221304e0 -3.3535449e0 4.9922908e1 4.9922908e1
2.3029373e0 -3.3535449e0 5.0288567e1 5.0288567e1
2.3837442e0 -3.3535449e0 5.0667285e1 5.0667285e1
2.4645511e0 -3.3535449e0 5.1059058e1 5.1059058e1
2.545358e0 -3.3535449e0 5.1463895e1 5.1463895e1
2.6261649e0 -3.3535449e0 5.1881786e1 5.1881786e1
2.7069717e0 -3.3535449e0 5.2312743e1 5.2312743e1
2.7877786e0 -3.3535449e0 5.275676e1 5.275676e1
2.8685855e0 -3.3535449e0 5.3213828e1 5.3213828e1
2.9493924e0 -3.3535449e0 5.3683963e1 5.3683963e1
3.0301993e0 -3.3535449e0 5.4167151e1 5.4167151e1
3.1110062e0 -3.3535449e0 5.4663405e1 5.4663405e1
3.191813e0 -3.3535449e0 5.5172714e1 5.5172714e1
3.27262e0 -3.3535449e0 5.5695084e1 5.5695084e1
3.3534268e0 -3.3535449e0 5.6230515e1 5.6230515e1
3.4342337e0 -3.3535449e0 5.6779007e1 5.6779007e1
3.5150406e0 -3.3535449e0 5.7340561e1 5.7340561e1
3.5958475e0 -3.3535449e0 5.7915176e1 5.7915176e1
3.6766544e0 -3.3535449e0 5.8502838e1 5.8502838e1
3.7574612e0 -3.3535449e0 5.9103561e1 5.9103561e1
3.8382681e0 -3.3535449e0 5.9717346e1 5.9717346e1
3.919075e0 -3.3535449e0 6.0344193e1 6.0344193e1
3.9998819e0 -3.3535449e0 6.09841e1 6.09841e1

-4.0e0 -3.272738e0 5.8843262e1 5.8843262e1
-3.9191931e0 -3.272738e0 5.8203339e1 5.8203339e1
-3.8383862e0 -3.272738e0 5.7576477e1 5.7576477e1
-3.7575793e0 -3.272738e0 5.6962662e1 5.6962662e1
-3.6767725e0 -3.272738e0 5.6361923e1 5.6361923e1
-3.5959656e0 -3.272738e0 5.5774231e1 5.5774231e1
-3.5151587e0 -3.272738e0 5.51996e1 5.51996e1
-3.4343518e0 -3.272738e0 5.4638031e1 5.4638031e1
-3.3535449e0 -3.272738e0 5.4089523e1 5.4089523e1
-3.272738e0 -3.272738e0 5.3554077e1 5.3554077e1
-3.1919312e0 -3.272738e0 5.3031693e1 5.3031693e1
-3.1111243e0 -3.272738e0 5.2522353e1 5.2522353e1
-3.0303174e0 -3.272738e0 5.2026086e1 5.2026086e1
-2.9495105e0 -3.272738e0 5.1542873e1 5.1542873e1
-2.8687036e0 -3.272738e0 5.1072725e1 5.1072725e1
-2.7878967e0 -3.272738e0 5.061563e1 5.061563e1
-2.7070898e0 -3.272738e0 5.0171594e1 5.0171594e1
-2.626283e0 -3.272738e0 4.9740625e1 4.9740625e1
-2.545476e0 -3.272738e0 4.9322708e1 4.9322708e1
-2.4646692e0 -3.272738e0 4.8917859e1 4.8917859e1
-2.3838623e0 -3.272738e0 4.852606e1 4.852606e1
-2.3030554e0 -3.272738e0 4.8147324e1 4.8147324e1
-2.2222485e0 -3.272738e0 4.7781651e1 4.7781651e1
-2.1414417e0 -3.272738e0 4.7429033e1 4.7429033e1
-2.0606348e0 -3.272738e0 4.7089479e1 4.7089479e1
-1.9798279e0 -3.272738e0 4.676298e1 4.676298e1
-1.899021e0 -3.272738e0 4.644954e1 4.644954e1
-1.8182141e0 -3.272738e0 4.6149165e1 4.6149165e1
-1.7374072e0 -3.272738e0 4.5861844e1 4.5861844e1
-1.6566003e0 -3.272738e0 4.5587589e1 4.5587589e1
-1.5757935e0 -3.272738e0 4.5326387e1 4.5326387e1
-1.4949866e0 -3.272738e0 4.5078244e1 4.5078244e1
-1.4141797e0 -3.272738e0 4.4843167e1 4.4843167e1
-1.3333728e0 -3.272738e0 4.4621144e1 4.4621144e1
-1.2525659e0 -3.272738e0 4.4412184e1 4.4412184e1
-1.171759e0 -3.272738e0 4.4216281e1 4.4216281e1
-1.0909521e0 -3.272738e0 4.4033437e1 4.4033437e1
-1.0101453e0 -3.272738e0 4.3863655e1 4.3863655e1
-9.293384e-1 -3.272738e0 4.370693e1 4.370693e1
-8.485315e-1 -3.272738e0 4.3563266e1 4.3563266e1
-7.677246e-1 -3.272738e0 4.3432661e1 4.3432661e1
-6.869177e-1 -3.272738e0 4.3315117e1 4.3315117e1
-6.061108e-1 -3.272738e0 4.3210631e1 4.3210631e1
-5.253039e-1 -3.272738e0 4.3119205e1 4.3119205e1
-4.44497e-1 -3.272738e0 4.3040839e1 4.3040839e1
-3.636901e-1 -3.272738e0 4.2975531e1 4.2975531e1
-2.828832e-1 -3.272738e0 4.2923283e1 4.2923283e1
-2.020763e-1 -3.272738e0 4.2884096e1 4.2884096e1
-1.212694e-1 -3.272738e0 4.2857967e1 4.2857967e1
-4.04625e-2 -3.272738e0 4.2844897e1 4.2844897e1
4.03444e-2 -3.272738e0 4.2844888e1 4.2844888e1
1.211513e-1 -3.272738e0 4.2857939e1 4.2857939e1
2.019582e-1 -3.272738e0 4.2884048e1 4.2884048e1
2.827651e-1 -3.272738e0 4.2923218e1 4.2923218e1
3.63572e-1 -3.272738e0 4.2975446e1 4.2975446e1
4.443789e-1 -3.272738e0 4.3040733e1 4.3040733e1
5.251858e-1 -3.272738e0 4.3119081e1 4.3119081e1
6.059927e-1 -3.272738e0 4.3210489e1 4.3210489e1
6.867996e-1 -3.272738e0 4.3314955e1 4.3314955e1
7.676065e-1 -3.272738e0 4.3432481e1 4.3432481e1
8.484134e-1 -3.272738e0 4.3563066e1 4.3563066e1
9.292203e-1 -3.272738e0 4.3706711e1 4.3706711e1
1.0100272e0 -3.272738e0 4.3863416e1 4.3863416e1
1.090834e0 -3.272738e0 4.403318e1 4.403318e1
1.171641e0 -3.272738e0 4.4216005e1 4.4216005e1
1.2524478e0 -3.272738e0 4.4411887e1 4.4411887e1
1.3332547e0 -3.272738e0 4.462083e1 4.462083e1
1.4140616e0 -3.272738e0 4.484283e1 4.484283e1
1.4948685e0 -3.272738e0 4.5077893e1 4.5077893e1
1.5756754e0 -3.272738e0 4.5326016e1 4.5326016e1
1.6564822e0 -3.272738e0 4.5587193e1 4.5587193e1
1.7372891e0 -3.272738e0 4.5861436e1 4.5861436e1
1.818096e0 -3.272738e0 4.6148732e1 4.6148732e1
1.8989029e0 -3.272738e0 4.6449094e1 4.6449094e1
1.9797098e0 -3.272738e0 4.6762515e1 4.6762515e1
2.0605167e0 -3.272738e0 4.708899e1 4.708899e1
2.1413235e0 -3.272738e0 4.742853e1 4.742853e1
2.2221304e0 -3.272738e0 4.7781123e1 4.7781123e1
2.3029373e0 -3.272738e0 4.8146782e1 4.8146782e1
2.3837442e0 -3.272738e0 4.85255e1 4.85255e1
2.4645511e0 -3.272738e0 4.8917273e1 4.8917273e1
2.545358e0 -3.272738e0 4.932211e1 4.932211e1
2.6261649e0 -3.272738e0 4.9740001e1 4.9740001e1
2.7069717e0 -3.272738e0 5.0170958e1 5.0170958e1
2.7877786e0 -3.272738e0 5.0614975e1 5.0614975e1
2.8685855e0 -3.272738e0 5.1072043e1 5.1072043e1
2.9493924e0 -3.272738e0 5.1542178e1 5.1542178e1
3.0301993e0 -3.272738e0 5.2025366e1 5.2025366e1
3.1110062e0 -3.272738e0 5.252162e1 5.252162e1
3.191813e0 -3.272738e0 5.303093e1 5.303093e1
3.27262e0 -3.272738e0 5.3553299e1 5.3553299e1
3.3534268e0 -3.272738e0 5.408873e1 5.408873e1
3.4342337e0 -3.272738e0 5.4637222e1 5.4637222e1
3.5150406e0 -3.272738e0 5.5198776e1 5.5198776e1
3.5958475e0 -3.272738e0 5.5773392e1 5.5773392e1
3.6766544e0 -3.272738e0 5.6361053e1 5.6361053e1
3.7574612e0 -3.272738e0 5.6961777e1 5.6961777e1
3.8382681e0 -3.272738e0 5.7575562e1 5.7575562e1
3.919075e0 -3.272738e0 5.8202408e1 5.8202408e1
3.9998819e0 -3.272738e0 5.8842316e1 5.8842316e1

-4.0e0 -3.1919312e0 5.6753723e1 5.6753723e1
-3.9191931e0 -3.1919312e0 5.61138e1 5.61138e1
-3.8383862e0 -3.1919312e0 5.5486938e1 5.5486938e1
-3.7575793e0 -3.1919312e0 5.4873123e1 5.4873123e1
-3.6767725e0 -3.1919312e0 5.4272385e1 5.4272385e1
-3.5959656e0 -3.1919312e0 5.3684692e1 5.3684692e1
-3.5151587e0 -3.1919312e0 5.3110062e1 5.3110062e1
-3.4343518e0 -3.1919312e0 5.2548492e1 5.2548492e1
-3.3535449e0 -3.1919312e0 5.1999985e1 5.1999985e1
-3.272738e0 -3.1919312e0 5.1464539e1 5.1464539e1
-3.1919312e0 -3.1919312e0 5.0942154e1 5.0942154e1
-3.1111243e0 -3.1919312e0 5.0432814e1 5.0432814e1
-3.0303174e0 -3.1919312e0 4.9936548e1 4.9936548e1
-2.9495105e0 -3.1919312e0 4.9453334e1 4.9453334e1
-2.8687036e0 -3.1919312e0 4.8983186e1 4.8983186e1
-2.7878967e0 -3.1919312e0 4.8526091e1 4.8526091e1
-2.7070898e0 -3.1919312e0 4.8082056e1 4.8082056e1
-2.626283e0 -3.1919312e0 4.7651086e1 4.7651086e1
-2.545476e0 -3.1919312e0 4.723317e1 4.723317e1
-2.4646692e0 -3.1919312e0 4.682832e1 4.682832e1
-2.3838623e0 -3.1919312e0 4.6436522e1 4.6436522e1
-2.3030554e0 -3.1919312e0 4.6057785e1 4.6057785e1
-2.2222485e0 -3.1919312e0 4.5692113e1 4.5692113e1
-2.1414417e0 -3.1919312e0 4.5339494e1 4.5339494e1
-2.0606348e0 -3.1919312e0 4.499994e1 4.499994e1
-1.9798279e0 -3.1919312e0 4.4673442e1 4.4673442e1
-1.899021e0 -3.1919312e0 4.4360002e1 4.4360002e1
-1.8182141e0 -3.1919312e0 4.4059627e1 4.4059627e1
-1.7374072e0 -3.1919312e0 4.3772305e1 4.3772305e1
-1.6566003e0 -3.1919312e0 4.349805e1 4.349805e1
-1.5757935e0 -3.1919312e0 4.3236848e1 4.3236848e1
-1.4949866e0 -3.1919312e0 4.2988705e1 4.2988705e1
-1.4141797e0 -3.1919312e0 4.2753629e1 4.2753629e1
-1.3333728e0 -3.1919312e0 4.2531606e1 4.2531606e1
-1.2525659e0 -3.1919312e0 4.2322646e1 4.2322646e1
-1.171759e0 -3.1919312e0 4.2126743e1 4.2126743e1
-1.0909521e0 -3.1919312e0 4.1943898e1 4.1943898e1
-1.0101453e0 -3.1919312e0 4.1774117e1 4.1774117e1
-9.293384e-1 -3.1919312e0 4.1617392e1 4.1617392e1
-8.485315e-1 -3.1919312e0 4.1473727e1 4.1473727e1
-7.677246e-1 -3.1919312e0 4.1343123e1 4.1343123e1
-6.869177e-1 -3.1919312e0 4.1225578e1 4.1225578e1
-6.061108e-1 -3.1919312e0 4.1121092e1 4.1121092e1
-5.253039e-1 -3.1919312e0 4.1029666e1 4.1029666e1
-4.44497e-1 -3.1919312e0 4.09513e1 4.09513e1
-3.636901e-1 -3.1919312e0 4.0885992e1 4.0885992e1
-2.828832e-1 -3.1919312e0 4.0833745e1 4.0833745e1
-2.020763e-1 -3.1919312e0 4.0794557e1 4.0794557e1
-1.212694e-1 -3.1919312e0 4.0768428e1 4.0768428e1
-4.04625e-2 -3.1919312e0 4.0755359e1 4.0755359e1
4.03444e-2 -3.1919312e0 4.075535e1 4.075535e1
1.211513e-1 -3.1919312e0 4.07684e1 4.07684e1
2.019582e-1 -3.1919312e0 4.079451e1 4.079451e1
2.827651e-1 -3.1919312e0 4.0833679e1 4.0833679e1
3.63572e-1 -3.1919312e0 4.0885907e1 4.0885907e1
4.443789e-1 -3.1919312e0 4.0951195e1 4.0951195e1
5.251858e-1 -3.1919312e0 4.1029543e1 4.1029543e1
6.059927e-1 -3.1919312e0 4.112095e1 4.112095e1
6.867996e-1 -3.1919312e0 4.1225417e1 4.1225417e1
7.676065e-1 -3.1919312e0 4.1342943e1 4.1342943e1
8.484134e-1 -3.1919312e0 4.1473528e1 4.1473528e1
9.292203e-1 -3.1919312e0 4.1617172e1 4.1617172e1
1.0100272e0 -3.1919312e0 4.1773877e1 4.1773877e1
1.090834e0 -3.1919312e0 4.1943642e1 4.1943642e1
1.171641e0 -3.1919312e0 4.2126466e1 4.2126466e1
1.2524478e0 -3.1919312e0 4.2322348e1 4.2322348e1
1.3332547e0 -3.1919312e0 4.2531291e1 4.2531291e1
1.4140616e0 -3.1919312e0 4.2753291e1 4.2753291e1
1.4948685e0 -3.1919312e0 4.2988354e1 4.2988354e1
1.5756754e0 -3.1919312e0 4.3236478e1 4.3236478e1
1.6564822e0 -3.1919312e0 4.3497655e1 4.3497655e1
1.7372891e0 -3.1919312e0 4.3771898e1 4.3771898e1
1.818096e0 -3.1919312e0 4.4059193e1 4.4059193e1
1.8989029e0 -3.1919312e0 4.4359555e1 4.4359555e1
1.9797098e0 -3.1919312e0 4.4672977e1 4.4672977e1
2.0605167e0 -3.1919312e0 4.499945e1 4.499945e1
2.1413235e0 -3.1919312e0 4.5338991e1 4.5338991e1
2.2221304e0 -3.1919312e0 4.5691585e1 4.5691585e1
2.3029373e0 -3.1919312e0 4.6057243e1 4.6057243e1
2.3837442e0 -3.1919312e0 4.6435962e1 4.6435962e1
2.4645511e0 -3.1919312e0 4.6827734e1 4.6827734e1
2.545358e0 -3.1919312e0 4.7232571e1 4.7232571e1
2.6261649e0 -3.1919312e0 4.7650462e1 4.7650462e1
2.7069717e0 -3.1919312e0 4.808142e1 4.808142e1
2.7877786e0 -3.1919312e0 4.8525436e1 4.8525436e1
2.8685855e0 -3.1919312e0 4.8982504e1 4.8982504e1
2.9493924e0 -3.1919312e0 4.945264e1 4.945264e1
3.0301993e0 -3.1919312e0 4.9935828e1 4.9935828e1
3.1110062e0 -3.1919312e0 5.0432082e1 5.0432082e1
3.191813e0 -3.1919312e0 5.0941391e1 5.0941391e1
3.27262e0 -3.1919312e0 5.146376e1 5.146376e1
3.3534268e0 -3.1919312e0 5.1999191e1 5.1999191e1
3.4342337e0 -3.1919312e0 5.2547684e1 5.2547684e1
3.5150406e0 -3.1919312e0 5.3109238e1 5.3109238e1
3.5958475e0 -3.1919312e0 5.3683853e1 5.3683853e1
3.6766544e0 -3.1919312e0 5.4271515e1 5.4271515e1
3.7574612e0 -3.1919312e0 5.4872238e1 5.4872238e1
3.8382681e0 -3.1919312e0 5.5486023e1 5.5486023e1
3.919075e0 -3.1919312e0 5.611287e1 5.611287e1
3.9998819e0 -3.1919312e0 5.6752777e1 5.6752777e1

-4.0e0 -3.1111243e0 5.4716364e1 5.4716364e1
-3.9191931e0 -3.1111243e0 5.407644e1 5.407644e1
-3.8383862e0 -3.1111243e0 5.3449579e1 5.3449579e1
-3.7575793e0 -3.1111243e0 5.2835764e1 5.2835764e1
-3.6767725e0 -3.1111243e0 5.2235025e1 5.2235025e1
-3.5959656e0 -3.1111243e0 5.1647333e1 5.1647333e1
-3.5151587e0 -3.1111243e0 5.1072702e1 5.1072702e1
-3.4343518e0 -3.1111243e0 5.0511133e1 5.0511133e1
-3.3535449e0 -3.1111243e0 4.9962625e1 4.9962625e1
-3.272738e0 -3.1111243e0 4.9427179e1 4.9427179e1
-3.1919312e0 -3.1111243e0 4.8904794e1 4.8904794e1
-3.1111243e0 -3.1111243e0 4.8395454e1 4.8395454e1
-3.0303174e0 -3.1111243e0 4.7899188e1 4.7899188e1
-2.9495105e0 -3.1111243e0 4.7415974e1 4.7415974e1
-2.8687036e0 -3.1111243e0 4.6945827e1 4.6945827e1
-2.7878967e0 -3.1111243e0 4.6488731e1 4.6488731e1
-2.7070898e0 -3.1111243e0 4.6044696e1 4.6044696e1
-2.626283e0 -3.1111243e0 4.5613727e1 4.5613727e1
-2.545476e0 -3.1111243e0 4.519581e1 4.519581e1
-2.4646692e0 -3.1111243e0 4.479096e1 4.479096e1
-2.3838623e0 -3.1111243e0 4.4399162e1 4.4399162e1
-2.3030554e0 -3.1111243e0 4.4020425e1 4.4020425e1
-2.2222485e0 -3.1111243e0 4.3654753e1 4.3654753e1
-2.1414417e0 -3.1111243e0 4.3302135e1 4.3302135e1
-2.0606348e0 -3.1111243e0 4.2962581e1 4.2962581e1
-1.9798279e0 -3.1111243e0 4.2636082e1 4.2636082e1
-1.899021e0 -3.1111243e0 4.2322643e1 4.2322643e1
-1.8182141e0 -3.1111243e0 4.2022267e1 4.2022267e1
-1.7374072e0 -3.1111243e0 4.1734946e1 4.1734946e1
-1.6566003e0 -3.1111243e0 4.146069e1 4.146069e1
-1.5757935e0 -3.1111243e0 4.1199489e1 4.1199489e1
-1.4949866e0 -3.1111243e0 4.0951346e1 4.0951346e1
-1.4141797e0 -3.1111243e0 4.0716269e1 4.0716269e1
-1.3333728e0 -3.1111243e0 4.0494246e1 4.0494246e1
-1.2525659e0 -3.1111243e0 4.0285286e1 4.0285286e1
-1.171759e0 -3.1111243e0 4.0089383e1 4.0089383e1
-1.0909521e0 -3.1111243e0 3.9906538e1 3.9906538e1
-1.0101453e0 -3.1111243e0 3.9736757e1 3.9736757e1
-9.293384e-1 -3.1111243e0 3.9580032e1 3.9580032e1
-8.485315e-1 -3.1111243e0 3.9436368e1 3.9436368e1
-7.677246e-1 -3.1111243e0 3.9305763e1 3.9305763e1
-6.869177e-1 -3.1111243e0 3.9188219e1 3.9188219e1
-6.061108e-1 -3.1111243e0 3.9083733e1 3.9083733e1
-5.253039e-1 -3.1111243e0 3.8992307e1 3.8992307e1
-4.44497e-1 -3.1111243e0 3.891394e1 3.891394e1
-3.636901e-1 -3.1111243e0 3.8848633e1 3.8848633e1
-2.828832e-1 -3.1111243e0 3.8796385e1 3.8796385e1
-2.020763e-1 -3.1111243e0 3.8757198e1 3.8757198e1
-1.212694e-1 -3.1111243e0 3.8731068e1 3.8731068e1
-4.04625e-2 -3.1111243e0 3.8718e1 3.8718e1
4.03444e-2 -3.1111243e0 3.871799e1 3.871799e1
1.211513e-1 -3.1111243e0 3.8731041e1 3.8731041e1
2.019582e-1 -3.1111243e0 3.875715e1 3.875715e1
2.827651e-1 -3.1111243e0 3.879632e1 3.879632e1
3.63572e-1 -3.1111243e0 3.8848547e1 3.8848547e1
4.443789e-1 -3.1111243e0 3.8913835e1 3.8913835e1
5.251858e-1 -3.1111243e0 3.8992183e1 3.8992183e1
6.059927e-1 -3.1111243e0 3.908359e1 3.908359e1
6.867996e-1 -3.1111243e0 3.9188057e1 3.9188057e1
7.676065e-1 -3.1111243e0 3.9305583e1 3.9305583e1
8.484134e-1 -3.1111243e0 3.9436168e1 3.9436168e1
9.292203e-1 -3.1111243e0 3.9579813e1 3.9579813e1
1.0100272e0 -3.1111243e0 3.9736517e1 3.9736517e1
1.090834e0 -3.1111243e0 3.9906282e1 3.9906282e1
1.171641e0 -3.1111243e0 4.0089107e1 4.0089107e1
1.2524478e0 -3.1111243e0 4.0284988e1 4.0284988e1
1.3332547e0 -3.1111243e0 4.0493932e1 4.0493932e1
1.4140616e0 -3.1111243e0 4.0715932e1 4.0715932e1
1.4948685e0 -3.1111243e0 4.0950995e1 4.0950995e1
1.5756754e0 -3.1111243e0 4.1199118e1 4.1199118e1
1.6564822e0 -3.1111243e0 4.1460295e1 4.1460295e1
1.7372891e0 -3.1111243e0 4.1734538e1 4.1734538e1
1.818096e0 -3.1111243e0 4.2021834e1 4.2021834e1
1.8989029e0 -3.1111243e0 4.2322195e1 4.2322195e1
1.9797098e0 -3.1111243e0 4.2635617e1 4.2635617e1
2.0605167e0 -3.1111243e0 4.2962091e1 4.2962091e1
2.1413235e0 -3.1111243e0 4.3301631e1 4.3301631e1
2.2221304e0 -3.1111243e0 4.3654225e1 4.3654225e1
2.3029373e0 -3.1111243e0 4.4019884e1 4.4019884e1
2.3837442e0 -3.1111243e0 4.4398602e1 4.4398602e1
2.4645511e0 -3.1111243e0 4.4790375e1 4.4790375e1
2.545358e0 -3.1111243e0 4.5195212e1 4.5195212e1
2.6261649e0 -3.1111243e0 4.5613103e1 4.5613103e1
2.7069717e0 -3.1111243e0 4.604406e1 4.604406e1
2.7877786e0 -3.1111243e0 4.6488077e1 4.6488077e1
2.8685855e0 -3.1111243e0 4.6945145e1 4.6945145e1
2.9493924e0 -3.1111243e0 4.741528e1 4.741528e1
3.0301993e0 -3.1111243e0 4.7898468e1 4.7898468e1
3.1110062e0 -3.1111243e0 4.8394722e1 4.8394722e1
3.191813e0 -3.1111243e0 4.8904031e1 4.8904031e1
3.27262e0 -3.1111243e0 4.94264e1 4.94264e1
3.3534268e0 -3.1111243e0 4.9961832e1 4.9961832e1
3.4342337e0 -3.1111243e0 5.0510324e1 5.0510324e1
3.5150406e0 -3.1111243e0 5.1071878e1 5.1071878e1
3.5958475e0 -3.1111243e0 5.1646494e1 5.1646494e1
3.6766544e0 -3.1111243e0 5.2234155e1 5.2234155e1
3.7574612e0 -3.1111243e0 5.2834879e1 5.2834879e1
3.8382681e0 -3.1111243e0 5.3448663e1 5.3448663e1
3.919075e0 -3.1111243e0 5.407551e1 5.407551e1
3.9998819e0 -3.1111243e0 5.4715417e1 5.4715417e1

-4.0e0 -3.0303174e0 5.2731299e1 5.2731299e1
-3.9191931e0 -3.0303174e0 5.2091376e1 5.2091376e1
-3.8383862e0 -3.0303174e0 5.1464514e1 5.1464514e1
-3.7575793e0 -3.0303174e0 5.0850699e1 5.0850699e1
-3.6767725e0 -3.0303174e0 5.024996e1 5.024996e1
-3.5959656e0 -3.0303174e0 4.9662268e1 4.9662268e1
-3.5151587e0 -3.0303174e0 4.9087637e1 4.9087637e1
-3.4343518e0 -3.0303174e0 4.8526068e1 4.8526068e1
-3.3535449e0 -3.0303174e0 4.797756e1 4.797756e1
-3.272738e0 -3.0303174e0 4.7442114e1 4.7442114e1
-3.1919312e0 -3.0303174e0 4.691973e1 4.691973e1
-3.1111243e0 -3.0303174e0 4.641039e1 4.641039e1
-3.0303174e0 -3.0303174e0 4.5914124e1 4.5914124e1
-2.9495105e0 -3.0303174e0 4.543091e1 4.543091e1
-2.8687036e0 -3.0303174e0 4.4960762e1 4.4960762e1
-2.7878967e0 -3.0303174e0 4.4503667e1 4.4503667e1
-2.7070898e0 -3.0303174e0 4.4059631e1 4.4059631e1
-2.626283e0 -3.0303174e0 4.3628662e1 4.3628662e1
-2.545476e0 -3.0303174e0 4.3210745e1 4.3210745e1
-2.4646692e0 -3.0303174e0 4.2805896e1 4.2805896e1
-2.3838623e0 -3.0303174e0 4.2414098e1 4.2414098e1
-2.3030554e0 -3.0303174e0 4.203536e1 4.203536e1
-2.2222485e0 -3.0303174e0 4.1669688e1 4.1669688e1
-2.1414417e0 -3.0303174e0 4.131707e1 4.131707e1
-2.0606348e0 -3.0303174e0 4.0977516e1 4.0977516e1
-1.9798279e0 -3.0303174e0 4.0651018e1 4.0651018e1
-1.899021e0 -3.0303174e0 4.0337578e1 4.0337578e1
-1.8182141e0 -3.0303174e0 4.0037202e1 4.0037202e1
-1.7374072e0 -3.0303174e0 3.9749881e1 3.9749881e1
-1.6566003e0 -3.0303174e0 3.9475626e1 3.9475626e1
-1.5757935e0 -3.0303174e0 3.9214424e1 3.9214424e1
-1.4949866e0 -3.0303174e0 3.8966281e1 3.8966281e1
-1.4141797e0 -3.0303174e0 3.8731204e1 3.8731204e1
-1.3333728e0 -3.0303174e0 3.8509181e1 3.8509181e1
-1.2525659e0 -3.0303174e0 3.8300221e1 3.8300221e1
-1.171759e0 -3.0303174e0 3.8104318e1 3.8104318e1
-1.0909521e0 -3.0303174e0 3.7921474e1 3.7921474e1
-1.0101453e0 -3.0303174e0 3.7751692e1 3.7751692e1
-9.293384e-1 -3.0303174e0 3.7594968e1 3.7594968e1
-8.485315e-1 -3.0303174e0 3.7451303e1 3.7451303e1
-7.677246e-1 -3.0303174e0 3.7320699e1 3.7320699e1
-6.869177e-1 -3.0303174e0 3.7203154e1 3.7203154e1
-6.061108e-1 -3.0303174e0 3.7098668e1 3.7098668e1
-5.253039e-1 -3.0303174e0 3.7007242e1 3.7007242e1
-4.44497e-1 -3.0303174e0 3.6928876e1 3.6928876e1
-3.636901e-1 -3.0303174e0 3.6863568e1 3.6863568e1
-2.828832e-1 -3.0303174e0 3.681132e1 3.681132e1
-2.020763e-1 -3.0303174e0 3.6772133e1 3.6772133e1
-1.212694e-1 -3.0303174e0 3.6746004e1 3.6746004e1
-4.04625e-2 -3.0303174e0 3.6732935e1 3.6732935e1
4.03444e-2 -3.0303174e0 3.6732925e1 3.6732925e1
1.211513e-1 -3.0303174e0 3.6745976e1 3.6745976e1
2.019582e-1 -3.0303174e0 3.6772086e1 3.6772086e1
2.827651e-1 -3.0303174e0 3.6811255e1 3.6811255e1
3.63572e-1 -3.0303174e0 3.6863483e1 3.6863483e1
4.443789e-1 -3.0303174e0 3.692877e1 3.692877e1
5.251858e-1 -3.0303174e0 3.7007118e1 3.7007118e1
6.059927e-1 -3.0303174e0 3.7098526e1 3.7098526e1
6.867996e-1 -3.0303174e0 3.7202992e1 3.7202992e1
7.676065e-1 -3.0303174e0 3.7320518e1 3.7320518e1
8.484134e-1 -3.0303174e0 3.7451103e1 3.7451103e1
9.292203e-1 -3.0303174e0 3.7594748e1 3.7594748e1
1.0100272e0 -3.0303174e0 3.7751453e1 3.7751453e1
1.090834e0 -3.0303174e0 3.7921217e1 3.7921217e1
1.171641e0 -3.0303174e0 3.8104042e1 3.8104042e1
1.2524478e0 -3.0303174e0 3.8299924e1 3.8299924e1
1.3332547e0 -3.0303174e0 3.8508867e1 3.8508867e1
1.4140616e0 -3.0303174e0 3.8730867e1 3.8730867e1
1.4948685e0 -3.0303174e0 3.896593e1 3.896593e1
1.5756754e0 -3.0303174e0 3.9214053e1 3.9214053e1
1.6564822e0 -3.0303174e0 3.947523e1 3.947523e1
1.7372891e0 -3.0303174e0 3.9749474e1 3.9749474e1
1.818096e0 -3.0303174e0 4.0036769e1 4.0036769e1
1.8989029e0 -3.0303174e0 4.033713e1 4.033713e1
1.9797098e0 -3.0303174e0 4.0650552e1 4.0650552e1
2.0605167e0 -3.0303174e0 4.0977026e1 4.0977026e1
2.1413235e0 -3.0303174e0 4.1316566e1 4.1316566e1
2.2221304e0 -3.0303174e0 4.166916e1 4.166916e1
2.3029373e0 -3.0303174e0 4.2034819e1 4.2034819e1
2.3837442e0 -3.0303174e0 4.2413538e1 4.2413538e1
2.4645511e0 -3.0303174e0 4.280531e1 4.280531e1
2.545358e0 -3.0303174e0 4.3210147e1 4.3210147e1
2.6261649e0 -3.0303174e0 4.3628038e1 4.3628038e1
2.7069717e0 -3.0303174e0 4.4058995e1 4.4058995e1
2.7877786e0 -3.0303174e0 4.4503012e1 4.4503012e1
2.8685855e0 -3.0303174e0 4.496008e1 4.496008e1
2.9493924e0 -3.0303174e0 4.5430215e1 4.5430215e1
3.0301993e0 -3.0303174e0 4.5913403e1 4.5913403e1
3.1110062e0 -3.0303174e0 4.6409657e1 4.6409657e1
3.191813e0 -3.0303174e0 4.6918967e1 4.6918967e1
3.27262e0 -3.0303174e0 4.7441336e1 4.7441336e1
3.3534268e0 -3.0303174e0 4.7976767e1 4.7976767e1
3.4342337e0 -3.0303174e0 4.852526e1 4.852526e1
3.5150406e0 -3.0303174e0 4.9086813e1 4.9086813e1
3.5958475e0 -3.0303174e0 4.9661429e1 4.9661429e1
3.6766544e0 -3.0303174e0 5.024909e1 5.024909e1
3.7574612e0 -3.0303174e0 5.0849814e1 5.0849814e1
3.8382681e0 -3.0303174e0 5.1463599e1 5.1463599e1
3.919075e0 -3.0303174e0 5.2090445e1 5.2090445e1
3.9998819e0 -3.0303174e0 5.2730353e1 5.2730353e1

-4.0e0 -2.9495105e0 5.0798444e1 5.0798444e1
-3.9191931e0 -2.9495105e0 5.015852e1 5.015852e1
-3.8383862e0 -2.9495105e0 4.9531659e1 4.9531659e1
-3.7575793e0 -2.9495105e0 4.8917844e1 4.8917844e1
-3.6767725e0 -2.9495105e0 4.8317105e1 4.8317105e1
-3.5959656e0 -2.9495105e0 4.7729413e1 4.7729413e1
-3.5151587e0 -2.9495105e0 4.7154782e1 4.7154782e1
-3.4343518e0 -2.9495105e0 4.6593213e1 4.6593213e1
-3.3535449e0 -2.9495105e0 4.6044705e1 4.6044705e1
-3.272738e0 -2.9495105e0 4.5509259e1 4.5509259e1
-3.1919312e0 -2.9495105e0 4.4986874e1 4.4986874e1
-3.1111243e0 -2.9495105e0 4.4477534e1 4.4477534e1
-3.0303174e0 -2.9495105e0 4.3981268e1 4.3981268e1
-2.9495105e0 -2.9495105e0 4.3498055e1 4.3498055e1
-2.8687036e0 -2.9495105e0 4.3027907e1 4.3027907e1
-2.7878967e0 -2.9495105e0 4.2570811e1 4.2570811e1
-2.7070898e0 -2.9495105e0 4.2126776e1 4.2126776e1
-2.626283e0 -2.9495105e0 4.1695807e1 4.1695807e1
-2.545476e0 -2.9495105e0 4.127789e1 4.127789e1
-2.4646692e0 -2.9495105e0 4.0873041e1 4.0873041e1
-2.3838623e0 -2.9495105e0 4.0481242e1 4.0481242e1
-2.3030554e0 -2.9495105e0 4.0102505e1 4.0102505e1
-2.2222485e0 -2.9495105e0 3.9736833e1 3.9736833e1
-2.1414417e0 -2.9495105e0 3.9384215e1 3.9384215e1
-2.0606348e0 -2.9495105e0 3.9044661e1 3.9044661e1
-1.9798279e0 -2.9495105e0 3.8718163e1 3.8718163e1
-1.899021e0 -2.9495105e0 3.8404723e1 3.8404723e1
-1.8182141e0 -2.9495105e0 3.8104347e1 3.8104347e1
-1.7374072e0 -2.9495105e0 3.7817026e1 3.7817026e1
-1.6566003e0 -2.9495105e0 3.754277e1 3.754277e1
-1.5757935e0 -2.9495105e0 3.7281569e1 3.7281569e1
-1.4949866e0 -2.9495105e0 3.7033426e1 3.7033426e1
-1.4141797e0 -2.9495105e0 3.6798349e1 3.6798349e1
-1.3333728e0 -2.9495105e0 3.6576326e1 3.6576326e1
-1.2525659e0 -2.9495105e0 3.6367366e1 3.6367366e1
-1.171759e0 -2.9495105e0 3.6171463e1 3.6171463e1
-1.0909521e0 -2.9495105e0 3.5988618e1 3.5988618e1
-1.0101453e0 -2.9495105e0 3.5818837e1 3.5818837e1
-9.293384e-1 -2.9495105e0 3.5662112e1 3.5662112e1
-8.485315e-1 -2.9495105e0 3.5518448e1 3.5518448e1
-7.677246e-1 -2.9495105e0 3.5387843e1 3.5387843e1
-6.869177e-1 -2.9495105e0 3.5270299e1 3.5270299e1
-6.061108e-1 -2.9495105e0 3.5165813e1 3.5165813e1
-5.253039e-1 -2.9495105e0 3.5074387e1 3.5074387e1
-4.44497e-1 -2.9495105e0 3.499602e1 3.499602e1
-3.636901e-1 -2.9495105e0 3.4930713e1 3.4930713e1
-2.828832e-1 -2.9495105e0 3.4878465e1 3.4878465e1
-2.020763e-1 -2.9495105e0 3.4839278e1 3.4839278e1
-1.212694e-1 -2.9495105e0 3.4813148e1 3.4813148e1
-4.04625e-2 -2.9495105e0 3.480008e1 3.480008e1
4.03444e-2 -2.9495105e0 3.480007e1 3.480007e1
1.211513e-1 -2.9495105e0 3.4813121e1 3.4813121e1
2.019582e-1 -2.9495105e0 3.483923e1 3.483923e1
2.827651e-1 -2.9495105e0 3.48784e1 3.48784e1
3.63572e-1 -2.9495105e0 3.4930627e1 3.4930627e1
4.443789e-1 -2.9495105e0 3.4995915e1 3.4995915e1
5.251858e-1 -2.9495105e0 3.5074263e1 3.5074263e1
6.059927e-1 -2.9495105e0 3.5165671e1 3.5165671e1
6.867996e-1 -2.9495105e0 3.5270137e1 3.5270137e1
7.676065e-1 -2.9495105e0 3.5387663e1 3.5387663e1
8.484134e-1 -2.9495105e0 3.5518248e1 3.5518248e1
9.292203e-1 -2.9495105e0 3.5661893e1 3.5661893e1
1.0100272e0 -2.9495105e0 3.5818597e1 3.5818597e1
1.090834e0 -2.9495105e0 3.5988362e1 3.5988362e1
1.171641e0 -2.9495105e0 3.6171187e1 3.6171187e1
1.2524478e0 -2.9495105e0 3.6367068e1 3.6367068e1
1.3332547e0 -2.9495105e0 3.6576012e1 3.6576012e1
1.4140616e0 -2.9495105e0 3.6798012e1 3.6798012e1
1.4948685e0 -2.9495105e0 3.7033075e1 3.7033075e1
1.5756754e0 -2.9495105e0 3.7281198e1 3.7281198e1
1.6564822e0 -2.9495105e0 3.7542375e1 3.7542375e1
1.7372891e0 -2.9495105e0 3.7816618e1 3.7816618e1
1.818096e0 -2.9495105e0 3.8103914e1 3.8103914e1
1.8989029e0 -2.9495105e0 3.8404276e1 3.8404276e1
1.9797098e0 -2.9495105e0 3.8717697e1 3.8717697e1
2.0605167e0 -2.9495105e0 3.9044171e1 3.9044171e1
2.1413235e0 -2.9495105e0 3.9383711e1 3.9383711e1
2.2221304e0 -2.9495105e0 3.9736305e1 3.9736305e1
2.3029373e0 -2.9495105e0 4.0101964e1 4.0101964e1
2.3837442e0 -2.9495105e0 4.0480682e1 4.0480682e1
2.4645511e0 -2.9495105e0 4.0872455e1 4.0872455e1
2.545358e0 -2.9495105e0 4.1277292e1 4.1277292e1
2.6261649e0 -2.9495105e0 4.1695183e1 4.1695183e1
2.7069717e0 -2.9495105e0 4.212614e1 4.212614e1
2.7877786e0 -2.9495105e0 4.2570157e1 4.2570157e1
2.8685855e0 -2.9495105e0 4.3027225e1 4.3027225e1
2.9493924e0 -2.9495105e0 4.349736e1 4.349736e1
3.0301993e0 -2.9495105e0 4.3980548e1 4.3980548e1
3.1110062e0 -2.9495105e0 4.4476802e1 4.4476802e1
3.191813e0 -2.9495105e0 4.4986111e1 4.4986111e1
3.27262e0 -2.9495105e0 4.5508481e1 4.5508481e1
3.3534268e0 -2.9495105e0 4.6043912e1 4.6043912e1
3.4342337e0 -2.9495105e0 4.6592404e1 4.6592404e1
3.5150406e0 -2.9495105e0 4.7153958e1 4.7153958e1
3.5958475e0 -2.9495105e0 4.7728574e1 4.7728574e1
3.6766544e0 -2.9495105e0 4.8316235e1 4.8316235e1
3.7574612e0 -2.9495105e0 4.8916959e1 4.8916959e1
3.8382681e0 -2.9495105e0 4.9530743e1 4.9530743e1
3.919075e0 -2.9495105e0 5.015759e1 5.015759e1
3.9998819e0 -2.9495105e0 5.0797498e1 5.0797498e1

-4.0e0 -2.8687036e0 4.8917853e1 4.8917853e1
-3.9191931e0 -2.8687036e0 4.827793e1 4.827793e1
-3.8383862e0 -2.8687036e0 4.7651068e1 4.7651068e1
-3.7575793e0 -2.8687036e0 4.7037253e1 4.7037253e1
-3.6767725e0 -2.8687036e0 4.6436514e1 4.6436514e1
-3.5959656e0 -2.8687036e0 4.5848822e1 4.5848822e1
-3.5151587e0 -2.8687036e0 4.5274191e1 4.5274191e1
-3.4343518e0 -2.8687036e0 4.4712622e1 4.4712622e1
-3.3535449e0 -2.8687036e0 4.4164114e1 4.4164114e1
-3.272738e0 -2.8687036e0 4.3628668e1 4.3628668e1
-3.1919312e0 -2.8687036e0 4.3106284e1 4.3106284e1
-3.1111243e0 -2.8687036e0 4.2596944e1 4.2596944e1
-3.0303174e0 -2.8687036e0 4.2100677e1 4.2100677e1
-2.9495105e0 -2.8687036e0 4.1617464e1 4.1617464e1
-2.8687036e0 -2.8687036e0 4.1147316e1 4.1147316e1
-2.7878967e0 -2.8687036e0 4.069022e1 4.069022e1
-2.7070898e0 -2.8687036e0 4.0246185e1 4.0246185e1
-2.626283e0 -2.8687036e0 3.9815216e1 3.9815216e1
-2.545476e0 -2.8687036e0 3.9397299e1 3.9397299e1
-2.4646692e0 -2.8687036e0 3.899245e1 3.899245e1
-2.3838623e0 -2.8687036e0 3.8600652e1 3.8600652e1
-2.3030554e0 -2.8687036e0 3.8221915e1 3.8221915e1
-2.2222485e0 -2.8687036e0 3.7856242e1 3.7856242e1
-2.1414417e0 -2.8687036e0 3.7503624e1 3.7503624e1
-2.0606348e0 -2.8687036e0 3.716407e1 3.716407e1
-1.9798279e0 -2.8687036e0 3.6837572e1 3.6837572e1
-1.899021e0 -2.8687036e0 3.6524132e1 3.6524132e1
-1.8182141e0 -2.8687036e0 3.6223756e1 3.6223756e1
-1.7374072e0 -2.8687036e0 3.5936435e1 3.5936435e1
-1.6566003e0 -2.8687036e0 3.566218e1 3.566218e1
-1.5757935e0 -2.8687036e0 3.5400978e1 3.5400978e1
-1.4949866e0 -2.8687036e0 3.5152835e1 3.5152835e1
-1.4141797e0 -2.8687036e0 3.4917758e1 3.4917758e1
-1.3333728e0 -2.8687036e0 3.4695735e1 3.4695735e1
-1.2525659e0 -2.8687036e0 3.4486775e1 3.4486775e1
-1.171759e0 -2.8687036e0 3.4290872e1 3.4290872e1
-1.0909521e0 -2.8687036e0 3.4108028e1 3.4108028e1
-1.0101453e0 -2.8687036e0 3.3938246e1 3.3938246e1
-9.293384e-1 -2.8687036e0 3.3781522e1 3.3781522e1
-8.485315e-1 -2.8687036e0 3.3637857e1 3.3637857e1
-7.677246e-1 -2.8687036e0 3.3507253e1 3.3507253e1
-6.869177e-1 -2.8687036e0 3.3389708e1 3.3389708e1
-6.061108e-1 -2.8687036e0 3.3285222e1 3.3285222e1
-5.253039e-1 -2.8687036e0 3.3193796e1 3.3193796e1
-4.44497e-1 -2.8687036e0 3.311543e1 3.311543e1
-3.636901e-1 -2.8687036e0 3.3050122e1 3.3050122e1
-2.828832e-1 -2.8687036e0 3.2997874e1 3.2997874e1
-2.020763e-1 -2.8687036e0 3.2958687e1 3.2958687e1
-1.212694e-1 -2.8687036e0 3.2932558e1 3.2932558e1
-4.04625e-2 -2.8687036e0 3.2919489e1 3.2919489e1
4.03444e-2 -2.8687036e0 3.291948e1 3.291948e1
1.211513e-1 -2.8687036e0 3.293253e1 3.293253e1
2.019582e-1 -2.8687036e0 3.295864e1 3.295864e1
2.827651e-1 -2.8687036e0 3.2997809e1 3.2997809e1
3.63572e-1 -2.8687036e0 3.3050037e1 3.3050037e1
4.443789e-1 -2.8687036e0 3.3115324e1 3.3115324e1
5.251858e-1 -2.8687036e0 3.3193672e1 3.3193672e1
6.059927e-1 -2.8687036e0 3.328508e1 3.328508e1
6.867996e-1 -2.8687036e0 3.3389546e1 3.3389546e1
7.676065e-1 -2.8687036e0 3.3507072e1 3.3507072e1
8.484134e-1 -2.8687036e0 3.3637657e1 3.3637657e1
9.292203e-1 -2.8687036e0 3.3781302e1 3.3781302e1
1.0100272e0 -2.8687036e0 3.3938007e1 3.3938007e1
1.090834e0 -2.8687036e0 3.4107771e1 3.4107771e1
1.171641e0 -2.8687036e0 3.4290596e1 3.4290596e1
1.2524478e0 -2.8687036e0 3.4486478e1 3.4486478e1
1.3332547e0 -2.8687036e0 3.4695421e1 3.4695421e1
1.4140616e0 -2.8687036e0 3.4917421e1 3.4917421e1
1.4948685e0 -2.8687036e0 3.5152484e1 3.5152484e1
1.5756754e0 -2.8687036e0 3.5400607e1 3.5400607e1
1.6564822e0 -2.8687036e0 3.5661784e1 3.5661784e1
1.7372891e0 -2.8687036e0 3.5936028e1 3.5936028e1
1.818096e0 -2.8687036e0 3.6223323e1 3.6223323e1
1.8989029e0 -2.8687036e0 3.6523685e1 3.6523685e1
1.9797098e0 -2.8687036e0 3.6837106e1 3.6837106e1
2.0605167e0 -2.8687036e0 3.716358e1 3.716358e1
2.1413235e0 -2.8687036e0 3.750312e1 3.750312e1
2.2221304e0 -2.8687036e0 3.7855714e1 3.7855714e1
2.3029373e0 -2.8687036e0 3.8221373e1 3.8221373e1
2.3837442e0 -2.8687036e0 3.8600092e1 3.8600092e1
2.4645511e0 -2.8687036e0 3.8991864e1 3.8991864e1
2.545358e0 -2.8687036e0 3.9396701e1 3.9396701e1
2.6261649e0 -2.8687036e0 3.9814592e1 3.9814592e1
2.7069717e0 -2.8687036e0 4.0245549e1 4.0245549e1
2.7877786e0 -2.8687036e0 4.0689566e1 4.0689566e1
2.8685855e0 -2.8687036e0 4.1146634e1 4.1146634e1
2.9493924e0 -2.8687036e0 4.161677e1 4.161677e1
3.0301993e0 -2.8687036e0 4.2099957e1 4.2099957e1
3.1110062e0 -2.8687036e0 4.2596211e1 4.2596211e1
3.191813e0 -2.8687036e0 4.310552e1 4.310552e1
3.27262e0 -2.8687036e0 4.362789e1 4.362789e1
3.3534268e0 -2.8687036e0 4.4163321e1 4.4163321e1
3.4342337e0 -2.8687036e0 4.4711813e1 4.4711813e1
3.5150406e0 -2.8687036e0 4.5273367e1 4.5273367e1
3.5958475e0 -2.8687036e0 4.5847983e1 4.5847983e1
3.6766544e0 -2.8687036e0 4.6435645e1 4.6435645e1
3.7574612e0 -2.8687036e0 4.7036368e1 4.7036368e1
3.8382681e0 -2.8687036e0 4.7650153e1 4.7650153e1
3.919075e0 -2.8687036e0 4.8276999e1 4.8276999e1
3.9998819e0 -2.8687036e0 4.8916907e1 4.8916907e1

-4.0e0 -2.7878967e0 4.7089471e1 4.7089471e1
-3.9191931e0 -2.7878967e0 4.6449548e1 4.6449548e1
-3.8383862e0 -2.7878967e0 4.5822687e1 4.5822687e1
-3.7575793e0 -2.7878967e0 4.5208871e1 4.5208871e1
-3.6767725e0 -2.7878967e0 4.4608133e1 4.4608133e1
-3.5959656e0 -2.7878967e0 4.402044e1 4.402044e1
-3.5151587e0 -2.7878967e0 4.344581e1 4.344581e1
-3.4343518e0 -2.7878967e0 4.288424e1 4.288424e1
-3.3535449e0 -2.7878967e0 4.2335733e1 4.2335733e1
-3.272738e0 -2.7878967e0 4.1800287e1 4.1800287e1
-3.1919312e0 -2.7878967e0 4.1277902e1 4.1277902e1
-3.1111243e0 -2.7878967e0 4.0768562e1 4.0768562e1
-3.0303174e0 -2.7878967e0 4.0272296e1 4.0272296e1
-2.9495105e0 -2.7878967e0 3.9789082e1 3.9789082e1
-2.8687036e0 -2.7878967e0 3.9318935e1 3.9318935e1
-2.7878967e0 -2.7878967e0 3.886184e1 3.886184e1
-2.7070898e0 -2.7878967e0 3.8417804e1 3.8417804e1
-2.626283e0 -2.7878967e0 3.7986835e1 3.7986835e1
-2.545476e0 -2.7878967e0 3.7568918e1 3.7568918e1
-2.4646692e0 -2.7878967e0 3.7164069e1 3.7164069e1
-2.3838623e0 -2.7878967e0 3.677227e1 3.677227e1
-2.3030554e0 -2.7878967e0 3.6393533e1 3.6393533e1
-2.2222485e0 -2.7878967e0 3.6027861e1 3.6027861e1
-2.1414417e0 -2.7878967e0 3.5675243e1 3.5675243e1
-2.0606348e0 -2.7878967e0 3.5335689e1 3.5335689e1
-1.9798279e0 -2.7878967e0 3.500919e1 3.500919e1
-1.899021e0 -2.7878967e0 3.469575e1 3.469575e1
-1.8182141e0 -2.7878967e0 3.4395375e1 3.4395375e1
-1.7374072e0 -2.7878967e0 3.4108054e1 3.4108054e1
-1.6566003e0 -2.7878967e0 3.3833798e1 3.3833798e1
-1.5757935e0 -2.7878967e0 3.3572597e1 3.3572597e1
-1.4949866e0 -2.7878967e0 3.3324454e1 3.3324454e1
-1.4141797e0 -2.7878967e0 3.3089377e1 3.3089377e1
-1.3333728e0 -2.7878967e0 3.2867354e1 3.2867354e1
-1.2525659e0 -2.7878967e0 3.2658394e1 3.2658394e1
-1.171759e0 -2.7878967e0 3.2462491e1 3.2462491e1
-1.0909521e0 -2.7878967e0 3.2279646e1 3.2279646e1
-1.0101453e0 -2.7878967e0 3.2109865e1 3.2109865e1
-9.293384e-1 -2.7878967e0 3.195314e1 3.195314e1
-8.485315e-1 -2.7878967e0 3.1809476e1 3.1809476e1
-7.677246e-1 -2.7878967e0 3.1678871e1 3.1678871e1
-6.869177e-1 -2.7878967e0 3.1561327e1 3.1561327e1
-6.061108e-1 -2.7878967e0 3.145684e1 3.145684e1
-5.253039e-1 -2.7878967e0 3.1365414e1 3.1365414e1
-4.44497e-1 -2.7878967e0 3.1287048e1 3.1287048e1
-3.636901e-1 -2.7878967e0 3.122174e1 3.122174e1
-2.828832e-1 -2.7878967e0 3.1169493e1 3.1169493e1
-2.020763e-1 -2.7878967e0 3.1130305e1 3.1130305e1
-1.212694e-1 -2.7878967e0 3.1104176e1 3.1104176e1
-4.04625e-2 -2.7878967e0 3.1091107e1 3.1091107e1
4.03444e-2 -2.7878967e0 3.1091098e1 3.1091098e1
1.211513e-1 -2.7878967e0 3.1104149e1 3.1104149e1
2.019582e-1 -2.7878967e0 3.1130258e1 3.1130258e1
2.827651e-1 -2.7878967e0 3.1169427e1 3.1169427e1
3.63572e-1 -2.7878967e0 3.1221655e1 3.1221655e1
4.443789e-1 -2.7878967e0 3.1286943e1 3.1286943e1
5.251858e-1 -2.7878967e0 3.1365291e1 3.1365291e1
6.059927e-1 -2.7878967e0 3.1456699e1 3.1456699e1
6.867996e-1 -2.7878967e0 3.1561165e1 3.1561165e1
7.676065e-1 -2.7878967e0 3.1678691e1 3.1678691e1
8.484134e-1 -2.7878967e0 3.1809276e1 3.1809276e1
9.292203e-1 -2.7878967e0 3.195292e1 3.195292e1
1.0100272e0 -2.7878967e0 3.2109625e1 3.2109625e1
1.090834e0 -2.7878967e0 3.227939e1 3.227939e1
1.171641e0 -2.7878967e0 3.2462215e1 3.2462215e1
1.2524478e0 -2.7878967e0 3.2658096e1 3.2658096e1
1.3332547e0 -2.7878967e0 3.286704e1 3.286704e1
1.4140616e0 -2.7878967e0 3.308904e1 3.308904e1
1.4948685e0 -2.7878967e0 3.3324103e1 3.3324103e1
1.5756754e0 -2.7878967e0 3.3572226e1 3.3572226e1
1.6564822e0 -2.7878967e0 3.3833403e1 3.3833403e1
1.7372891e0 -2.7878967e0 3.4107646e1 3.4107646e1
1.818096e0 -2.7878967e0 3.4394942e1 3.4394942e1
1.8989029e0 -2.7878967e0 3.4695303e1 3.4695303e1
1.9797098e0 -2.7878967e0 3.5008725e1 3.5008725e1
2.0605167e0 -2.7878967e0 3.5335199e1 3.5335199e1
2.1413235e0 -2.7878967e0 3.5674739e1 3.5674739e1
2.2221304e0 -2.7878967e0 3.6027333e1 3.6027333e1
2.3029373e0 -2.7878967e0 3.6392992e1 3.6392992e1
2.3837442e0 -2.7878967e0 3.677171e1 3.677171e1
2.4645511e0 -2.7878967e0 3.7163483e1 3.7163483e1
2.545358e0 -2.7878967e0 3.756832e1 3.756832e1
2.6261649e0 -2.7878967e0 3.798621e1 3.798621e1
2.7069717e0 -2.7878967e0 3.8417168e1 3.8417168e1
2.7877786e0 -2.7878967e0 3.8861185e1 3.8861185e1
2.8685855e0 -2.7878967e0 3.9318253e1 3.9318253e1
2.9493924e0 -2.7878967e0 3.9788388e1 3.9788388e1
3.0301993e0 -2.7878967e0 4.0271576e1 4.0271576e1
3.1110062e0 -2.7878967e0 4.076783e1 4.076783e1
3.191813e0 -2.7878967e0 4.127714e1 4.127714e1
3.27262e0 -2.7878967e0 4.1799509e1 4.1799509e1
3.3534268e0 -2.7878967e0 4.233494e1 4.233494e1
3.4342337e0 -2.7878967e0 4.2883432e1 4.2883432e1
3.5150406e0 -2.7878967e0 4.3444986e1 4.3444986e1
3.5958475e0 -2.7878967e0 4.4019601e1 4.4019601e1
3.6766544e0 -2.7878967e0 4.4607263e1 4.4607263e1
3.7574612e0 -2.7878967e0 4.5207986e1 4.5207986e1
3.8382681e0 -2.7878967e0 4.5821771e1 4.5821771e1
3.919075e0 -2.7878967e0 4.6448618e1 4.6448618e1
3.9998819e0 -2.7878967e0 4.7088525e1 4.7088525e1

-4.0e0 -2.7070898e0 4.531333e1 4.531333e1
-3.9191931e0 -2.7070898e0 4.4673407e1 4.4673407e1
-3.8383862e0 -2.7070898e0 4.4046545e1 4.4046545e1
-3.7575793e0 -2.7070898e0 4.343273e1 4.343273e1
-3.6767725e0 -2.7070898e0 4.2831992e1 4.2831992e1
-3.5959656e0 -2.7070898e0 4.22443e1 4.22443e1
-3.5151587e0 -2.7070898e0 4.1669669e1 4.1669669e1
-3.4343518e0 -2.7070898e0 4.11081e1 4.11081e1
-3.3535449e0 -2.7070898e0 4.0559592e1 4.0559592e1
-3.272738e0 -2.7070898e0 4.0024146e1 4.0024146e1
-3.1919312e0 -2.7070898e0 3.9501761e1 3.9501761e1
-3.1111243e0 -2.7070898e0 3.8992421e1 3.8992421e1
-3.0303174e0 -2.7070898e0 3.8496155e1 3.8496155e1
-2.9495105e0 -2.7070898e0 3.8012941e1 3.8012941e1
-2.8687036e0 -2.7070898e0 3.7542793e1 3.7542793e1
-2.7878967e0 -2.7070898e0 3.7085698e1 3.7085698e1
-2.7070898e0 -2.7070898e0 3.6641663e1 3.6641663e1
-2.626283e0 -2.7070898e0 3.6210693e1 3.6210693e1
-2.545476e0 -2.7070898e0 3.5792776e1 3.5792776e1
-2.4646692e0 -2.7070898e0 3.5387927e1 3.5387927e1
-2.3838623e0 -2.7070898e0 3.4996129e1 3.4996129e1
-2.3030554e0 -2.7070898e0 3.4617392e1 3.4617392e1
-2.2222485e0 -2.7070898e0 3.425172e1 3.425172e1
-2.1414417e0 -2.7070898e0 3.3899101e1 3.3899101e1
-2.0606348e0 -2.7070898e0 3.3559547e1 3.3559547e1
-1.9798279e0 -2.7070898e0 3.3233049e1 3.3233049e1
-1.899021e0 -2.7070898e0 3.2919609e1 3.2919609e1
-1.8182141e0 -2.7070898e0 3.2619234e1 3.2619234e1
-1.7374072e0 -2.7070898e0 3.2331912e1 3.2331912e1
-1.6566003e0 -2.7070898e0 3.2057657e1 3.2057657e1
-1.5757935e0 -2.7070898e0 3.1796455e1 3.1796455e1
-1.4949866e0 -2.7070898e0 3.1548312e1 3.1548312e1
-1.4141797e0 -2.7070898e0 3.1313235e1 3.1313235e1
-1.3333728e0 -2.7070898e0 3.1091212e1 3.1091212e1
-1.2525659e0 -2.7070898e0 3.0882253e1 3.0882253e1
-1.171759e0 -2.7070898e0 3.068635e1 3.068635e1
-1.0909521e0 -2.7070898e0 3.0503505e1 3.0503505e1
-1.0101453e0 -2.7070898e0 3.0333723e1 3.0333723e1
-9.293384e-1 -2.7070898e0 3.0176999e1 3.0176999e1
-8.485315e-1 -2.7070898e0 3.0033334e1 3.0033334e1
-7.677246e-1 -2.7070898e0 2.990273e1 2.990273e1
-6.869177e-1 -2.7070898e0 2.9785185e1 2.9785185e1
-6.061108e-1 -2.7070898e0 2.9680699e1 2.9680699e1
-5.253039e-1 -2.7070898e0 2.9589273e1 2.9589273e1
-4.44497e-1 -2.7070898e0 2.9510907e1 2.9510907e1
-3.636901e-1 -2.7070898e0 2.94456e1 2.94456e1
-2.828832e-1 -2.7070898e0 2.9393352e1 2.9393352e1
-2.020763e-1 -2.7070898e0 2.9354164e1 2.9354164e1
-1.212694e-1 -2.7070898e0 2.9328035e1 2.9328035e1
-4.04625e-2 -2.7070898e0 2.9314966e1 2.9314966e1
4.03444e-2 -2.7070898e0 2.9314957e1 2.9314957e1
1.211513e-1 -2.7070898e0 2.9328008e1 2.9328008e1
2.019582e-1 -2.7070898e0 2.9354117e1 2.9354117e1
2.827651e-1 -2.7070898e0 2.9393286e1 2.9393286e1
3.63572e-1 -2.7070898e0 2.9445514e1 2.9445514e1
4.443789e-1 -2.7070898e0 2.9510802e1 2.9510802e1
5.251858e-1 -2.7070898e0 2.958915e1 2.958915e1
6.059927e-1 -2.7070898e0 2.9680557e1 2.9680557e1
6.867996e-1 -2.7070898e0 2.9785023e1 2.9785023e1
7.676065e-1 -2.7070898e0 2.990255e1 2.990255e1
8.484134e-1 -2.7070898e0 3.0033134e1 3.0033134e1
9.292203e-1 -2.7070898e0 3.0176779e1 3.0176779e1
1.0100272e0 -2.7070898e0 3.0333484e1 3.0333484e1
1.090834e0 -2.7070898e0 3.0503249e1 3.0503249e1
1.171641e0 -2.7070898e0 3.0686073e1 3.0686073e1
1.2524478e0 -2.7070898e0 3.0881955e1 3.0881955e1
1.3332547e0 -2.7070898e0 3.1090898e1 3.1090898e1
1.4140616e0 -2.7070898e0 3.1312898e1 3.1312898e1
1.4948685e0 -2.7070898e0 3.1547961e1 3.1547961e1
1.5756754e0 -2.7070898e0 3.1796085e1 3.1796085e1
1.6564822e0 -2.7070898e0 3.2057262e1 3.2057262e1
1.7372891e0 -2.7070898e0 3.2331505e1 3.2331505e1
1.818096e0 -2.7070898e0 3.26188e1 3.26188e1
1.8989029e0 -2.7070898e0 3.2919162e1 3.2919162e1
1.9797098e0 -2.7070898e0 3.3232584e1 3.3232584e1
2.0605167e0 -2.7070898e0 3.3559058e1 3.3559058e1
2.1413235e0 -2.7070898e0 3.3898598e1 3.3898598e1
2.2221304e0 -2.7070898e0 3.4251192e1 3.4251192e1
2.3029373e0 -2.7070898e0 3.461685e1 3.461685e1
2.3837442e0 -2.7070898e0 3.4995569e1 3.4995569e1
2.4645511e0 -2.7070898e0 3.5387341e1 3.5387341e1
2.545358e0 -2.7070898e0 3.5792178e1 3.5792178e1
2.6261649e0 -2.7070898e0 3.621007e1 3.621007e1
2.7069717e0 -2.7070898e0 3.6641026e1 3.6641026e1
2.7877786e0 -2.7070898e0 3.7085043e1 3.7085043e1
2.8685855e0 -2.7070898e0 3.7542111e1 3.7542111e1
2.9493924e0 -2.7070898e0 3.8012247e1 3.8012247e1
3.0301993e0 -2.7070898e0 3.8495435e1 3.8495435e1
3.1110062e0 -2.7070898e0 3.8991689e1 3.8991689e1
3.191813e0 -2.7070898e0 3.9500998e1 3.9500998e1
3.27262e0 -2.7070898e0 4.0023367e1 4.0023367e1
3.3534268e0 -2.7070898e0 4.0558798e1 4.0558798e1
3.4342337e0 -2.7070898e0 4.110729e1 4.110729e1
3.5150406e0 -2.7070898e0 4.1668845e1 4.1668845e1
3.5958475e0 -2.7070898e0 4.224346e1 4.224346e1
3.6766544e0 -2.7070898e0 4.2831122e1 4.2831122e1
3.7574612e0 -2.7070898e0 4.3431845e1 4.3431845e1
3.8382681e0 -2.7070898e0 4.404563e1 4.404563e1
3.919075e0 -2.7070898e0 4.4672476e1 4.4672476e1
3.9998819e0 -2.7070898e0 4.5312384e1 4.5312384e1

-4.0e0 -2.626283e0 4.3589453e1 4.3589453e1
-3.9191931e0 -2.626283e0 4.294953e1 4.294953e1
-3.8383862e0 -2.626283e0 4.2322668e1 4.2322668e1
-3.7575793e0 -2.626283e0 4.1708853e1 4.1708853e1
-3.6767725e0 -2.626283e0 4.1108115e1 4.1108115e1
-3.5959656e0 -2.626283e0 4.0520422e1 4.0520422e1
-3.5151587e0 -2.626283e0 3.9945792e1 3.9945792e1
-3.4343518e0 -2.626283e0 3.9384222e1 3.9384222e1
-3.3535449e0 -2.626283e0 3.8835715e1 3.8835715e1
-3.272738e0 -2.626283e0 3.8300269e1 3.8300269e1
-3.1919312e0 -2.626283e0 3.7777884e1 3.7777884e1
-3.1111243e0 -2.626283e0 3.7268544e1 3.7268544e1
-3.0303174e0 -2.626283e0 3.6772278e1 3.6772278e1
-2.9495105e0 -2.626283e0 3.6289064e1 3.6289064e1
-2.8687036e0 -2.626283e0 3.5818916e1 3.5818916e1
-2.7878967e0 -2.626283e0 3.5361821e1 3.5361821e1
-2.7070898e0 -2.626283e0 3.4917786e1 3.4917786e1
-2.626283e0 -2.626283e0 3.4486816e1 3.4486816e1
-2.545476e0 -2.626283e0 3.40689e1 3.40689e1
-2.4646692e0 -2.626283e0 3.366405e1 3.366405e1
-2.3838623e0 -2.626283e0 3.3272252e1 3.3272252e1
-2.3030554e0 -2.626283e0 3.2893515e1 3.2893515e1
-2.2222485e0 -2.626283e0 3.2527843e1 3.2527843e1
-2.1414417e0 -2.626283e0 3.2175224e1 3.2175224e1
-2.0606348e0 -2.626283e0 3.183567e1 3.183567e1
-1.9798279e0 -2.626283e0 3.1509172e1 3.1509172e1
-1.899021e0 -2.626283e0 3.1195732e1 3.1195732e1
-1.8182141e0 -2.626283e0 3.0895357e1 3.0895357e1
-1.7374072e0 -2.626283e0 3.0608035e1 3.0608035e1
-1.6566003e0 -2.626283e0 3.033378e1 3.033378e1
-1.5757935e0 -2.626283e0 3.0072578e1 3.0072578e1
-1.4949866e0 -2.626283e0 2.9824435e1 2.9824435e1
-1.4141797e0 -2.626283e0 2.9589359e1 2.9589359e1
-1.3333728e0 -2.626283e0 2.9367336e1 2.9367336e1
-1.2525659e0 -2.626283e0 2.9158376e1 2.9158376e1
-1.171759e0 -2.626283e0 2.8962473e1 2.8962473e1
-1.0909521e0 -2.626283e0 2.8779628e1 2.8779628e1
-1.0101453e0 -2.626283e0 2.8609846e1 2.8609846e1
-9.293384e-1 -2.626283e0 2.8453122e1 2.8453122e1
-8.485315e-1 -2.626283e0 2.8309457e1 2.8309457e1
-7.677246e-1 -2.626283e0 2.8178853e1 2.8178853e1
-6.869177e-1 -2.626283e0 2.8061308e1 2.8061308e1
-6.061108e-1 -2.626283e0 2.7956822e1 2.7956822e1
-5.253039e-1 -2.626283e0 2.7865396e1 2.7865396e1
-4.44497e-1 -2.626283e0 2.778703e1 2.778703e1
-3.636901e-1 -2.626283e0 2.7721722e1 2.7721722e1
-2.828832e-1 -2.626283e0 2.7669475e1 2.7669475e1
-2.020763e-1 -2.626283e0 2.7630287e1 2.7630287e1
-1.212694e-1 -2.626283e0 2.7604158e1 2.7604158e1
-4.04625e-2 -2.626283e0 2.7591089e1 2.7591089e1
4.03444e-2 -2.626283e0 2.759108e1 2.759108e1
1.211513e-1 -2.626283e0 2.760413e1 2.760413e1
2.019582e-1 -2.626283e0 2.763024e1 2.763024e1
2.827651e-1 -2.626283e0 2.7669409e1 2.7669409e1
3.63572e-1 -2.626283e0 2.7721637e1 2.7721637e1
4.443789e-1 -2.626283e0 2.7786925e1 2.7786925e1
5.251858e-1 -2.626283e0 2.7865273e1 2.7865273e1
6.059927e-1 -2.626283e0 2.795668e1 2.795668e1
6.867996e-1 -2.626283e0 2.8061147e1 2.8061147e1
7.676065e-1 -2.626283e0 2.8178673e1 2.8178673e1
8.484134e-1 -2.626283e0 2.8309258e1 2.8309258e1
9.292203e-1 -2.626283e0 2.8452902e1 2.8452902e1
1.0100272e0 -2.626283e0 2.8609607e1 2.8609607e1
1.090834e0 -2.626283e0 2.8779372e1 2.8779372e1
1.171641e0 -2.626283e0 2.8962196e1 2.8962196e1
1.2524478e0 -2.626283e0 2.9158078e1 2.9158078e1
1.3332547e0 -2.626283e0 2.9367021e1 2.9367021e1
1.4140616e0 -2.626283e0 2.9589021e1 2.9589021e1
1.4948685e0 -2.626283e0 2.9824084e1 2.9824084e1
1.5756754e0 -2.626283e0 3.0072208e1 3.0072208e1
1.6564822e0 -2.626283e0 3.0333385e1 3.0333385e1
1.7372891e0 -2.626283e0 3.0607628e1 3.0607628e1
1.818096e0 -2.626283e0 3.0894923e1 3.0894923e1
1.8989029e0 -2.626283e0 3.1195285e1 3.1195285e1
1.9797098e0 -2.626283e0 3.1508707e1 3.1508707e1
2.0605167e0 -2.626283e0 3.183518e1 3.183518e1
2.1413235e0 -2.626283e0 3.2174721e1 3.2174721e1
2.2221304e0 -2.626283e0 3.2527315e1 3.2527315e1
2.3029373e0 -2.626283e0 3.2892973e1 3.2892973e1
2.3837442e0 -2.626283e0 3.3271692e1 3.3271692e1
2.4645511e0 -2.626283e0 3.3663464e1 3.3663464e1
2.545358e0 -2.626283e0 3.4068301e1 3.4068301e1
2.6261649e0 -2.626283e0 3.4486192e1 3.4486192e1
2.7069717e0 -2.626283e0 3.491715e1 3.491715e1
2.7877786e0 -2.626283e0 3.5361166e1 3.5361166e1
2.8685855e0 -2.626283e0 3.5818234e1 3.5818234e1
2.9493924e0 -2.626283e0 3.628837e1 3.628837e1
3.0301993e0 -2.626283e0 3.6771558e1 3.6771558e1
3.1110062e0 -2.626283e0 3.7267812e1 3.7267812e1
3.191813e0 -2.626283e0 3.7777121e1 3.7777121e1
3.27262e0 -2.626283e0 3.829949e1 3.829949e1
3.3534268e0 -2.626283e0 3.8834921e1 3.8834921e1
3.4342337e0 -2.626283e0 3.9383414e1 3.9383414e1
3.5150406e0 -2.626283e0 3.9944968e1 3.9944968e1
3.5958475e0 -2.626283e0 4.0519583e1 4.0519583e1
3.6766544e0 -2.626283e0 4.1107245e1 4.1107245e1
3.7574612e0 -2.626283e0 4.1707968e1 4.1707968e1
3.8382681e0 -2.626283e0 4.2321753e1 4.2321753e1
3.919075e0 -2.626283e0 4.29486e1 4.29486e1
3.9998819e0 -2.626283e0 4.3588507e1 4.3588507e1

-4.0e0 -2.545476e0 4.1917786e1 4.1917786e1
-3.9191931e0 -2.545476e0 4.1277863e1 4.1277863e1
-3.8383862e0 -2.545476e0 4.0651001e1 4.0651001e1
-3.7575793e0 -2.545476e0 4.0037186e1 4.0037186e1
-3.6767725e0 -2.545476e0 3.9436447e1 3.9436447e1
-3.5959656e0 -2.545476e0 3.8848755e1 3.8848755e1
-3.5151587e0 -2.545476e0 3.8274124e1 3.8274124e1
-3.4343518e0 -2.545476e0 3.7712555e1 3.7712555e1
-3.3535449e0 -2.545476e0 3.7164047e1 3.7164047e1
-3.272738e0 -2.545476e0 3.6628601e1 3.6628601e1
-3.1919312e0 -2.545476e0 3.6106216e1 3.6106216e1
-3.1111243e0 -2.545476e0 3.5596877e1 3.5596877e1
-3.0303174e0 -2.545476e0 3.510061e1 3.510061e1
-2.9495105e0 -2.545476e0 3.4617397e1 3.4617397e1
-2.8687036e0 -2.545476e0 3.4147249e1 3.4147249e1
-2.7878967e0 -2.545476e0 3.3690154e1 3.3690154e1
-2.7070898e0 -2.545476e0 3.3246118e1 3.3246118e1
-2.626283e0 -2.545476e0 3.2815149e1 3.2815149e1
-2.545476e0 -2.545476e0 3.2397232e1 3.2397232e1
-2.4646692e0 -2.545476e0 3.1992383e1 3.1992383e1
-2.3838623e0 -2.545476e0 3.1600584e1 3.1600584e1
-2.3030554e0 -2.545476e0 3.1221848e1 3.1221848e1
-2.2222485e0 -2.545476e0 3.0856175e1 3.0856175e1
-2.1414417e0 -2.545476e0 3.0503557e1 3.0503557e1
-2.0606348e0 -2.545476e0 3.0164003e1 3.0164003e1
-1.9798279e0 -2.545476e0 2.9837505e1 2.9837505e1
-1.899021e0 -2.545476e0 2.9524065e1 2.9524065e1
-1.8182141e0 -2.545476e0 2.922369e1 2.922369e1
-1.7374072e0 -2.545476e0 2.8936368e1 2.8936368e1
-1.6566003e0 -2.545476e0 2.8662112e1 2.8662112e1
-1.5757935e0 -2.545476e0 2.8400911e1 2.8400911e1
-1.4949866e0 -2.545476e0 2.8152768e1 2.8152768e1
-1.4141797e0 -2.545476e0 2.7917691e1 2.7917691e1
-1.3333728e0 -2.545476e0 2.7695668e1 2.7695668e1
-1.2525659e0 -2.545476e0 2.7486708e1 2.7486708e1
-1.171759e0 -2.545476e0 2.7290805e1 2.7290805e1
-1.0909521e0 -2.545476e0 2.710796e1 2.710796e1
-1.0101453e0 -2.545476e0 2.6938179e1 2.6938179e1
-9.293384e-1 -2.545476e0 2.6781454e1 2.6781454e1
-8.485315e-1 -2.545476e0 2.663779e1 2.663779e1
-7.677246e-1 -2.545476e0 2.6507185e1 2.6507185e1
-6.869177e-1 -2.545476e0 2.6389641e1 2.6389641e1
-6.061108e-1 -2.545476e0 2.6285155e1 2.6285155e1
-5.253039e-1 -2.545476e0 2.6193729e1 2.6193729e1
-4.44497e-1 -2.545476e0 2.6115363e1 2.6115363e1
-3.636901e-1 -2.545476e0 2.6050055e1 2.6050055e1
-2.828832e-1 -2.545476e0 2.5997807e1 2.5997807e1
-2.020763e-1 -2.545476e0 2.595862e1 2.595862e1
-1.212694e-1 -2.545476e0 2.593249e1 2.593249e1
-4.04625e-2 -2.545476e0 2.5919421e1 2.5919421e1
4.03444e-2 -2.545476e0 2.5919412e1 2.5919412e1
1.211513e-1 -2.545476e0 2.5932463e1 2.5932463e1
2.019582e-1 -2.545476e0 2.5958572e1 2.5958572e1
2.827651e-1 -2.545476e0 2.5997742e1 2.5997742e1
3.63572e-1 -2.545476e0 2.604997e1 2.604997e1
4.443789e-1 -2.545476e0 2.6115257e1 2.6115257e1
5.251858e-1 -2.545476e0 2.6193605e1 2.6193605e1
6.059927e-1 -2.545476e0 2.6285013e1 2.6285013e1
6.867996e-1 -2.545476e0 2.6389479e1 2.6389479e1
7.676065e-1 -2.545476e0 2.6507005e1 2.6507005e1
8.484134e-1 -2.545476e0 2.663759e1 2.663759e1
9.292203e-1 -2.545476e0 2.6781235e1 2.6781235e1
1.0100272e0 -2.545476e0 2.693794e1 2.693794e1
1.090834e0 -2.545476e0 2.7107704e1 2.7107704e1
1.171641e0 -2.545476e0 2.7290529e1 2.7290529e1
1.2524478e0 -2.545476e0 2.748641e1 2.748641e1
1.3332547e0 -2.545476e0 2.7695354e1 2.7695354e1
1.4140616e0 -2.545476e0 2.7917354e1 2.7917354e1
1.4948685e0 -2.545476e0 2.8152417e1 2.8152417e1
1.5756754e0 -2.545476e0 2.840054e1 2.840054e1
1.6564822e0 -2.545476e0 2.8661717e1 2.8661717e1
1.7372891e0 -2.545476e0 2.893596e1 2.893596e1
1.818096e0 -2.545476e0 2.9223256e1 2.9223256e1
1.8989029e0 -2.545476e0 2.9523618e1 2.9523618e1
1.9797098e0 -2.545476e0 2.9837039e1 2.9837039e1
2.0605167e0 -2.545476e0 3.0163513e1 3.0163513e1
2.1413235e0 -2.545476e0 3.0503053e1 3.0503053e1
2.2221304e0 -2.545476e0 3.0855647e1 3.0855647e1
2.3029373e0 -2.545476e0 3.1221306e1 3.1221306e1
2.3837442e0 -2.545476e0 3.1600024e1 3.1600024e1
2.4645511e0 -2.545476e0 3.1991797e1 3.1991797e1
2.545358e0 -2.545476e0 3.2396634e1 3.2396634e1
2.6261649e0 -2.545476e0 3.2814525e1 3.2814525e1
2.7069717e0 -2.545476e0 3.3245482e1 3.3245482e1
2.7877786e0 -2.545476e0 3.3689499e1 3.3689499e1
2.8685855e0 -2.545476e0 3.4146567e1 3.4146567e1
2.9493924e0 -2.545476e0 3.4616702e1 3.4616702e1
3.0301993e0 -2.545476e0 3.509989e1 3.509989e1
3.1110062e0 -2.545476e0 3.5596144e1 3.5596144e1
3.191813e0 -2.545476e0 3.6105453e1 3.6105453e1
3.27262e0 -2.545476e0 3.6627823e1 3.6627823e1
3.3534268e0 -2.545476e0 3.7163254e1 3.7163254e1
3.4342337e0 -2.545476e0 3.7711746e1 3.7711746e1
3.5150406e0 -2.545476e0 3.82733e1 3.82733e1
3.5958475e0 -2.545476e0 3.8847916e1 3.8847916e1
3.6766544e0 -2.545476e0 3.9435577e1 3.9435577e1
3.7574612e0 -2.545476e0 4.00363e1 4.00363e1
3.8382681e0 -2.545476e0 4.0650085e1 4.0650085e1
3.919075e0 -2.545476e0 4.1276932e1 4.1276932e1
3.9998819e0 -2.545476e0 4.191684e1 4.191684e1

-4.0e0 -2.4646692e0 4.0298389e1 4.0298389e1
-3.9191931e0 -2.4646692e0 3.9658466e1 3.9658466e1
-3.8383862e0 -2.4646692e0 3.9031604e1 3.9031604e1
-3.7575793e0 -2.4646692e0 3.8417789e1 3.8417789e1
-3.6767725e0 -2.4646692e0 3.781705e1 3.781705e1
-3.5959656e0 -2.4646692e0 3.7229358e1 3.7229358e1
-3.5151587e0 -2.4646692e0 3.6654727e1 3.6654727e1
-3.4343518e0 -2.4646692e0 3.6093158e1 3.6093158e1
-3.3535449e0 -2.4646692e0 3.554465e1 3.554465e1
-3.272738e0 -2.4646692e0 3.5009204e1 3.5009204e1
-3.1919312e0 -2.4646692e0 3.448682e1 3.448682e1
-3.1111243e0 -2.4646692e0 3.397748e1 3.397748e1
-3.0303174e0 -2.4646692e0 3.3481213e1 3.3481213e1
-2.9495105e0 -2.4646692e0 3.2998e1 3.2998e1
-2.8687036e0 -2.4646692e0 3.2527852e1 3.2527852e1
-2.7878967e0 -2.4646692e0 3.2070757e1 3.2070757e1
-2.7070898e0 -2.4646692e0 3.1626721e1 3.1626721e1
-2.626283e0 -2.4646692e0 3.1195752e1 3.1195752e1
-2.545476e0 -2.4646692e0 3.0777835e1 3.0777835e1
-2.4646692e0 -2.4646692e0 3.0372986e1 3.0372986e1
-2.3838623e0 -2.4646692e0 2.9981187e1 2.9981187e1
-2.3030554e0 -2.4646692e0 2.960245e1 2.960245e1
-2.2222485e0 -2.4646692e0 2.9236778e1 2.9236778e1
-2.1414417e0 -2.4646692e0 2.888416e1 2.888416e1
-2.0606348e0 -2.4646692e0 2.8544606e1 2.8544606e1
-1.9798279e0 -2.4646692e0 2.8218108e1 2.8218108e1
-1.899021e0 -2.4646692e0 2.7904668e1 2.7904668e1
-1.8182141e0 -2.4646692e0 2.7604292e1 2.7604292e1
-1.7374072e0 -2.4646692e0 2.7316971e1 2.7316971e1
-1.6566003e0 -2.4646692e0 2.7042715e1 2.7042715e1
-1.5757935e0 -2.4646692e0 2.6781514e1 2.6781514e1
-1.4949866e0 -2.4646692e0 2.6533371e1 2.6533371e1
-1.4141797e0 -2.4646692e0 2.6298294e1 2.6298294e1
-1.3333728e0 -2.4646692e0 2.6076271e1 2.6076271e1
-1.2525659e0 -2.4646692e0 2.5867311e1 2.5867311e1
-1.171759e0 -2.4646692e0 2.5671408e1 2.5671408e1
-1.0909521e0 -2.4646692e0 2.5488564e1 2.5488564e1
-1.0101453e0 -2.4646692e0 2.5318782e1 2.5318782e1
-9.293384e-1 -2.4646692e0 2.5162057e1 2.5162057e1
-8.485315e-1 -2.4646692e0 2.5018393e1 2.5018393e1
-7.677246e-1 -2.4646692e0 2.4887788e1 2.4887788e1
-6.869177e-1 -2.4646692e0 2.4770244e1 2.4770244e1
-6.061108e-1 -2.4646692e0 2.4665758e1 2.4665758e1
-5.253039e-1 -2.4646692e0 2.4574332e1 2.4574332e1
-4.44497e-1 -2.4646692e0 2.4495966e1 2.4495966e1
-3.636901e-1 -2.4646692e0 2.4430658e1 2.4430658e1
-2.828832e-1 -2.4646692e0 2.437841e1 2.437841e1
-2.020763e-1 -2.4646692e0 2.4339223e1 2.4339223e1
-1.212694e-1 -2.4646692e0 2.4313094e1 2.4313094e1
-4.04625e-2 -2.4646692e0 2.4300024e1 2.4300024e1
4.03444e-2 -2.4646692e0 2.4300015e1 2.4300015e1
1.211513e-1 -2.4646692e0 2.4313066e1 2.4313066e1
2.019582e-1 -2.4646692e0 2.4339175e1 2.4339175e1
2.827651e-1 -2.4646692e0 2.4378345e1 2.4378345e1
3.63572e-1 -2.4646692e0 2.4430573e1 2.4430573e1
4.443789e-1 -2.4646692e0 2.449586e1 2.449586e1
5.251858e-1 -2.4646692e0 2.4574208e1 2.4574208e1
6.059927e-1 -2.4646692e0 2.4665616e1 2.4665616e1
6.867996e-1 -2.4646692e0 2.4770082e1 2.4770082e1
7.676065e-1 -2.4646692e0 2.4887608e1 2.4887608e1
8.484134e-1 -2.4646692e0 2.5018193e1 2.5018193e1
9.292203e-1 -2.4646692e0 2.5161838e1 2.5161838e1
1.0100272e0 -2.4646692e0 2.5318542e1 2.5318542e1
1.090834e0 -2.4646692e0 2.5488307e1 2.5488307e1
1.171641e0 -2.4646692e0 2.5671132e1 2.5671132e1
1.2524478e0 -2.4646692e0 2.5867014e1 2.5867014e1
1.3332547e0 -2.4646692e0 2.6075957e1 2.6075957e1
1.4140616e0 -2.4646692e0 2.6297957e1 2.6297957e1
1.4948685e0 -2.4646692e0 2.653302e1 2.653302e1
1.5756754e0 -2.4646692e0 2.6781143e1 2.6781143e1
1.6564822e0 -2.4646692e0 2.704232e1 2.704232e1
1.7372891e0 -2.4646692e0 2.7316563e1 2.7316563e1
1.818096e0 -2.4646692e0 2.7603859e1 2.7603859e1
1.8989029e0 -2.4646692e0 2.790422e1 2.790422e1
1.9797098e0 -2.4646692e0 2.8217642e1 2.8217642e1
2.0605167e0 -2.4646692e0 2.8544116e1 2.8544116e1
2.1413235e0 -2.4646692e0 2.8883656e1 2.8883656e1
2.2221304e0 -2.4646692e0 2.923625e1 2.923625e1
2.3029373e0 -2.4646692e0 2.9601909e1 2.9601909e1
2.3837442e0 -2.4646692e0 2.9980627e1 2.9980627e1
2.4645511e0 -2.4646692e0 3.03724e1 3.03724e1
2.545358e0 -2.4646692e0 3.0777237e1 3.0777237e1
2.6261649e0 -2.4646692e0 3.1195128e1 3.1195128e1
2.7069717e0 -2.4646692e0 3.1626085e1 3.1626085e1
2.7877786e0 -2.4646692e0 3.2070102e1 3.2070102e1
2.8685855e0 -2.4646692e0 3.252717e1 3.252717e1
2.9493924e0 -2.4646692e0 3.2997305e1 3.2997305e1
3.0301993e0 -2.4646692e0 3.3480493e1 3.3480493e1
3.1110062e0 -2.4646692e0 3.3976747e1 3.3976747e1
3.191813e0 -2.4646692e0 3.4486057e1 3.4486057e1
3.27262e0 -2.4646692e0 3.5008426e1 3.5008426e1
3.3534268e0 -2.4646692e0 3.5543857e1 3.5543857e1
3.4342337e0 -2.4646692e0 3.609235e1 3.609235e1
3.5150406e0 -2.4646692e0 3.6653903e1 3.6653903e1
3.5958475e0 -2.4646692e0 3.7228519e1 3.7228519e1
3.6766544e0 -2.4646692e0 3.781618e1 3.781618e1
3.7574612e0 -2.4646692e0 3.8416904e1 3.8416904e1
3.8382681e0 -2.4646692e0 3.9030688e1 3.9030688e1
3.919075e0 -2.4646692e0 3.9657535e1 3.9657535e1
3.9998819e0 -2.4646692e0 4.0297443e1 4.0297443e1

-4.0e0 -2.3838623e0 3.8731195e1 3.8731195e1
-3.9191931e0 -2.3838623e0 3.8091272e1 3.8091272e1
-3.8383862e0 -2.3838623e0 3.746441e1 3.746441e1
-3.7575793e0 -2.3838623e0 3.6850595e1 3.6850595e1
-3.6767725e0 -2.3838623e0 3.6249857e1 3.6249857e1
-3.5959656e0 -2.3838623e0 3.5662164e1 3.5662164e1
-3.5151587e0 -2.3838623e0 3.5087534e1 3.5087534e1
-3.4343518e0 -2.3838623e0 3.4525964e1 3.4525964e1
-3.3535449e0 -2.3838623e0 3.3977457e1 3.3977457e1
-3.272738e0 -2.3838623e0 3.344201e1 3.344201e1
-3.1919312e0 -2.3838623e0 3.2919626e1 3.2919626e1
-3.1111243e0 -2.3838623e0 3.2410286e1 3.2410286e1
-3.0303174e0 -2.3838623e0 3.191402e1 3.191402e1
-2.9495105e0 -2.3838623e0 3.1430806e1 3.1430806e1
-2.8687036e0 -2.3838623e0 3.0960658e1 3.0960658e1
-2.7878967e0 -2.3838623e0 3.0503563e1 3.0503563e1
-2.7070898e0 -2.3838623e0 3.0059528e1 3.0059528e1
-2.626283e0 -2.3838623e0 2.9628558e1 2.9628558e1
-2.545476e0 -2.3838623e0 2.9210641e1 2.9210641e1
-2.4646692e0 -2.3838623e0 2.8805792e1 2.8805792e1
-2.3838623e0 -2.3838623e0 2.8413994e1 2.8413994e1
-2.3030554e0 -2.3838623e0 2.8035257e1 2.8035257e1
-2.2222485e0 -2.3838623e0 2.7669585e1 2.7669585e1
-2.1414417e0 -2.3838623e0 2.7316966e1 2.7316966e1
-2.0606348e0 -2.3838623e0 2.6977412e1 2.6977412e1
-1.9798279e0 -2.3838623e0 2.6650914e1 2.6650914e1
-1.899021e0 -2.3838623e0 2.6337474e1 2.6337474e1
-1.8182141e0 -2.3838623e0 2.6037099e1 2.6037099e1
-1.7374072e0 -2.3838623e0 2.5749777e1 2.5749777e1
-1.6566003e0 -2.3838623e0 2.5475522e1 2.5475522e1
-1.5757935e0 -2.3838623e0 2.521432e1 2.521432e1
-1.4949866e0 -2.3838623e0 2.4966177e1 2.4966177e1
-1.4141797e0 -2.3838623e0 2.47311e1 2.47311e1
-1.3333728e0 -2.3838623e0 2.4509077e1 2.4509077e1
-1.2525659e0 -2.3838623e0 2.4300117e1 2.4300117e1
-1.171759e0 -2.3838623e0 2.4104214e1 2.4104214e1
-1.0909521e0 -2.3838623e0 2.392137e1 2.392137e1
-1.0101453e0 -2.3838623e0 2.3751588e1 2.3751588e1
-9.293384e-1 -2.3838623e0 2.3594864e1 2.3594864e1
-8.485315e-1 -2.3838623e0 2.34512e1 2.34512e1
-7.677246e-1 -2.3838623e0 2.3320595e1 2.3320595e1
-6.869177e-1 -2.3838623e0 2.320305e1 2.320305e1
-6.061108e-1 -2.3838623e0 2.3098564e1 2.3098564e1
-5.253039e-1 -2.3838623e0 2.3007138e1 2.3007138e1
-4.44497e-1 -2.3838623e0 2.2928772e1 2.2928772e1
-3.636901e-1 -2.3838623e0 2.2863464e1 2.2863464e1
-2.828832e-1 -2.3838623e0 2.2811217e1 2.2811217e1
-2.020763e-1 -2.3838623e0 2.2772029e1 2.2772029e1
-1.212694e-1 -2.3838623e0 2.27459e1 2.27459e1
-4.04625e-2 -2.3838623e0 2.2732831e1 2.2732831e1
4.03444e-2 -2.3838623e0 2.2732822e1 2.2732822e1
1.211513e-1 -2.3838623e0 2.2745872e1 2.2745872e1
2.019582e-1 -2.3838623e0 2.2771982e1 2.2771982e1
2.827651e-1 -2.3838623e0 2.2811151e1 2.2811151e1
3.63572e-1 -2.3838623e0 2.2863379e1 2.2863379e1
4.443789e-1 -2.3838623e0 2.2928667e1 2.2928667e1
5.251858e-1 -2.3838623e0 2.3007014e1 2.3007014e1
6.059927e-1 -2.3838623e0 2.3098422e1 2.3098422e1
6.867996e-1 -2.3838623e0 2.3202888e1 2.3202888e1
7.676065e-1 -2.3838623e0 2.3320415e1 2.3320415e1
8.484134e-1 -2.3838623e0 2.3451e1 2.3451e1
9.292203e-1 -2.3838623e0 2.3594644e1 2.3594644e1
1.0100272e0 -2.3838623e0 2.3751349e1 2.3751349e1
1.090834e0 -2.3838623e0 2.3921114e1 2.3921114e1
1.171641e0 -2.3838623e0 2.4103938e1 2.4103938e1
1.2524478e0 -2.3838623e0 2.429982e1 2.429982e1
1.3332547e0 -2.3838623e0 2.4508763e1 2.4508763e1
1.4140616e0 -2.3838623e0 2.4730763e1 2.4730763e1
1.4948685e0 -2.3838623e0 2.4965826e1 2.4965826e1
1.5756754e0 -2.3838623e0 2.521395e1 2.521395e1
1.6564822e0 -2.3838623e0 2.5475127e1 2.5475127e1
1.7372891e0 -2.3838623e0 2.574937e1 2.574937e1
1.818096e0 -2.3838623e0 2.6036665e1 2.6036665e1
1.8989029e0 -2.3838623e0 2.6337027e1 2.6337027e1
1.9797098e0 -2.3838623e0 2.6650449e1 2.6650449e1
2.0605167e0 -2.3838623e0 2.6976923e1 2.6976923e1
2.1413235e0 -2.3838623e0 2.7316463e1 2.7316463e1
2.2221304e0 -2.3838623e0 2.7669057e1 2.7669057e1
2.3029373e0 -2.3838623e0 2.8034715e1 2.8034715e1
2.3837442e0 -2.3838623e0 2.8413434e1 2.8413434e1
2.4645511e0 -2.3838623e0 2.8805206e1 2.8805206e1
2.545358e0 -2.3838623e0 2.9210043e1 2.9210043e1
2.6261649e0 -2.3838623e0 2.9627934e1 2.9627934e1
2.7069717e0 -2.3838623e0 3.0058891e1 3.0058891e1
2.7877786e0 -2.3838623e0 3.0502908e1 3.0502908e1
2.8685855e0 -2.3838623e0 3.0959976e1 3.0959976e1
2.9493924e0 -2.3838623e0 3.1430112e1 3.1430112e1
3.0301993e0 -2.3838623e0 3.19133e1 3.19133e1
3.1110062e0 -2.3838623e0 3.2409554e1 3.2409554e1
3.191813e0 -2.3838623e0 3.2918863e1 3.2918863e1
3.27262e0 -2.3838623e0 3.3441232e1 3.3441232e1
3.3534268e0 -2.3838623e0 3.3976663e1 3.3976663e1
3.4342337e0 -2.3838623e0 3.4525156e1 3.4525156e1
3.5150406e0 -2.3838623e0 3.508671e1 3.508671e1
3.5958475e0 -2.3838623e0 3.5661325e1 3.5661325e1
3.6766544e0 -2.3838623e0 3.6248987e1 3.6248987e1
3.7574612e0 -2.3838623e0 3.684971e1 3.684971e1
3.8382681e0 -2.3838623e0 3.7463495e1 3.7463495e1
3.919075e0 -2.3838623e0 3.8090341e1 3.8090341e1
3.9998819e0 -2.3838623e0 3.8730249e1 3.8730249e1

-4.0e0 -2.3030554e0 3.7216248e1 3.7216248e1
-3.9191931e0 -2.3030554e0 3.6576324e1 3.6576324e1
-3.8383862e0 -2.3030554e0 3.5949463e1 3.5949463e1
-3.7575793e0 -2.3030554e0 3.5335648e1 3.5335648e1
-3.6767725e0 -2.3030554e0 3.4734909e1 3.4734909e1
-3.5959656e0 -2.3030554e0 3.4147217e1 3.4147217e1
-3.5151587e0 -2.3030554e0 3.3572586e1 3.3572586e1
-3.4343518e0 -2.3030554e0 3.3011017e1 3.3011017e1
-3.3535449e0 -2.3030554e0 3.2462509e1 3.2462509e1
-3.272738e0 -2.3030554e0 3.1927063e1 3.1927063e1
-3.1919312e0 -2.3030554e0 3.1404678e1 3.1404678e1
-3.1111243e0 -2.3030554e0 3.0895338e1 3.0895338e1
-3.0303174e0 -2.3030554e0 3.0399072e1 3.0399072e1
-2.9495105e0 -2.3030554e0 2.9915858e1 2.9915858e1
-2.8687036e0 -2.3030554e0 2.944571e1 2.944571e1
-2.7878967e0 -2.3030554e0 2.8988615e1 2.8988615e1
-2.7070898e0 -2.3030554e0 2.854458e1 2.854458e1
-2.626283e0 -2.3030554e0 2.8113611e1 2.8113611e1
-2.545476e0 -2.3030554e0 2.7695694e1 2.7695694e1
-2.4646692e0 -2.3030554e0 2.7290845e1 2.7290845e1
-2.3838623e0 -2.3030554e0 2.6899046e1 2.6899046e1
-2.3030554e0 -2.3030554e0 2.652031e1 2.652031e1
-2.2222485e0 -2.3030554e0 2.6154637e1 2.6154637e1
-2.1414417e0 -2.3030554e0 2.5802019e1 2.5802019e1
-2.0606348e0 -2.3030554e0 2.5462465e1 2.5462465e1
-1.9798279e0 -2.3030554e0 2.5135966e1 2.5135966e1
-1.899021e0 -2.3030554e0 2.4822527e1 2.4822527e1
-1.8182141e0 -2.3030554e0 2.4522151e1 2.4522151e1
-1.7374072e0 -2.3030554e0 2.423483e1 2.423483e1
-1.6566003e0 -2.3030554e0 2.3960574e1 2.3960574e1
-1.5757935e0 -2.3030554e0 2.3699373e1 2.3699373e1
-1.4949866e0 -2.3030554e0 2.345123e1 2.345123e1
-1.4141797e0 -2.3030554e0 2.3216153e1 2.3216153e1
-1.3333728e0 -2.3030554e0 2.299413e1 2.299413e1
-1.2525659e0 -2.3030554e0 2.278517e1 2.278517e1
-1.171759e0 -2.3030554e0 2.2589267e1 2.2589267e1
-1.0909521e0 -2.3030554e0 2.2406422e1 2.2406422e1
-1.0101453e0 -2.3030554e0 2.2236641e1 2.2236641e1
-9.293384e-1 -2.3030554e0 2.2079916e1 2.2079916e1
-8.485315e-1 -2.3030554e0 2.1936252e1 2.1936252e1
-7.677246e-1 -2.3030554e0 2.1805647e1 2.1805647e1
-6.869177e-1 -2.3030554e0 2.1688103e1 2.1688103e1
-6.061108e-1 -2.3030554e0 2.1583617e1 2.1583617e1
-5.253039e-1 -2.3030554e0 2.149219e1 2.149219e1
-4.44497e-1 -2.3030554e0 2.1413824e1 2.1413824e1
-3.636901e-1 -2.3030554e0 2.1348517e1 2.1348517e1
-2.828832e-1 -2.3030554e0 2.1296269e1 2.1296269e1
-2.020763e-1 -2.3030554e0 2.1257082e1 2.1257082e1
-1.212694e-1 -2.3030554e0 2.1230952e1 2.1230952e1
-4.04625e-2 -2.3030554e0 2.1217883e1 2.1217883e1
4.03444e-2 -2.3030554e0 2.1217874e1 2.1217874e1
1.211513e-1 -2.3030554e0 2.1230925e1 2.1230925e1
2.019582e-1 -2.3030554e0 2.1257034e1 2.1257034e1
2.827651e-1 -2.3030554e0 2.1296204e1 2.1296204e1
3.63572e-1 -2.3030554e0 2.1348431e1 2.1348431e1
4.443789e-1 -2.3030554e0 2.1413719e1 2.1413719e1
5.251858e-1 -2.3030554e0 2.1492067e1 2.1492067e1
6.059927e-1 -2.3030554e0 2.1583475e1 2.1583475e1
6.867996e-1 -2.3030554e0 2.1687941e1 2.1687941e1
7.676065e-1 -2.3030554e0 2.1805467e1 2.1805467e1
8.484134e-1 -2.3030554e0 2.1936052e1 2.1936052e1
9.292203e-1 -2.3030554e0 2.2079697e1 2.2079697e1
1.0100272e0 -2.3030554e0 2.2236401e1 2.2236401e1
1.090834e0 -2.3030554e0 2.2406166e1 2.2406166e1
1.171641e0 -2.3030554e0 2.2588991e1 2.2588991e1
1.2524478e0 -2.3030554e0 2.2784872e1 2.2784872e1
1.3332547e0 -2.3030554e0 2.2993816e1 2.2993816e1
1.4140616e0 -2.3030554e0 2.3215816e1 2.3215816e1
1.4948685e0 -2.3030554e0 2.3450879e1 2.3450879e1
1.5756754e0 -2.3030554e0 2.3699002e1 2.3699002e1
1.6564822e0 -2.3030554e0 2.3960179e1 2.3960179e1
1.7372891e0 -2.3030554e0 2.4234422e1 2.4234422e1
1.818096e0 -2.3030554e0 2.4521718e1 2.4521718e1
1.8989029e0 -2.3030554e0 2.482208e1 2.482208e1
1.9797098e0 -2.3030554e0 2.5135501e1 2.5135501e1
2.0605167e0 -2.3030554e0 2.5461975e1 2.5461975e1
2.1413235e0 -2.3030554e0 2.5801515e1 2.5801515e1
2.2221304e0 -2.3030554e0 2.6154109e1 2.6154109e1
2.3029373e0 -2.3030554e0 2.6519768e1 2.6519768e1
2.3837442e0 -2.3030554e0 2.6898486e1 2.6898486e1
2.4645511e0 -2.3030554e0 2.7290259e1 2.7290259e1
2.545358e0 -2.3030554e0 2.7695096e1 2.7695096e1
2.6261649e0 -2.3030554e0 2.8112987e1 2.8112987e1
2.7069717e0 -2.3030554e0 2.8543944e1 2.8543944e1
2.7877786e0 -2.3030554e0 2.8987961e1 2.8987961e1
2.8685855e0 -2.3030554e0 2.9445029e1 2.9445029e1
2.9493924e0 -2.3030554e0 2.9915164e1 2.9915164e1
3.0301993e0 -2.3030554e0 3.0398352e1 3.0398352e1
3.1110062e0 -2.3030554e0 3.0894606e1 3.0894606e1
3.191813e0 -2.3030554e0 3.1403915e1 3.1403915e1
3.27262e0 -2.3030554e0 3.1926285e1 3.1926285e1
3.3534268e0 -2.3030554e0 3.2461716e1 3.2461716e1
3.4342337e0 -2.3030554e0 3.3010208e1 3.3010208e1
3.5150406e0 -2.3030554e0 3.3571762e1 3.3571762e1
3.5958475e0 -2.3030554e0 3.4146378e1 3.4146378e1
3.6766544e0 -2.3030554e0 3.473404e1 3.473404e1
3.7574612e0 -2.3030554e0 3.5334763e1 3.5334763e1
3.8382681e0 -2.3030554e0 3.5948547e1 3.5948547e1
3.919075e0 -2.3030554e0 3.6575394e1 3.6575394e1
3.9998819e0 -2.3030554e0 3.7215302e1 3.7215302e1

-4.0e0 -2.2222485e0 3.5753558e1 3.5753558e1
-3.9191931e0 -2.2222485e0 3.5113635e1 3.5113635e1
-3.8383862e0 -2.2222485e0 3.4486774e1 3.4486774e1
-3.7575793e0 -2.2222485e0 3.3872958e1 3.3872958e1
-3.6767725e0 -2.2222485e0 3.327222e1 3.327222e1
-3.5959656e0 -2.2222485e0 3.2684528e1 3.2684528e1
-3.5151587e0 -2.2222485e0 3.2109897e1 3.2109897e1
-3.4343518e0 -2.2222485e0 3.1548328e1 3.1548328e1
-3.3535449e0 -2.2222485e0 3.099982e1 3.099982e1
-3.272738e0 -2.2222485e0 3.0464374e1 3.0464374e1
-3.1919312e0 -2.2222485e0 2.9941989e1 2.9941989e1
-3.1111243e0 -2.2222485e0 2.9432649e1 2.9432649e1
-3.0303174e0 -2.2222485e0 2.8936383e1 2.8936383e1
-2.9495105e0 -2.2222485e0 2.845317e1 2.845317e1
-2.8687036e0 -2.2222485e0 2.7983022e1 2.7983022e1
-2.7878967e0 -2.2222485e0 2.7525926e1 2.7525926e1
-2.7070898e0 -2.2222485e0 2.7081891e1 2.7081891e1
-2.626283e0 -2.2222485e0 2.6650922e1 2.6650922e1
-2.545476e0 -2.2222485e0 2.6233005e1 2.6233005e1
-2.4646692e0 -2.2222485e0 2.5828156e1 2.5828156e1
-2.3838623e0 -2.2222485e0 2.5436357e1 2.5436357e1
-2.3030554e0 -2.2222485e0 2.505762e1 2.505762e1
-2.2222485e0 -2.2222485e0 2.4691948e1 2.4691948e1
-2.1414417e0 -2.2222485e0 2.433933e1 2.433933e1
-2.0606348e0 -2.2222485e0 2.3999776e1 2.3999776e1
-1.9798279e0 -2.2222485e0 2.3673277e1 2.3673277e1
-1.899021e0 -2.2222485e0 2.3359837e1 2.3359837e1
-1.8182141e0 -2.2222485e0 2.3059462e1 2.3059462e1
-1.7374072e0 -2.2222485e0 2.277214e1 2.277214e1
-1.6566003e0 -2.2222485e0 2.2497885e1 2.2497885e1
-1.5757935e0 -2.2222485e0 2.2236684e1 2.2236684e1
-1.4949866e0 -2.2222485e0 2.198854e1 2.198854e1
-1.4141797e0 -2.2222485e0 2.1753464e1 2.1753464e1
-1.3333728e0 -2.2222485e0 2.153144e1 2.153144e1
-1.2525659e0 -2.2222485e0 2.1322481e1 2.1322481e1
-1.171759e0 -2.2222485e0 2.1126578e1 2.1126578e1
-1.0909521e0 -2.2222485e0 2.0943733e1 2.0943733e1
-1.0101453e0 -2.2222485e0 2.0773952e1 2.0773952e1
-9.293384e-1 -2.2222485e0 2.0617227e1 2.0617227e1
-8.485315e-1 -2.2222485e0 2.0473563e1 2.0473563e1
-7.677246e-1 -2.2222485e0 2.0342958e1 2.0342958e1
-6.869177e-1 -2.2222485e0 2.0225414e1 2.0225414e1
-6.061108e-1 -2.2222485e0 2.0120927e1 2.0120927e1
-5.253039e-1 -2.2222485e0 2.0029501e1 2.0029501e1
-4.44497e-1 -2.2222485e0 1.9951135e1 1.9951135e1
-3.636901e-1 -2.2222485e0 1.9885828e1 1.9885828e1
-2.828832e-1 -2.2222485e0 1.983358e1 1.983358e1
-2.020763e-1 -2.2222485e0 1.9794392e1 1.9794392e1
-1.212694e-1 -2.2222485e0 1.9768263e1 1.9768263e1
-4.04625e-2 -2.2222485e0 1.9755194e1 1.9755194e1
4.03444e-2 -2.2222485e0 1.9755185e1 1.9755185e1
1.211513e-1 -2.2222485e0 1.9768236e1 1.9768236e1
2.019582e-1 -2.2222485e0 1.9794345e1 1.9794345e1
2.827651e-1 -2.2222485e0 1.9833514e1 1.9833514e1
3.63572e-1 -2.2222485e0 1.9885742e1 1.9885742e1
4.443789e-1 -2.2222485e0 1.995103e1 1.995103e1
5.251858e-1 -2.2222485e0 2.0029378e1 2.0029378e1
6.059927e-1 -2.2222485e0 2.0120786e1 2.0120786e1
6.867996e-1 -2.2222485e0 2.0225252e1 2.0225252e1
7.676065e-1 -2.2222485e0 2.0342778e1 2.0342778e1
8.484134e-1 -2.2222485e0 2.0473363e1 2.0473363e1
9.292203e-1 -2.2222485e0 2.0617007e1 2.0617007e1
1.0100272e0 -2.2222485e0 2.0773712e1 2.0773712e1
1.090834e0 -2.2222485e0 2.0943477e1 2.0943477e1
1.171641e0 -2.2222485e0 2.1126302e1 2.1126302e1
1.2524478e0 -2.2222485e0 2.1322183e1 2.1322183e1
1.3332547e0 -2.2222485e0 2.1531126e1 2.1531126e1
1.4140616e0 -2.2222485e0 2.1753127e1 2.1753127e1
1.4948685e0 -2.2222485e0 2.198819e1 2.198819e1
1.5756754e0 -2.2222485e0 2.2236313e1 2.2236313e1
1.6564822e0 -2.2222485e0 2.249749e1 2.249749e1
1.7372891e0 -2.2222485e0 2.2771733e1 2.2771733e1
1.818096e0 -2.2222485e0 2.3059029e1 2.3059029e1
1.8989029e0 -2.2222485e0 2.335939e1 2.335939e1
1.9797098e0 -2.2222485e0 2.3672812e1 2.3672812e1
2.0605167e0 -2.2222485e0 2.3999286e1 2.3999286e1
2.1413235e0 -2.2222485e0 2.4338826e1 2.4338826e1
2.2221304e0 -2.2222485e0 2.469142e1 2.469142e1
2.3029373e0 -2.2222485e0 2.5057079e1 2.5057079e1
2.3837442e0 -2.2222485e0 2.5435797e1 2.5435797e1
2.4645511e0 -2.2222485e0 2.582757e1 2.582757e1
2.545358e0 -2.2222485e0 2.6232407e1 2.6232407e1
2.6261649e0 -2.2222485e0 2.6650298e1 2.6650298e1
2.7069717e0 -2.2222485e0 2.7081255e1 2.7081255e1
2.7877786e0 -2.2222485e0 2.7525272e1 2.7525272e1
2.8685855e0 -2.2222485e0 2.798234e1 2.798234e1
2.9493924e0 -2.2222485e0 2.8452475e1 2.8452475e1
3.0301993e0 -2.2222485e0 2.8935663e1 2.8935663e1
3.1110062e0 -2.2222485e0 2.9431917e1 2.9431917e1
3.191813e0 -2.2222485e0 2.9941226e1 2.9941226e1
3.27262e0 -2.2222485e0 3.0463596e1 3.0463596e1
3.3534268e0 -2.2222485e0 3.0999026e1 3.0999026e1
3.4342337e0 -2.2222485e0 3.1547519e1 3.1547519e1
3.5150406e0 -2.2222485e0 3.2109073e1 3.2109073e1
3.5958475e0 -2.2222485e0 3.2683688e1 3.2683688e1
3.6766544e0 -2.2222485e0 3.327135e1 3.327135e1
3.7574612e0 -2.2222485e0 3.3872073e1 3.3872073e1
3.8382681e0 -2.2222485e0 3.4485858e1 3.4485858e1
3.919075e0 -2.2222485e0 3.5112704e1 3.5112704e1
3.9998819e0 -2.2222485e0 3.5752612e1 3.5752612e1

-4.0e0 -2.1414417e0 3.4343085e1 3.4343085e1
-3.9191931e0 -2.1414417e0 3.3703162e1 3.3703162e1
-3.8383862e0 -2.1414417e0 3.30763e1 3.30763e1
-3.7575793e0 -2.1414417e0 3.2462485e1 3.2462485e1
-3.6767725e0 -2.1414417e0 3.1861746e1 3.1861746e1
-3.5959656e0 -2.1414417e0 3.1274054e1 3.1274054e1
-3.5151587e0 -2.1414417e0 3.0699423e1 3.0699423e1
-3.4343518e0 -2.1414417e0 3.0137854e1 3.0137854e1
-3.3535449e0 -2.1414417e0 2.9589346e1 2.9589346e1
-3.272738e0 -2.1414417e0 2.90539e1 2.90539e1
-3.1919312e0 -2.1414417e0 2.8531516e1 2.8531516e1
-3.1111243e0 -2.1414417e0 2.8022176e1 2.8022176e1
-3.0303174e0 -2.1414417e0 2.752591e1 2.752591e1
-2.9495105e0 -2.1414417e0 2.7042696e1 2.7042696e1
-2.8687036e0 -2.1414417e0 2.6572548e1 2.6572548e1
-2.7878967e0 -2.1414417e0 2.6115453e1 2.6115453e1
-2.7070898e0 -2.1414417e0 2.5671417e1 2.5671417e1
-2.626283e0 -2.1414417e0 2.5240448e1 2.5240448e1
-2.545476e0 -2.1414417e0 2.4822531e1 2.4822531e1
-2.4646692e0 -2.1414417e0 2.4417682e1 2.4417682e1
-2.3838623e0 -2.1414417e0 2.4025883e1 2.4025883e1
-2.3030554e0 -2.1414417e0 2.3647147e1 2.3647147e1
-2.2222485e0 -2.1414417e0 2.3281474e1 2.3281474e1
-2.1414417e0 -2.1414417e0 2.2928856e1 2.2928856e1
-2.0606348e0 -2.1414417e0 2.2589302e1 2.2589302e1
-1.9798279e0 -2.1414417e0 2.2262804e1 2.2262804e1
-1.899021e0 -2.1414417e0 2.1949364e1 2.1949364e1
-1.8182141e0 -2.1414417e0 2.1648988e1 2.1648988e1
-1.7374072e0 -2.1414417e0 2.1361667e1 2.1361667e1
-1.6566003e0 -2.1414417e0 2.1087411e1 2.1087411e1
-1.5757935e0 -2.1414417e0 2.082621e1 2.082621e1
-1.4949866e0 -2.1414417e0 2.0578067e1 2.0578067e1
-1.4141797e0 -2.1414417e0 2.034299e1 2.034299e1
-1.3333728e0 -2.1414417e0 2.0120967e1 2.0120967e1
-1.2525659e0 -2.1414417e0 1.9912007e1 1.9912007e1
-1.171759e0 -2.1414417e0 1.9716104e1 1.9716104e1
-1.0909521e0 -2.1414417e0 1.953326e1 1.953326e1
-1.0101453e0 -2.1414417e0 1.9363478e1 1.9363478e1
-9.293384e-1 -2.1414417e0 1.9206754e1 1.9206754e1
-8.485315e-1 -2.1414417e0 1.9063089e1 1.9063089e1
-7.677246e-1 -2.1414417e0 1.8932484e1 1.8932484e1
-6.869177e-1 -2.1414417e0 1.881494e1 1.881494e1
-6.061108e-1 -2.1414417e0 1.8710454e1 1.8710454e1
-5.253039e-1 -2.1414417e0 1.8619028e1 1.8619028e1
-4.44497e-1 -2.1414417e0 1.8540662e1 1.8540662e1
-3.636901e-1 -2.1414417e0 1.8475354e1 1.8475354e1
-2.828832e-1 -2.1414417e0 1.8423106e1 1.8423106e1
-2.020763e-1 -2.1414417e0 1.8383919e1 1.8383919e1
-1.212694e-1 -2.1414417e0 1.835779e1 1.835779e1
-4.04625e-2 -2.1414417e0 1.834472e1 1.834472e1
4.03444e-2 -2.1414417e0 1.8344711e1 1.8344711e1
1.211513e-1 -2.1414417e0 1.8357762e1 1.8357762e1
2.019582e-1 -2.1414417e0 1.8383871e1 1.8383871e1
2.827651e-1 -2.1414417e0 1.8423041e1 1.8423041e1
3.63572e-1 -2.1414417e0 1.8475269e1 1.8475269e1
4.443789e-1 -2.1414417e0 1.8540556e1 1.8540556e1
5.251858e-1 -2.1414417e0 1.8618904e1 1.8618904e1
6.059927e-1 -2.1414417e0 1.8710312e1 1.8710312e1
6.867996e-1 -2.1414417e0 1.8814778e1 1.8814778e1
7.676065e-1 -2.1414417e0 1.8932304e1 1.8932304e1
8.484134e-1 -2.1414417e0 1.9062889e1 1.9062889e1
9.292203e-1 -2.1414417e0 1.9206534e1 1.9206534e1
1.0100272e0 -2.1414417e0 1.9363239e1 1.9363239e1
1.090834e0 -2.1414417e0 1.9533003e1 1.9533003e1
1.171641e0 -2.1414417e0 1.9715828e1 1.9715828e1
1.2524478e0 -2.1414417e0 1.991171e1 1.991171e1
1.3332547e0 -2.1414417e0 2.0120653e1 2.0120653e1
1.4140616e0 -2.1414417e0 2.0342653e1 2.0342653e1
1.4948685e0 -2.1414417e0 2.0577716e1 2.0577716e1
1.5756754e0 -2.1414417e0 2.0825839e1 2.0825839e1
1.6564822e0 -2.1414417e0 2.1087016e1 2.1087016e1
1.7372891e0 -2.1414417e0 2.136126e1 2.136126e1
1.818096e0 -2.1414417e0 2.1648555e1 2.1648555e1
1.8989029e0 -2.1414417e0 2.1948917e1 2.1948917e1
1.9797098e0 -2.1414417e0 2.2262338e1 2.2262338e1
2.0605167e0 -2.1414417e0 2.2588812e1 2.2588812e1
2.1413235e0 -2.1414417e0 2.2928352e1 2.2928352e1
2.2221304e0 -2.1414417e0 2.3280946e1 2.3280946e1
2.3029373e0 -2.1414417e0 2.3646605e1 2.3646605e1
2.3837442e0 -2.1414417e0 2.4025323e1 2.4025323e1
2.4645511e0 -2.1414417e0 2.4417096e1 2.4417096e1
2.545358e0 -2.1414417e0 2.4821933e1 2.4821933e1
2.6261649e0 -2.1414417e0 2.5239824e1 2.5239824e1
2.7069717e0 -2.1414417e0 2.5670781e1 2.5670781e1
2.7877786e0 -2.1414417e0 2.6114798e1 2.6114798e1
2.8685855e0 -2.1414417e0 2.6571866e1 2.6571866e1
2.9493924e0 -2.1414417e0 2.7042001e1 2.7042001e1
3.0301993e0 -2.1414417e0 2.7525189e1 2.7525189e1
3.1110062e0 -2.1414417e0 2.8021443e1 2.8021443e1
3.191813e0 -2.1414417e0 2.8530753e1 2.8530753e1
3.27262e0 -2.1414417e0 2.9053122e1 2.9053122e1
3.3534268e0 -2.1414417e0 2.9588553e1 2.9588553e1
3.4342337e0 -2.1414417e0 3.0137045e1 3.0137045e1
3.5150406e0 -2.1414417e0 3.06986e1 3.06986e1
3.5958475e0 -2.1414417e0 3.1273215e1 3.1273215e1
3.6766544e0 -2.1414417e0 3.1860876e1 3.1860876e1
3.7574612e0 -2.1414417e0 3.24616e1 3.24616e1
3.8382681e0 -2.1414417e0 3.3075385e1 3.3075385e1
3.919075e0 -2.1414417e0 3.3702231e1 3.3702231e1
3.9998819e0 -2.1414417e0 3.4342139e1 3.4342139e1

-4.0e0 -2.0606348e0 3.298487e1 3.298487e1
-3.9191931e0 -2.0606348e0 3.2344946e1 3.2344946e1
-3.8383862e0 -2.0606348e0 3.1718085e1 3.1718085e1
-3.7575793e0 -2.0606348e0 3.110427e1 3.110427e1
-3.6767725e0 -2.0606348e0 3.0503531e1 3.0503531e1
-3.5959656e0 -2.0606348e0 2.9915839e1 2.9915839e1
-3.5151587e0 -2.0606348e0 2.9341208e1 2.9341208e1
-3.4343518e0 -2.0606348e0 2.8779639e1 2.8779639e1
-3.3535449e0 -2.0606348e0 2.8231131e1 2.8231131e1
-3.272738e0 -2.0606348e0 2.7695685e1 2.7695685e1
-3.1919312e0 -2.0606348e0 2.71733e1 2.71733e1
-3.1111243e0 -2.0606348e0 2.666396e1 2.666396e1
-3.0303174e0 -2.0606348e0 2.6167694e1 2.6167694e1
-2.9495105e0 -2.0606348e0 2.568448e1 2.568448e1
-2.8687036e0 -2.0606348e0 2.5214333e1 2.5214333e1
-2.7878967e0 -2.0606348e0 2.4757237e1 2.4757237e1
-2.7070898e0 -2.0606348e0 2.4313202e1 2.4313202e1
-2.626283e0 -2.0606348e0 2.3882233e1 2.3882233e1
-2.545476e0 -2.0606348e0 2.3464316e1 2.3464316e1
-2.4646692e0 -2.0606348e0 2.3059467e1 2.3059467e1
-2.3838623e0 -2.0606348e0 2.2667668e1 2.2667668e1
-2.3030554e0 -2.0606348e0 2.2288931e1 2.2288931e1
-2.2222485e0 -2.0606348e0 2.1923259e1 2.1923259e1
-2.1414417e0 -2.0606348e0 2.157064e1 2.157064e1
-2.0606348e0 -2.0606348e0 2.1231087e1 2.1231087e1
-1.9798279e0 -2.0606348e0 2.0904588e1 2.0904588e1
-1.899021e0 -2.0606348e0 2.0591148e1 2.0591148e1
-1.8182141e0 -2.0606348e0 2.0290773e1 2.0290773e1
-1.7374072e0 -2.0606348e0 2.0003452e1 2.0003452e1
-1.6566003e0 -2.0606348e0 1.9729196e1 1.9729196e1
-1.5757935e0 -2.0606348e0 1.9467995e1 1.9467995e1
-1.4949866e0 -2.0606348e0 1.9219852e1 1.9219852e1
-1.4141797e0 -2.0606348e0 1.8984775e1 1.8984775e1
-1.3333728e0 -2.0606348e0 1.8762752e1 1.8762752e1
-1.2525659e0 -2.0606348e0 1.8553792e1 1.8553792e1
-1.171759e0 -2.0606348e0 1.8357889e1 1.8357889e1
-1.0909521e0 -2.0606348e0 1.8175044e1 1.8175044e1
-1.0101453e0 -2.0606348e0 1.8005263e1 1.8005263e1
-9.293384e-1 -2.0606348e0 1.7848538e1 1.7848538e1
-8.485315e-1 -2.0606348e0 1.7704874e1 1.7704874e1
-7.677246e-1 -2.0606348e0 1.7574269e1 1.7574269e1
-6.869177e-1 -2.0606348e0 1.7456725e1 1.7456725e1
-6.061108e-1 -2.0606348e0 1.7352238e1 1.7352238e1
-5.253039e-1 -2.0606348e0 1.7260812e1 1.7260812e1
-4.44497e-1 -2.0606348e0 1.7182446e1 1.7182446e1
-3.636901e-1 -2.0606348e0 1.7117139e1 1.7117139e1
-2.828832e-1 -2.0606348e0 1.7064891e1 1.7064891e1
-2.020763e-1 -2.0606348e0 1.7025703e1 1.7025703e1
-1.212694e-1 -2.0606348e0 1.6999574e1 1.6999574e1
-4.04625e-2 -2.0606348e0 1.6986505e1 1.6986505e1
4.03444e-2 -2.0606348e0 1.6986496e1 1.6986496e1
1.211513e-1 -2.0606348e0 1.6999547e1 1.6999547e1
2.019582e-1 -2.0606348e0 1.7025656e1 1.7025656e1
2.827651e-1 -2.0606348e0 1.7064825e1 1.7064825e1
3.63572e-1 -2.0606348e0 1.7117053e1 1.7117053e1
4.443789e-1 -2.0606348e0 1.7182341e1 1.7182341e1
5.251858e-1 -2.0606348e0 1.7260689e1 1.7260689e1
6.059927e-1 -2.0606348e0 1.7352097e1 1.7352097e1
6.867996e-1 -2.0606348e0 1.7456563e1 1.7456563e1
7.676065e-1 -2.0606348e0 1.7574089e1 1.7574089e1
8.484134e-1 -2.0606348e0 1.7704674e1 1.7704674e1
9.292203e-1 -2.0606348e0 1.7848318e1 1.7848318e1
1.0100272e0 -2.0606348e0 1.8005023e1 1.8005023e1
1.090834e0 -2.0606348e0 1.8174788e1 1.8174788e1
1.171641e0 -2.0606348e0 1.8357613e1 1.8357613e1
1.2524478e0 -2.0606348e0 1.8553494e1 1.8553494e1
1.3332547e0 -2.0606348e0 1.8762437e1 1.8762437e1
1.4140616e0 -2.0606348e0 1.8984438e1 1.8984438e1
1.4948685e0 -2.0606348e0 1.92195e1 1.92195e1
1.5756754e0 -2.0606348e0 1.9467624e1 1.9467624e1
1.6564822e0 -2.0606348e0 1.9728801e1 1.9728801e1
1.7372891e0 -2.0606348e0 2.0003044e1 2.0003044e1
1.818096e0 -2.0606348e0 2.029034e1 2.029034e1
1.8989029e0 -2.0606348e0 2.0590701e1 2.0590701e1
1.9797098e0 -2.0606348e0 2.0904123e1 2.0904123e1
2.0605167e0 -2.0606348e0 2.1230597e1 2.1230597e1
2.1413235e0 -2.0606348e0 2.1570137e1 2.1570137e1
2.2221304e0 -2.0606348e0 2.1922731e1 2.1922731e1
2.3029373e0 -2.0606348e0 2.228839e1 2.228839e1
2.3837442e0 -2.0606348e0 2.2667108e1 2.2667108e1
2.4645511e0 -2.0606348e0 2.305888e1 2.305888e1
2.545358e0 -2.0606348e0 2.3463718e1 2.3463718e1
2.6261649e0 -2.0606348e0 2.3881609e1 2.3881609e1
2.7069717e0 -2.0606348e0 2.4312566e1 2.4312566e1
2.7877786e0 -2.0606348e0 2.4756583e1 2.4756583e1
2.8685855e0 -2.0606348e0 2.521365e1 2.521365e1
2.9493924e0 -2.0606348e0 2.5683786e1 2.5683786e1
3.0301993e0 -2.0606348e0 2.6166974e1 2.6166974e1
3.1110062e0 -2.0606348e0 2.6663228e1 2.6663228e1
3.191813e0 -2.0606348e0 2.7172537e1 2.7172537e1
3.27262e0 -2.0606348e0 2.7694907e1 2.7694907e1
3.3534268e0 -2.0606348e0 2.8230338e1 2.8230338e1
3.4342337e0 -2.0606348e0 2.877883e1 2.877883e1
3.5150406e0 -2.0606348e0 2.9340384e1 2.9340384e1
3.5958475e0 -2.0606348e0 2.9915e1 2.9915e1
3.6766544e0 -2.0606348e0 3.0502661e1 3.0502661e1
3.7574612e0 -2.0606348e0 3.1103384e1 3.1103384e1
3.8382681e0 -2.0606348e0 3.1717169e1 3.1717169e1
3.919075e0 -2.0606348e0 3.2344016e1 3.2344016e1
3.9998819e0 -2.0606348e0 3.2983923e1 3.2983923e1

-4.0e0 -1.9798279e0 3.1678876e1 3.1678876e1
-3.9191931e0 -1.9798279e0 3.1038953e1 3.1038953e1
-3.8383862e0 -1.9798279e0 3.0412091e1 3.0412091e1
-3.7575793e0 -1.9798279e0 2.9798276e1 2.9798276e1
-3.6767725e0 -1.9798279e0 2.9197537e1 2.9197537e1
-3.5959656e0 -1.9798279e0 2.8609845e1 2.8609845e1
-3.5151587e0 -1.9798279e0 2.8035214e1 2.8035214e1
-3.4343518e0 -1.9798279e0 2.7473645e1 2.7473645e1
-3.3535449e0 -1.9798279e0 2.6925137e1 2.6925137e1
-3.272738e0 -1.9798279e0 2.6389691e1 2.6389691e1
-3.1919312e0 -1.9798279e0 2.5867307e1 2.5867307e1
-3.1111243e0 -1.9798279e0 2.5357967e1 2.5357967e1
-3.0303174e0 -1.9798279e0 2.48617e1 2.48617e1
-2.9495105e0 -1.9798279e0 2.4378487e1 2.4378487e1
-2.8687036e0 -1.9798279e0 2.3908339e1 2.3908339e1
-2.7878967e0 -1.9798279e0 2.3451244e1 2.3451244e1
-2.7070898e0 -1.9798279e0 2.3007208e1 2.3007208e1
-2.626283e0 -1.9798279e0 2.2576239e1 2.2576239e1
-2.545476e0 -1.9798279e0 2.2158322e1 2.2158322e1
-2.4646692e0 -1.9798279e0 2.1753473e1 2.1753473e1
-2.3838623e0 -1.9798279e0 2.1361674e1 2.1361674e1
-2.3030554e0 -1.9798279e0 2.0982938e1 2.0982938e1
-2.2222485e0 -1.9798279e0 2.0617265e1 2.0617265e1
-2.1414417e0 -1.9798279e0 2.0264647e1 2.0264647e1
-2.0606348e0 -1.9798279e0 1.9925093e1 1.9925093e1
-1.9798279e0 -1.9798279e0 1.9598595e1 1.9598595e1
-1.899021e0 -1.9798279e0 1.9285155e1 1.9285155e1
-1.8182141e0 -1.9798279e0 1.898478e1 1.898478e1
-1.7374072e0 -1.9798279e0 1.8697458e1 1.8697458e1
-1.6566003e0 -1.9798279e0 1.8423203e1 1.8423203e1
-1.5757935e0 -1.9798279e0 1.8162001e1 1.8162001e1
-1.4949866e0 -1.9798279e0 1.7913858e1 1.7913858e1
-1.4141797e0 -1.9798279e0 1.7678781e1 1.7678781e1
-1.3333728e0 -1.9798279e0 1.7456758e1 1.7456758e1
-1.2525659e0 -1.9798279e0 1.7247798e1 1.7247798e1
-1.171759e0 -1.9798279e0 1.7051895e1 1.7051895e1
-1.0909521e0 -1.9798279e0 1.686905e1 1.686905e1
-1.0101453e0 -1.9798279e0 1.6699269e1 1.6699269e1
-9.293384e-1 -1.9798279e0 1.6542545e1 1.6542545e1
-8.485315e-1 -1.9798279e0 1.639888e1 1.639888e1
-7.677246e-1 -1.9798279e0 1.6268275e1 1.6268275e1
-6.869177e-1 -1.9798279e0 1.6150731e1 1.6150731e1
-6.061108e-1 -1.9798279e0 1.6046245e1 1.6046245e1
-5.253039e-1 -1.9798279e0 1.5954819e1 1.5954819e1
-4.44497e-1 -1.9798279e0 1.5876453e1 1.5876453e1
-3.636901e-1 -1.9798279e0 1.5811145e1 1.5811145e1
-2.828832e-1 -1.9798279e0 1.5758897e1 1.5758897e1
-2.020763e-1 -1.9798279e0 1.571971e1 1.571971e1
-1.212694e-1 -1.9798279e0 1.569358e1 1.569358e1
-4.04625e-2 -1.9798279e0 1.5680511e1 1.5680511e1
4.03444e-2 -1.9798279e0 1.5680502e1 1.5680502e1
1.211513e-1 -1.9798279e0 1.5693553e1 1.5693553e1
2.019582e-1 -1.9798279e0 1.5719662e1 1.5719662e1
2.827651e-1 -1.9798279e0 1.5758832e1 1.5758832e1
3.63572e-1 -1.9798279e0 1.581106e1 1.581106e1
4.443789e-1 -1.9798279e0 1.5876347e1 1.5876347e1
5.251858e-1 -1.9798279e0 1.5954695e1 1.5954695e1
6.059927e-1 -1.9798279e0 1.6046103e1 1.6046103e1
6.867996e-1 -1.9798279e0 1.6150569e1 1.6150569e1
7.676065e-1 -1.9798279e0 1.6268095e1 1.6268095e1
8.484134e-1 -1.9798279e0 1.639868e1 1.639868e1
9.292203e-1 -1.9798279e0 1.6542325e1 1.6542325e1
1.0100272e0 -1.9798279e0 1.669903e1 1.669903e1
1.090834e0 -1.9798279e0 1.6868794e1 1.6868794e1
1.171641e0 -1.9798279e0 1.7051619e1 1.7051619e1
1.2524478e0 -1.9798279e0 1.72475e1 1.72475e1
1.3332547e0 -1.9798279e0 1.7456444e1 1.7456444e1
1.4140616e0 -1.9798279e0 1.7678444e1 1.7678444e1
1.4948685e0 -1.9798279e0 1.7913507e1 1.7913507e1
1.5756754e0 -1.9798279e0 1.816163e1 1.816163e1
1.6564822e0 -1.9798279e0 1.8422807e1 1.8422807e1
1.7372891e0 -1.9798279e0 1.869705e1 1.869705e1
1.818096e0 -1.9798279e0 1.8984346e1 1.8984346e1
1.8989029e0 -1.9798279e0 1.9284708e1 1.9284708e1
1.9797098e0 -1.9798279e0 1.959813e1 1.959813e1
2.0605167e0 -1.9798279e0 1.9924603e1 1.9924603e1
2.1413235e0 -1.9798279e0 2.0264143e1 2.0264143e1
2.2221304e0 -1.9798279e0 2.0616737e1 2.0616737e1
2.3029373e0 -1.9798279e0 2.0982396e1 2.0982396e1
2.3837442e0 -1.9798279e0 2.1361115e1 2.1361115e1
2.4645511e0 -1.9798279e0 2.1752887e1 2.1752887e1
2.545358e0 -1.9798279e0 2.2157724e1 2.2157724e1
2.6261649e0 -1.9798279e0 2.2575615e1 2.2575615e1
2.7069717e0 -1.9798279e0 2.3006572e1 2.3006572e1
2.7877786e0 -1.9798279e0 2.3450589e1 2.3450589e1
2.8685855e0 -1.9798279e0 2.3907657e1 2.3907657e1
2.9493924e0 -1.9798279e0 2.4377792e1 2.4377792e1
3.0301993e0 -1.9798279e0 2.486098e1 2.486098e1
3.1110062e0 -1.9798279e0 2.5357234e1 2.5357234e1
3.191813e0 -1.9798279e0 2.5866544e1 2.5866544e1
3.27262e0 -1.9798279e0 2.6388913e1 2.6388913e1
3.3534268e0 -1.9798279e0 2.6924344e1 2.6924344e1
3.4342337e0 -1.9798279e0 2.7472836e1 2.7472836e1
3.5150406e0 -1.9798279e0 2.803439e1 2.803439e1
3.5958475e0 -1.9798279e0 2.8609006e1 2.8609006e1
3.6766544e0 -1.9798279e0 2.9196667e1 2.9196667e1
3.7574612e0 -1.9798279e0 2.979739e1 2.979739e1
3.8382681e0 -1.9798279e0 3.0411176e1 3.0411176e1
3.919075e0 -1.9798279e0 3.1038022e1 3.1038022e1
3.9998819e0 -1.9798279e0 3.167793e1 3.167793e1

-4.0e0 -1.899021e0 3.0425116e1 3.0425116e1
-3.9191931e0 -1.899021e0 2.9785193e1 2.9785193e1
-3.8383862e0 -1.899021e0 2.9158331e1 2.9158331e1
-3.7575793e0 -1.899021e0 2.8544516e1 2.8544516e1
-3.6767725e0 -1.899021e0 2.7943777e1 2.7943777e1
-3.5959656e0 -1.899021e0 2.7356085e1 2.7356085e1
-3.5151587e0 -1.899021e0 2.6781454e1 2.6781454e1
-3.4343518e0 -1.899021e0 2.6219885e1 2.6219885e1
-3.3535449e0 -1.899021e0 2.5671378e1 2.5671378e1
-3.272738e0 -1.899021e0 2.5135931e1 2.5135931e1
-3.1919312e0 -1.899021e0 2.4613547e1 2.4613547e1
-3.1111243e0 -1.899021e0 2.4104207e1 2.4104207e1
-3.0303174e0 -1.899021e0 2.360794e1 2.360794e1
-2.9495105e0 -1.899021e0 2.3124727e1 2.3124727e1
-2.8687036e0 -1.899021e0 2.2654579e1 2.2654579e1
-2.7878967e0 -1.899021e0 2.2197484e1 2.2197484e1
-2.7070898e0 -1.899021e0 2.1753448e1 2.1753448e1
-2.626283e0 -1.899021e0 2.132248e1 2.132248e1
-2.545476e0 -1.899021e0 2.0904562e1 2.0904562e1
-2.4646692e0 -1.899021e0 2.0499713e1 2.0499713e1
-2.3838623e0 -1.899021e0 2.0107915e1 2.0107915e1
-2.3030554e0 -1.899021e0 1.9729178e1 1.9729178e1
-2.2222485e0 -1.899021e0 1.9363506e1 1.9363506e1
-2.1414417e0 -1.899021e0 1.9010887e1 1.9010887e1
-2.0606348e0 -1.899021e0 1.8671333e1 1.8671333e1
-1.9798279e0 -1.899021e0 1.8344835e1 1.8344835e1
-1.899021e0 -1.899021e0 1.8031395e1 1.8031395e1
-1.8182141e0 -1.899021e0 1.773102e1 1.773102e1
-1.7374072e0 -1.899021e0 1.7443698e1 1.7443698e1
-1.6566003e0 -1.899021e0 1.7169443e1 1.7169443e1
-1.5757935e0 -1.899021e0 1.6908241e1 1.6908241e1
-1.4949866e0 -1.899021e0 1.6660098e1 1.6660098e1
-1.4141797e0 -1.899021e0 1.6425021e1 1.6425021e1
-1.3333728e0 -1.899021e0 1.6202998e1 1.6202998e1
-1.2525659e0 -1.899021e0 1.5994038e1 1.5994038e1
-1.171759e0 -1.899021e0 1.5798135e1 1.5798135e1
-1.0909521e0 -1.899021e0 1.5615291e1 1.5615291e1
-1.0101453e0 -1.899021e0 1.544551e1 1.544551e1
-9.293384e-1 -1.899021e0 1.5288785e1 1.5288785e1
-8.485315e-1 -1.899021e0 1.514512e1 1.514512e1
-7.677246e-1 -1.899021e0 1.5014516e1 1.5014516e1
-6.869177e-1 -1.899021e0 1.4896971e1 1.4896971e1
-6.061108e-1 -1.899021e0 1.4792485e1 1.4792485e1
-5.253039e-1 -1.899021e0 1.4701059e1 1.4701059e1
-4.44497e-1 -1.899021e0 1.4622693e1 1.4622693e1
-3.636901e-1 -1.899021e0 1.4557385e1 1.4557385e1
-2.828832e-1 -1.899021e0 1.4505138e1 1.4505138e1
-2.020763e-1 -1.899021e0 1.446595e1 1.446595e1
-1.212694e-1 -1.899021e0 1.4439821e1 1.4439821e1
-4.04625e-2 -1.899021e0 1.4426752e1 1.4426752e1
4.03444e-2 -1.899021e0 1.4426743e1 1.4426743e1
1.211513e-1 -1.899021e0 1.4439793e1 1.4439793e1
2.019582e-1 -1.899021e0 1.4465903e1 1.4465903e1
2.827651e-1 -1.899021e0 1.4505072e1 1.4505072e1
3.63572e-1 -1.899021e0 1.45573e1 1.45573e1
4.443789e-1 -1.899021e0 1.4622588e1 1.4622588e1
5.251858e-1 -1.899021e0 1.4700935e1 1.4700935e1
6.059927e-1 -1.899021e0 1.4792343e1 1.4792343e1
6.867996e-1 -1.899021e0 1.489681e1 1.489681e1
7.676065e-1 -1.899021e0 1.5014336e1 1.5014336e1
8.484134e-1 -1.899021e0 1.514492e1 1.514492e1
9.292203e-1 -1.899021e0 1.5288565e1 1.5288565e1
1.0100272e0 -1.899021e0 1.544527e1 1.544527e1
1.090834e0 -1.899021e0 1.5615034e1 1.5615034e1
1.171641e0 -1.899021e0 1.5797859e1 1.5797859e1
1.2524478e0 -1.899021e0 1.5993741e1 1.5993741e1
1.3332547e0 -1.899021e0 1.6202684e1 1.6202684e1
1.4140616e0 -1.899021e0 1.6424684e1 1.6424684e1
1.4948685e0 -1.899021e0 1.6659747e1 1.6659747e1
1.5756754e0 -1.899021e0 1.690787e1 1.690787e1
1.6564822e0 -1.899021e0 1.7169048e1 1.7169048e1
1.7372891e0 -1.899021e0 1.744329e1 1.744329e1
1.818096e0 -1.899021e0 1.7730586e1 1.7730586e1
1.8989029e0 -1.899021e0 1.8030948e1 1.8030948e1
1.9797098e0 -1.899021e0 1.834437e1 1.834437e1
2.0605167e0 -1.899021e0 1.8670844e1 1.8670844e1
2.1413235e0 -1.899021e0 1.9010384e1 1.9010384e1
2.2221304e0 -1.899021e0 1.9362978e1 1.9362978e1
2.3029373e0 -1.899021e0 1.9728636e1 1.9728636e1
2.3837442e0 -1.899021e0 2.0107355e1 2.0107355e1
2.4645511e0 -1.899021e0 2.0499127e1 2.0499127e1
2.545358e0 -1.899021e0 2.0903964e1 2.0903964e1
2.6261649e0 -1.899021e0 2.1321855e1 2.1321855e1
2.7069717e0 -1.899021e0 2.1752812e1 2.1752812e1
2.7877786e0 -1.899021e0 2.2196829e1 2.2196829e1
2.8685855e0 -1.899021e0 2.2653897e1 2.2653897e1
2.9493924e0 -1.899021e0 2.3124033e1 2.3124033e1
3.0301993e0 -1.899021e0 2.360722e1 2.360722e1
3.1110062e0 -1.899021e0 2.4103474e1 2.4103474e1
3.191813e0 -1.899021e0 2.4612784e1 2.4612784e1
3.27262e0 -1.899021e0 2.5135153e1 2.5135153e1
3.3534268e0 -1.899021e0 2.5670584e1 2.5670584e1
3.4342337e0 -1.899021e0 2.6219077e1 2.6219077e1
3.5150406e0 -1.899021e0 2.678063e1 2.678063e1
3.5958475e0 -1.899021e0 2.7355246e1 2.7355246e1
3.6766544e0 -1.899021e0 2.7942908e1 2.7942908e1
3.7574612e0 -1.899021e0 2.8543631e1 2.8543631e1
3.8382681e0 -1.899021e0 2.9157416e1 2.9157416e1
3.919075e0 -1.899021e0 2.9784262e1 2.9784262e1
3.9998819e0 -1.899021e0 3.042417e1 3.042417e1

-4.0e0 -1.8182141e0 2.9223615e1 2.9223615e1
-3.9191931e0 -1.8182141e0 2.8583691e1 2.8583691e1
-3.8383862e0 -1.8182141e0 2.795683e1 2.795683e1
-3.7575793e0 -1.8182141e0 2.7343015e1 2.7343015e1
-3.6767725e0 -1.8182141e0 2.6742276e1 2.6742276e1
-3.5959656e0 -1.8182141e0 2.6154584e1 2.6154584e1
-3.5151587e0 -1.8182141e0 2.5579953e1 2.5579953e1
-3.4343518e0 -1.8182141e0 2.5018384e1 2.5018384e1
-3.3535449e0 -1.8182141e0 2.4469876e1 2.4469876e1
-3.272738e0 -1.8182141e0 2.393443e1 2.393443e1
-3.1919312e0 -1.8182141e0 2.3412045e1 2.3412045e1
-3.1111243e0 -1.8182141e0 2.2902705e1 2.2902705e1
-3.0303174e0 -1.8182141e0 2.2406439e1 2.2406439e1
-2.9495105e0 -1.8182141e0 2.1923225e1 2.1923225e1
-2.8687036e0 -1.8182141e0 2.1453078e1 2.1453078e1
-2.7878967e0 -1.8182141e0 2.0995982e1 2.0995982e1
-2.7070898e0 -1.8182141e0 2.0551947e1 2.0551947e1
-2.626283e0 -1.8182141e0 2.0120978e1 2.0120978e1
-2.545476e0 -1.8182141e0 1.9703061e1 1.9703061e1
-2.4646692e0 -1.8182141e0 1.9298212e1 1.9298212e1
-2.3838623e0 -1.8182141e0 1.8906413e1 1.8906413e1
-2.3030554e0 -1.8182141e0 1.8527676e1 1.8527676e1
-2.2222485e0 -1.8182141e0 1.8162004e1 1.8162004e1
-2.1414417e0 -1.8182141e0 1.7809386e1 1.7809386e1
-2.0606348e0 -1.8182141e0 1.7469832e1 1.7469832e1
-1.9798279e0 -1.8182141e0 1.7143333e1 1.7143333e1
-1.899021e0 -1.8182141e0 1.6829893e1 1.6829893e1
-1.8182141e0 -1.8182141e0 1.6529518e1 1.6529518e1
-1.7374072e0 -1.8182141e0 1.6242197e1 1.6242197e1
-1.6566003e0 -1.8182141e0 1.5967941e1 1.5967941e1
-1.5757935e0 -1.8182141e0 1.570674e1 1.570674e1
-1.4949866e0 -1.8182141e0 1.5458597e1 1.5458597e1
-1.4141797e0 -1.8182141e0 1.522352e1 1.522352e1
-1.3333728e0 -1.8182141e0 1.5001497e1 1.5001497e1
-1.2525659e0 -1.8182141e0 1.4792537e1 1.4792537e1
-1.171759e0 -1.8182141e0 1.4596634e1 1.4596634e1
-1.0909521e0 -1.8182141e0 1.441379e1 1.441379e1
-1.0101453e0 -1.8182141e0 1.4244008e1 1.4244008e1
-9.293384e-1 -1.8182141e0 1.4087283e1 1.4087283e1
-8.485315e-1 -1.8182141e0 1.3943619e1 1.3943619e1
-7.677246e-1 -1.8182141e0 1.3813014e1 1.3813014e1
-6.869177e-1 -1.8182141e0 1.369547e1 1.369547e1
-6.061108e-1 -1.8182141e0 1.3590984e1 1.3590984e1
-5.253039e-1 -1.8182141e0 1.3499557e1 1.3499557e1
-4.44497e-1 -1.8182141e0 1.3421191e1 1.3421191e1
-3.636901e-1 -1.8182141e0 1.3355884e1 1.3355884e1
-2.828832e-1 -1.8182141e0 1.3303636e1 1.3303636e1
-2.020763e-1 -1.8182141e0 1.3264449e1 1.3264449e1
-1.212694e-1 -1.8182141e0 1.323832e1 1.323832e1
-4.04625e-2 -1.8182141e0 1.322525e1 1.322525e1
4.03444e-2 -1.8182141e0 1.3225241e1 1.3225241e1
1.211513e-1 -1.8182141e0 1.3238292e1 1.3238292e1
2.019582e-1 -1.8182141e0 1.3264401e1 1.3264401e1
2.827651e-1 -1.8182141e0 1.330357e1 1.330357e1
3.63572e-1 -1.8182141e0 1.3355798e1 1.3355798e1
4.443789e-1 -1.8182141e0 1.3421086e1 1.3421086e1
5.251858e-1 -1.8182141e0 1.3499434e1 1.3499434e1
6.059927e-1 -1.8182141e0 1.3590842e1 1.3590842e1
6.867996e-1 -1.8182141e0 1.3695308e1 1.3695308e1
7.676065e-1 -1.8182141e0 1.3812834e1 1.3812834e1
8.484134e-1 -1.8182141e0 1.3943419e1 1.3943419e1
9.292203e-1 -1.8182141e0 1.4087064e1 1.4087064e1
1.0100272e0 -1.8182141e0 1.4243768e1 1.4243768e1
1.090834e0 -1.8182141e0 1.4413533e1 1.4413533e1
1.171641e0 -1.8182141e0 1.4596358e1 1.4596358e1
1.2524478e0 -1.8182141e0 1.479224e1 1.479224e1
1.3332547e0 -1.8182141e0 1.5001183e1 1.5001183e1
1.4140616e0 -1.8182141e0 1.5223183e1 1.5223183e1
1.4948685e0 -1.8182141e0 1.5458246e1 1.5458246e1
1.5756754e0 -1.8182141e0 1.5706369e1 1.5706369e1
1.6564822e0 -1.8182141e0 1.5967546e1 1.5967546e1
1.7372891e0 -1.8182141e0 1.624179e1 1.624179e1
1.818096e0 -1.8182141e0 1.6529085e1 1.6529085e1
1.8989029e0 -1.8182141e0 1.6829446e1 1.6829446e1
1.9797098e0 -1.8182141e0 1.7142868e1 1.7142868e1
2.0605167e0 -1.8182141e0 1.7469342e1 1.7469342e1
2.1413235e0 -1.8182141e0 1.7808882e1 1.7808882e1
2.2221304e0 -1.8182141e0 1.8161476e1 1.8161476e1
2.3029373e0 -1.8182141e0 1.8527135e1 1.8527135e1
2.3837442e0 -1.8182141e0 1.8905853e1 1.8905853e1
2.4645511e0 -1.8182141e0 1.9297626e1 1.9297626e1
2.545358e0 -1.8182141e0 1.9702463e1 1.9702463e1
2.6261649e0 -1.8182141e0 2.0120354e1 2.0120354e1
2.7069717e0 -1.8182141e0 2.055131e1 2.055131e1
2.7877786e0 -1.8182141e0 2.0995328e1 2.0995328e1
2.8685855e0 -1.8182141e0 2.1452396e1 2.1452396e1
2.9493924e0 -1.8182141e0 2.1922531e1 2.1922531e1
3.0301993e0 -1.8182141e0 2.2405719e1 2.2405719e1
3.1110062e0 -1.8182141e0 2.2901973e1 2.2901973e1
3.191813e0 -1.8182141e0 2.3411282e1 2.3411282e1
3.27262e0 -1.8182141e0 2.3933652e1 2.3933652e1
3.3534268e0 -1.8182141e0 2.4469083e1 2.4469083e1
3.4342337e0 -1.8182141e0 2.5017575e1 2.5017575e1
3.5150406e0 -1.8182141e0 2.5579129e1 2.5579129e1
3.5958475e0 -1.8182141e0 2.6153745e1 2.6153745e1
3.6766544e0 -1.8182141e0 2.6741406e1 2.6741406e1
3.7574612e0 -1.8182141e0 2.734213e1 2.734213e1
3.8382681e0 -1.8182141e0 2.7955914e1 2.7955914e1
3.919075e0 -1.8182141e0 2.858276e1 2.858276e1
3.9998819e0 -1.8182141e0 2.9222668e1 2.9222668e1

-4.0e0 -1.7374072e0 2.8074329e1 2.8074329e1
-3.9191931e0 -1.7374072e0 2.7434406e1 2.7434406e1
-3.8383862e0 -1.7374072e0 2.6807544e1 2.6807544e1
-3.7575793e0 -1.7374072e0 2.6193729e1 2.6193729e1
-3.6767725e0 -1.7374072e0 2.559299e1 2.559299e1
-3.5959656e0 -1.7374072e0 2.5005298e1 2.5005298e1
-3.5151587e0 -1.7374072e0 2.4430667e1 2.4430667e1
-3.4343518e0 -1.7374072e0 2.3869098e1 2.3869098e1
-3.3535449e0 -1.7374072e0 2.332059e1 2.332059e1
-3.272738e0 -1.7374072e0 2.2785144e1 2.2785144e1
-3.1919312e0 -1.7374072e0 2.226276e1 2.226276e1
-3.1111243e0 -1.7374072e0 2.175342e1 2.175342e1
-3.0303174e0 -1.7374072e0 2.1257153e1 2.1257153e1
-2.9495105e0 -1.7374072e0 2.077394e1 2.077394e1
-2.8687036e0 -1.7374072e0 2.0303792e1 2.0303792e1
-2.7878967e0 -1.7374072e0 1.9846696e1 1.9846696e1
-2.7070898e0 -1.7374072e0 1.9402661e1 1.9402661e1
-2.626283e0 -1.7374072e0 1.8971692e1 1.8971692e1
-2.545476e0 -1.7374072e0 1.8553775e1 1.8553775e1
-2.4646692e0 -1.7374072e0 1.8148926e1 1.8148926e1
-2.3838623e0 -1.7374072e0 1.7757127e1 1.7757127e1
-2.3030554e0 -1.7374072e0 1.737839e1 1.737839e1
-2.2222485e0 -1.7374072e0 1.7012718e1 1.7012718e1
-2.1414417e0 -1.7374072e0 1.66601e1 1.66601e1
-2.0606348e0 -1.7374072e0 1.6320546e1 1.6320546e1
-1.9798279e0 -1.7374072e0 1.5994048e1 1.5994048e1
-1.899021e0 -1.7374072e0 1.5680608e1 1.5680608e1
-1.8182141e0 -1.7374072e0 1.5380232e1 1.5380232e1
-1.7374072e0 -1.7374072e0 1.5092911e1 1.5092911e1
-1.6566003e0 -1.7374072e0 1.4818655e1 1.4818655e1
-1.5757935e0 -1.7374072e0 1.4557454e1 1.4557454e1
-1.4949866e0 -1.7374072e0 1.4309311e1 1.4309311e1
-1.4141797e0 -1.7374072e0 1.4074234e1 1.4074234e1
-1.3333728e0 -1.7374072e0 1.3852211e1 1.3852211e1
-1.2525659e0 -1.7374072e0 1.3643251e1 1.3643251e1
-1.171759e0 -1.7374072e0 1.3447348e1 1.3447348e1
-1.0909521e0 -1.7374072e0 1.3264503e1 1.3264503e1
-1.0101453e0 -1.7374072e0 1.3094722e1 1.3094722e1
-9.293384e-1 -1.7374072e0 1.2937997e1 1.2937997e1
-8.485315e-1 -1.7374072e0 1.2794333e1 1.2794333e1
-7.677246e-1 -1.7374072e0 1.2663728e1 1.2663728e1
-6.869177e-1 -1.7374072e0 1.2546184e1 1.2546184e1
-6.061108e-1 -1.7374072e0 1.2441698e1 1.2441698e1
-5.253039e-1 -1.7374072e0 1.2350272e1 1.2350272e1
-4.44497e-1 -1.7374072e0 1.2271906e1 1.2271906e1
-3.636901e-1 -1.7374072e0 1.2206598e1 1.2206598e1
-2.828832e-1 -1.7374072e0 1.215435e1 1.215435e1
-2.020763e-1 -1.7374072e0 1.2115163e1 1.2115163e1
-1.212694e-1 -1.7374072e0 1.2089034e1 1.2089034e1
-4.04625e-2 -1.7374072e0 1.2075964e1 1.2075964e1
4.03444e-2 -1.7374072e0 1.2075955e1 1.2075955e1
1.211513e-1 -1.7374072e0 1.2089006e1 1.2089006e1
2.019582e-1 -1.7374072e0 1.2115115e1 1.2115115e1
2.827651e-1 -1.7374072e0 1.2154285e1 1.2154285e1
3.63572e-1 -1.7374072e0 1.2206512e1 1.2206512e1
4.443789e-1 -1.7374072e0 1.22718e1 1.22718e1
5.251858e-1 -1.7374072e0 1.2350148e1 1.2350148e1
6.059927e-1 -1.7374072e0 1.2441556e1 1.2441556e1
6.867996e-1 -1.7374072e0 1.2546022e1 1.2546022e1
7.676065e-1 -1.7374072e0 1.2663548e1 1.2663548e1
8.484134e-1 -1.7374072e0 1.2794133e1 1.2794133e1
9.292203e-1 -1.7374072e0 1.2937778e1 1.2937778e1
1.0100272e0 -1.7374072e0 1.3094482e1 1.3094482e1
1.090834e0 -1.7374072e0 1.3264247e1 1.3264247e1
1.171641e0 -1.7374072e0 1.3447072e1 1.3447072e1
1.2524478e0 -1.7374072e0 1.3642953e1 1.3642953e1
1.3332547e0 -1.7374072e0 1.3851897e1 1.3851897e1
1.4140616e0 -1.7374072e0 1.4073897e1 1.4073897e1
1.4948685e0 -1.7374072e0 1.430896e1 1.430896e1
1.5756754e0 -1.7374072e0 1.4557083e1 1.4557083e1
1.6564822e0 -1.7374072e0 1.481826e1 1.481826e1
1.7372891e0 -1.7374072e0 1.5092503e1 1.5092503e1
1.818096e0 -1.7374072e0 1.5379799e1 1.5379799e1
1.8989029e0 -1.7374072e0 1.568016e1 1.568016e1
1.9797098e0 -1.7374072e0 1.5993582e1 1.5993582e1
2.0605167e0 -1.7374072e0 1.6320056e1 1.6320056e1
2.1413235e0 -1.7374072e0 1.6659596e1 1.6659596e1
2.2221304e0 -1.7374072e0 1.701219e1 1.701219e1
2.3029373e0 -1.7374072e0 1.7377849e1 1.7377849e1
2.3837442e0 -1.7374072e0 1.7756567e1 1.7756567e1
2.4645511e0 -1.7374072e0 1.814834e1 1.814834e1
2.545358e0 -1.7374072e0 1.8553177e1 1.8553177e1
2.6261649e0 -1.7374072e0 1.8971068e1 1.8971068e1
2.7069717e0 -1.7374072e0 1.9402025e1 1.9402025e1
2.7877786e0 -1.7374072e0 1.9846042e1 1.9846042e1
2.8685855e0 -1.7374072e0 2.030311e1 2.030311e1
2.9493924e0 -1.7374072e0 2.0773245e1 2.0773245e1
3.0301993e0 -1.7374072e0 2.1256433e1 2.1256433e1
3.1110062e0 -1.7374072e0 2.1752687e1 2.1752687e1
3.191813e0 -1.7374072e0 2.2261996e1 2.2261996e1
3.27262e0 -1.7374072e0 2.2784366e1 2.2784366e1
3.3534268e0 -1.7374072e0 2.3319797e1 2.3319797e1
3.4342337e0 -1.7374072e0 2.3868289e1 2.3868289e1
3.5150406e0 -1.7374072e0 2.4429843e1 2.4429843e1
3.5958475e0 -1.7374072e0 2.5004459e1 2.5004459e1
3.6766544e0 -1.7374072e0 2.559212e1 2.559212e1
3.7574612e0 -1.7374072e0 2.6192844e1 2.6192844e1
3.8382681e0 -1.7374072e0 2.6806628e1 2.6806628e1
3.919075e0 -1.7374072e0 2.7433475e1 2.7433475e1
3.9998819e0 -1.7374072e0 2.8073383e1 2.8073383e1

-4.0e0 -1.6566003e0 2.6977307e1 2.6977307e1
-3.9191931e0 -1.6566003e0 2.6337384e1 2.6337384e1
-3.8383862e0 -1.6566003e0 2.5710522e1 2.5710522e1
-3.7575793e0 -1.6566003e0 2.5096707e1 2.5096707e1
-3.6767725e0 -1.6566003e0 2.4495969e1 2.4495969e1
-3.5959656e0 -1.6566003e0 2.3908276e1 2.3908276e1
-3.5151587e0 -1.6566003e0 2.3333646e1 2.3333646e1
-3.4343518e0 -1.6566003e0 2.2772076e1 2.2772076e1
-3.3535449e0 -1.6566003e0 2.2223569e1 2.2223569e1
-3.272738e0 -1.6566003e0 2.1688123e1 2.1688123e1
-3.1919312e0 -1.6566003e0 2.1165738e1 2.1165738e1
-3.1111243e0 -1.6566003e0 2.0656398e1 2.0656398e1
-3.0303174e0 -1.6566003e0 2.0160132e1 2.0160132e1
-2.9495105e0 -1.6566003e0 1.9676918e1 1.9676918e1
-2.8687036e0 -1.6566003e0 1.920677e1 1.920677e1
-2.7878967e0 -1.6566003e0 1.8749675e1 1.8749675e1
-2.7070898e0 -1.6566003e0 1.830564e1 1.830564e1
-2.626283e0 -1.6566003e0 1.787467e1 1.787467e1
-2.545476e0 -1.6566003e0 1.7456754e1 1.7456754e1
-2.4646692e0 -1.6566003e0 1.7051904e1 1.7051904e1
-2.3838623e0 -1.6566003e0 1.6660106e1 1.6660106e1
-2.3030554e0 -1.6566003e0 1.6281369e1 1.6281369e1
-2.2222485e0 -1.6566003e0 1.5915697e1 1.5915697e1
-2.1414417e0 -1.6566003e0 1.5563078e1 1.5563078e1
-2.0606348e0 -1.6566003e0 1.5223524e1 1.5223524e1
-1.9798279e0 -1.6566003e0 1.4897026e1 1.4897026e1
-1.899021e0 -1.6566003e0 1.4583586e1 1.4583586e1
-1.8182141e0 -1.6566003e0 1.428321e1 1.428321e1
-1.7374072e0 -1.6566003e0 1.399589e1 1.399589e1
-1.6566003e0 -1.6566003e0 1.3721634e1 1.3721634e1
-1.5757935e0 -1.6566003e0 1.3460432e1 1.3460432e1
-1.4949866e0 -1.6566003e0 1.321229e1 1.321229e1
-1.4141797e0 -1.6566003e0 1.2977213e1 1.2977213e1
-1.3333728e0 -1.6566003e0 1.275519e1 1.275519e1
-1.2525659e0 -1.6566003e0 1.254623e1 1.254623e1
-1.171759e0 -1.6566003e0 1.2350327e1 1.2350327e1
-1.0909521e0 -1.6566003e0 1.2167482e1 1.2167482e1
-1.0101453e0 -1.6566003e0 1.19977e1 1.19977e1
-9.293384e-1 -1.6566003e0 1.1840976e1 1.1840976e1
-8.485315e-1 -1.6566003e0 1.1697311e1 1.1697311e1
-7.677246e-1 -1.6566003e0 1.1566707e1 1.1566707e1
-6.869177e-1 -1.6566003e0 1.1449162e1 1.1449162e1
-6.061108e-1 -1.6566003e0 1.1344676e1 1.1344676e1
-5.253039e-1 -1.6566003e0 1.125325e1 1.125325e1
-4.44497e-1 -1.6566003e0 1.1174884e1 1.1174884e1
-3.636901e-1 -1.6566003e0 1.1109576e1 1.1109576e1
-2.828832e-1 -1.6566003e0 1.1057329e1 1.1057329e1
-2.020763e-1 -1.6566003e0 1.1018141e1 1.1018141e1
-1.212694e-1 -1.6566003e0 1.0992012e1 1.0992012e1
-4.04625e-2 -1.6566003e0 1.0978943e1 1.0978943e1
4.03444e-2 -1.6566003e0 1.0978934e1 1.0978934e1
1.211513e-1 -1.6566003e0 1.0991985e1 1.0991985e1
2.019582e-1 -1.6566003e0 1.1018094e1 1.1018094e1
2.827651e-1 -1.6566003e0 1.1057263e1 1.1057263e1
3.63572e-1 -1.6566003e0 1.1109491e1 1.1109491e1
4.443789e-1 -1.6566003e0 1.1174779e1 1.1174779e1
5.251858e-1 -1.6566003e0 1.1253127e1 1.1253127e1
6.059927e-1 -1.6566003e0 1.1344534e1 1.1344534e1
6.867996e-1 -1.6566003e0 1.1449e1 1.1449e1
7.676065e-1 -1.6566003e0 1.1566527e1 1.1566527e1
8.484134e-1 -1.6566003e0 1.1697112e1 1.1697112e1
9.292203e-1 -1.6566003e0 1.1840756e1 1.1840756e1
1.0100272e0 -1.6566003e0 1.1997461e1 1.1997461e1
1.090834e0 -1.6566003e0 1.2167226e1 1.2167226e1
1.171641e0 -1.6566003e0 1.235005e1 1.235005e1
1.2524478e0 -1.6566003e0 1.2545932e1 1.2545932e1
1.3332547e0 -1.6566003e0 1.2754875e1 1.2754875e1
1.4140616e0 -1.6566003e0 1.2976875e1 1.2976875e1
1.4948685e0 -1.6566003e0 1.3211938e1 1.3211938e1
1.5756754e0 -1.6566003e0 1.3460062e1 1.3460062e1
1.6564822e0 -1.6566003e0 1.3721239e1 1.3721239e1
1.7372891e0 -1.6566003e0 1.3995482e1 1.3995482e1
1.818096e0 -1.6566003e0 1.4282777e1 1.4282777e1
1.8989029e0 -1.6566003e0 1.4583139e1 1.4583139e1
1.9797098e0 -1.6566003e0 1.489656e1 1.489656e1
2.0605167e0 -1.6566003e0 1.5223035e1 1.5223035e1
2.1413235e0 -1.6566003e0 1.5562575e1 1.5562575e1
2.2221304e0 -1.6566003e0 1.5915169e1 1.5915169e1
2.3029373e0 -1.6566003e0 1.6280827e1 1.6280827e1
2.3837442e0 -1.6566003e0 1.6659546e1 1.6659546e1
2.4645511e0 -1.6566003e0 1.7051318e1 1.7051318e1
2.545358e0 -1.6566003e0 1.7456155e1 1.7456155e1
2.6261649e0 -1.6566003e0 1.7874046e1 1.7874046e1
2.7069717e0 -1.6566003e0 1.8305003e1 1.8305003e1
2.7877786e0 -1.6566003e0 1.874902e1 1.874902e1
2.8685855e0 -1.6566003e0 1.9206088e1 1.9206088e1
2.9493924e0 -1.6566003e0 1.9676224e1 1.9676224e1
3.0301993e0 -1.6566003e0 2.0159412e1 2.0159412e1
3.1110062e0 -1.6566003e0 2.0655666e1 2.0655666e1
3.191813e0 -1.6566003e0 2.1164975e1 2.1164975e1
3.27262e0 -1.6566003e0 2.1687344e1 2.1687344e1
3.3534268e0 -1.6566003e0 2.2222775e1 2.2222775e1
3.4342337e0 -1.6566003e0 2.2771268e1 2.2771268e1
3.5150406e0 -1.6566003e0 2.3332822e1 2.3332822e1
3.5958475e0 -1.6566003e0 2.3907437e1 2.3907437e1
3.6766544e0 -1.6566003e0 2.4495099e1 2.4495099e1
3.7574612e0 -1.6566003e0 2.5095822e1 2.5095822e1
3.8382681e0 -1.6566003e0 2.5709607e1 2.5709607e1
3.919075e0 -1.6566003e0 2.6336453e1 2.6336453e1
3.9998819e0 -1.6566003e0 2.6976361e1 2.6976361e1

-4.0e0 -1.5757935e0 2.5932501e1 2.5932501e1
-3.9191931e0 -1.5757935e0 2.5292578e1 2.5292578e1
-3.8383862e0 -1.5757935e0 2.4665717e1 2.4665717e1
-3.7575793e0 -1.5757935e0 2.4051901e1 2.4051901e1
-3.6767725e0 -1.5757935e0 2.3451163e1 2.3451163e1
-3.5959656e0 -1.5757935e0 2.286347e1 2.286347e1
-3.5151587e0 -1.5757935e0 2.228884e1 2.228884e1
-3.4343518e0 -1.5757935e0 2.172727e1 2.172727e1
-3.3535449e0 -1.5757935e0 2.1178763e1 2.1178763e1
-3.272738e0 -1.5757935e0 2.0643317e1 2.0643317e1
-3.1919312e0 -1.5757935e0 2.0120932e1 2.0120932e1
-3.1111243e0 -1.5757935e0 1.96115921e1 1.96115921e1
-3.0303174e0 -1.5757935e0 1.9115326e1 1.9115326e1
-2.9495105e0 -1.5757935e0 1.86321121e1 1.86321121e1
-2.8687036e0 -1.5757935e0 1.81619644e1 1.81619644e1
-2.7878967e0 -1.5757935e0 1.77048691e1 1.77048691e1
-2.7070898e0 -1.5757935e0 1.72608337e1 1.72608337e1
-2.626283e0 -1.5757935e0 1.68298645e1 1.68298645e1
-2.545476e0 -1.5757935e0 1.64119476e1 1.64119476e1
-2.4646692e0 -1.5757935e0 1.60070984e1 1.60070984e1
-2.3838623e0 -1.5757935e0 1.56153e1 1.56153e1
-2.3030554e0 -1.5757935e0 1.52365631e1 1.52365631e1
-2.2222485e0 -1.5757935e0 1.48708908e1 1.48708908e1
-2.1414417e0 -1.5757935e0 1.45182724e1 1.45182724e1
-2.0606348e0 -1.5757935e0 1.41787186e1 1.41787186e1
-1.9798279e0 -1.5757935e0 1.38522202e1 1.38522202e1
-1.899021e0 -1.5757935e0 1.35387802e1 1.35387802e1
-1.8182141e0 -1.5757935e0 1.32384048e1 1.32384048e1
-1.7374072e0 -1.5757935e0 1.29510834e1 1.29510834e1
-1.6566003e0 -1.5757935e0 1.2676828e1 1.2676828e1
-1.5757935e0 -1.5757935e0 1.24156265e1 1.24156265e1
-1.4949866e0 -1.5757935e0 1.21674835e1 1.21674835e1
-1.4141797e0 -1.5757935e0 1.19324066e1 1.19324066e1
-1.3333728e0 -1.5757935e0 1.17103836e1 1.17103836e1
-1.2525659e0 -1.5757935e0 1.15014236e1 1.15014236e1
-1.171759e0 -1.5757935e0 1.13055206e1 1.13055206e1
-1.0909521e0 -1.5757935e0 1.11226761e1 1.11226761e1
-1.0101453e0 -1.5757935e0 1.09528946e1 1.09528946e1
-9.293384e-1 -1.5757935e0 1.07961711e1 1.07961711e1
-8.485315e-1 -1.5757935e0 1.06525069e1 1.06525069e1
-7.677246e-1 -1.5757935e0 1.05219023e1 1.05219023e1
-6.869177e-1 -1.5757935e0 1.04043571e1 1.04043571e1
-6.061108e-1 -1.5757935e0 1.02998715e1 1.02998715e1
-5.253039e-1 -1.5757935e0 1.02084454e1 1.02084454e1
-4.44497e-1 -1.5757935e0 1.01300789e1 1.01300789e1
-3.636901e-1 -1.5757935e0 1.00647717e1 1.00647717e1
-2.828832e-1 -1.5757935e0 1.0012524e1 1.0012524e1
-2.020763e-1 -1.5757935e0 9.973336e0 9.973336e0
-1.212694e-1 -1.5757935e0 9.9472073e0 9.9472073e0
-4.04625e-2 -1.5757935e0 9.9341383e0 9.9341383e0
4.03444e-2 -1.5757935e0 9.9341289e0 9.9341289e0
1.211513e-1 -1.5757935e0 9.9471788e0 9.9471788e0
2.019582e-1 -1.5757935e0 9.9732883e0 9.9732883e0
2.827651e-1 -1.5757935e0 1.00124573e1 1.00124573e1
3.63572e-1 -1.5757935e0 1.00646858e1 1.00646858e1
4.443789e-1 -1.5757935e0 1.01299739e1 1.01299739e1
5.251858e-1 -1.5757935e0 1.02083214e1 1.02083214e1
6.059927e-1 -1.5757935e0 1.02997284e1 1.02997284e1
6.867996e-1 -1.5757935e0 1.0404195e1 1.0404195e1
7.676065e-1 -1.5757935e0 1.0521721e1 1.0521721e1
8.484134e-1 -1.5757935e0 1.06523065e1 1.06523065e1
9.292203e-1 -1.5757935e0 1.07959515e1 1.07959515e1
1.0100272e0 -1.5757935e0 1.0952655e1 1.0952655e1
1.090834e0 -1.5757935e0 1.11224197e1 1.11224197e1
1.171641e0 -1.5757935e0 1.13052444e1 1.13052444e1
1.2524478e0 -1.5757935e0 1.15011261e1 1.15011261e1
1.3332547e0 -1.5757935e0 1.17100693e1 1.17100693e1
1.4140616e0 -1.5757935e0 1.19320694e1 1.19320694e1
1.4948685e0 -1.5757935e0 1.21671326e1 1.21671326e1
1.5756754e0 -1.5757935e0 1.24152557e1 1.24152557e1
1.6564822e0 -1.5757935e0 1.26764328e1 1.26764328e1
1.7372891e0 -1.5757935e0 1.2950676e1 1.2950676e1
1.818096e0 -1.5757935e0 1.32379715e1 1.32379715e1
1.8989029e0 -1.5757935e0 1.35383331e1 1.35383331e1
1.9797098e0 -1.5757935e0 1.38517548e1 1.38517548e1
2.0605167e0 -1.5757935e0 1.41782288e1 1.41782288e1
2.1413235e0 -1.5757935e0 1.45177689e1 1.45177689e1
2.2221304e0 -1.5757935e0 1.48703629e1 1.48703629e1
2.3029373e0 -1.5757935e0 1.52360214e1 1.52360214e1
2.3837442e0 -1.5757935e0 1.561474e1 1.561474e1
2.4645511e0 -1.5757935e0 1.60065125e1 1.60065125e1
2.545358e0 -1.5757935e0 1.64113495e1 1.64113495e1
2.6261649e0 -1.5757935e0 1.68292404e1 1.68292404e1
2.7069717e0 -1.5757935e0 1.72601974e1 1.72601974e1
2.7877786e0 -1.5757935e0 1.77042145e1 1.77042145e1
2.8685855e0 -1.5757935e0 1.81612823e1 1.81612823e1
2.9493924e0 -1.5757935e0 1.86314178e1 1.86314178e1
3.0301993e0 -1.5757935e0 1.91146057e1 1.91146057e1
3.1110062e0 -1.5757935e0 1.96108597e1 1.96108597e1
3.191813e0 -1.5757935e0 2.0120169e1 2.0120169e1
3.27262e0 -1.5757935e0 2.0642538e1 2.0642538e1
3.3534268e0 -1.5757935e0 2.117797e1 2.117797e1
3.4342337e0 -1.5757935e0 2.1726462e1 2.1726462e1
3.5150406e0 -1.5757935e0 2.2288016e1 2.2288016e1
3.5958475e0 -1.5757935e0 2.2862631e1 2.2862631e1
3.6766544e0 -1.5757935e0 2.3450293e1 2.3450293e1
3.7574612e0 -1.5757935e0 2.4051016e1 2.4051016e1
3.8382681e0 -1.5757935e0 2.4664801e1 2.4664801e1
3.919075e0 -1.5757935e0 2.5291647e1 2.5291647e1
3.9998819e0 -1.5757935e0 2.5931555e1 2.5931555e1

-4.0e0 -1.4949866e0 2.4939929e1 2.4939929e1
-3.9191931e0 -1.4949866e0 2.4300006e1 2.4300006e1
-3.8383862e0 -1.4949866e0 2.3673145e1 2.3673145e1
-3.7575793e0 -1.4949866e0 2.3059329e1 2.3059329e1
-3.6767725e0 -1.4949866e0 2.245859e1 2.245859e1
-3.5959656e0 -1.4949866e0 2.1870898e1 2.1870898e1
-3.5151587e0 -1.4949866e0 2.1296268e1 2.1296268e1
-3.4343518e0 -1.4949866e0 2.0734698e1 2.0734698e1
-3.3535449e0 -1.4949866e0 2.0186191e1 2.0186191e1
-3.272738e0 -1.4949866e0 1.9650745e1 1.9650745e1
-3.1919312e0 -1.4949866e0 1.912836e1 1.912836e1
-3.1111243e0 -1.4949866e0 1.86190201e1 1.86190201e1
-3.0303174e0 -1.4949866e0 1.81227539e1 1.81227539e1
-2.9495105e0 -1.4949866e0 1.76395401e1 1.76395401e1
-2.8687036e0 -1.4949866e0 1.71693924e1 1.71693924e1
-2.7878967e0 -1.4949866e0 1.6712297e1 1.6712297e1
-2.7070898e0 -1.4949866e0 1.62682617e1 1.62682617e1
-2.626283e0 -1.4949866e0 1.58372925e1 1.58372925e1
-2.545476e0 -1.4949866e0 1.54193756e1 1.54193756e1
-2.4646692e0 -1.4949866e0 1.50145264e1 1.50145264e1
-2.3838623e0 -1.4949866e0 1.4622728e1 1.4622728e1
-2.3030554e0 -1.4949866e0 1.42439911e1 1.42439911e1
-2.2222485e0 -1.4949866e0 1.38783188e1 1.38783188e1
-2.1414417e0 -1.4949866e0 1.35257004e1 1.35257004e1
-2.0606348e0 -1.4949866e0 1.31861465e1 1.31861465e1
-1.9798279e0 -1.4949866e0 1.28596481e1 1.28596481e1
-1.899021e0 -1.4949866e0 1.25462082e1 1.25462082e1
-1.8182141e0 -1.4949866e0 1.22458328e1 1.22458328e1
-1.7374072e0 -1.4949866e0 1.19585114e1 1.19585114e1
-1.6566003e0 -1.4949866e0 1.1684256e1 1.1684256e1
-1.5757935e0 -1.4949866e0 1.14230545e1 1.14230545e1
-1.4949866e0 -1.4949866e0 1.11749115e1 1.11749115e1
-1.4141797e0 -1.4949866e0 1.09398346e1 1.09398346e1
-1.3333728e0 -1.4949866e0 1.07178116e1 1.07178116e1
-1.2525659e0 -1.4949866e0 1.05088516e1 1.05088516e1
-1.171759e0 -1.4949866e0 1.03129486e1 1.03129486e1
-1.0909521e0 -1.4949866e0 1.0130104e1 1.0130104e1
-1.0101453e0 -1.4949866e0 9.9603226e0 9.9603226e0
-9.293384e-1 -1.4949866e0 9.8035991e0 9.8035991e0
-8.485315e-1 -1.4949866e0 9.6599348e0 9.6599348e0
-7.677246e-1 -1.4949866e0 9.5293303e0 9.5293303e0
-6.869177e-1 -1.4949866e0 9.4117851e0 9.4117851e0
-6.061108e-1 -1.4949866e0 9.3072995e0 9.3072995e0
-5.253039e-1 -1.4949866e0 9.2158734e0 9.2158734e0
-4.44497e-1 -1.4949866e0 9.1375069e0 9.1375069e0
-3.636901e-1 -1.4949866e0 9.0721997e0 9.0721997e0
-2.828832e-1 -1.4949866e0 9.019952e0 9.019952e0
-2.020763e-1 -1.4949866e0 8.980764e0 8.980764e0
-1.212694e-1 -1.4949866e0 8.9546353e0 8.9546353e0
-4.04625e-2 -1.4949866e0 8.9415663e0 8.9415663e0
4.03444e-2 -1.4949866e0 8.9415569e0 8.9415569e0
1.211513e-1 -1.4949866e0 8.9546068e0 8.9546068e0
2.019582e-1 -1.4949866e0 8.9807162e0 8.9807162e0
2.827651e-1 -1.4949866e0 9.0198853e0 9.0198853e0
3.63572e-1 -1.4949866e0 9.0721138e0 9.0721138e0
4.443789e-1 -1.4949866e0 9.1374019e0 9.1374019e0
5.251858e-1 -1.4949866e0 9.2157494e0 9.2157494e0
6.059927e-1 -1.4949866e0 9.3071564e0 9.3071564e0
6.867996e-1 -1.4949866e0 9.411623e0 9.411623e0
7.676065e-1 -1.4949866e0 9.529149e0 9.529149e0
8.484134e-1 -1.4949866e0 9.6597345e0 9.6597345e0
9.292203e-1 -1.4949866e0 9.8033795e0 9.8033795e0
1.0100272e0 -1.4949866e0 9.960083e0 9.960083e0
1.090834e0 -1.4949866e0 1.01298477e1 1.01298477e1
1.171641e0 -1.4949866e0 1.03126724e1 1.03126724e1
1.2524478e0 -1.4949866e0 1.05085541e1 1.05085541e1
1.3332547e0 -1.4949866e0 1.07174973e1 1.07174973e1
1.4140616e0 -1.4949866e0 1.09394974e1 1.09394974e1
1.4948685e0 -1.4949866e0 1.11745605e1 1.11745605e1
1.5756754e0 -1.4949866e0 1.14226837e1 1.14226837e1
1.6564822e0 -1.4949866e0 1.16838608e1 1.16838608e1
1.7372891e0 -1.4949866e0 1.1958104e1 1.1958104e1
1.818096e0 -1.4949866e0 1.22453995e1 1.22453995e1
1.8989029e0 -1.4949866e0 1.25457611e1 1.25457611e1
1.9797098e0 -1.4949866e0 1.28591827e1 1.28591827e1
2.0605167e0 -1.4949866e0 1.31856567e1 1.31856567e1
2.1413235e0 -1.4949866e0 1.35251968e1 1.35251968e1
2.2221304e0 -1.4949866e0 1.38777908e1 1.38777908e1
2.3029373e0 -1.4949866e0 1.42434494e1 1.42434494e1
2.3837442e0 -1.4949866e0 1.4622168e1 1.4622168e1
2.4645511e0 -1.4949866e0 1.50139404e1 1.50139404e1
2.545358e0 -1.4949866e0 1.54187775e1 1.54187775e1
2.6261649e0 -1.4949866e0 1.58366684e1 1.58366684e1
2.7069717e0 -1.4949866e0 1.62676254e1 1.62676254e1
2.7877786e0 -1.4949866e0 1.67116425e1 1.67116425e1
2.8685855e0 -1.4949866e0 1.71687103e1 1.71687103e1
2.9493924e0 -1.4949866e0 1.76388458e1 1.76388458e1
3.0301993e0 -1.4949866e0 1.81220337e1 1.81220337e1
3.1110062e0 -1.4949866e0 1.86182877e1 1.86182877e1
3.191813e0 -1.4949866e0 1.9127597e1 1.9127597e1
3.27262e0 -1.4949866e0 1.9649966e1 1.9649966e1
3.3534268e0 -1.4949866e0 2.0185397e1 2.0185397e1
3.4342337e0 -1.4949866e0 2.073389e1 2.073389e1
3.5150406e0 -1.4949866e0 2.1295444e1 2.1295444e1
3.5958475e0 -1.4949866e0 2.1870059e1 2.1870059e1
3.6766544e0 -1.4949866e0 2.2457721e1 2.2457721e1
3.7574612e0 -1.4949866e0 2.3058444e1 2.3058444e1
3.8382681e0 -1.4949866e0 2.3672229e1 2.3672229e1
3.919075e0 -1.4949866e0 2.4299075e1 2.4299075e1
3.9998819e0 -1.4949866e0 2.4938983e1 2.4938983e1

-4.0e0 -1.4141797e0 2.3999622e1 2.3999622e1
-3.9191931e0 -1.4141797e0 2.3359698e1 2.3359698e1
-3.8383862e0 -1.4141797e0 2.2732837e1 2.2732837e1
-3.7575793e0 -1.4141797e0 2.2119022e1 2.2119022e1
-3.6767725e0 -1.4141797e0 2.1518283e1 2.1518283e1
-3.5959656e0 -1.4141797e0 2.0930591e1 2.0930591e1
-3.5151587e0 -1.4141797e0 2.035596e1 2.035596e1
-3.4343518e0 -1.4141797e0 1.9794391e1 1.9794391e1
-3.3535449e0 -1.4141797e0 1.9245883e1 1.9245883e1
-3.272738e0 -1.4141797e0 1.8710437e1 1.8710437e1
-3.1919312e0 -1.4141797e0 1.8188052e1 1.8188052e1
-3.1111243e0 -1.4141797e0 1.76787125e1 1.76787125e1
-3.0303174e0 -1.4141797e0 1.71824463e1 1.71824463e1
-2.9495105e0 -1.4141797e0 1.66992325e1 1.66992325e1
-2.8687036e0 -1.4141797e0 1.62290848e1 1.62290848e1
-2.7878967e0 -1.4141797e0 1.57719894e1 1.57719894e1
-2.7070898e0 -1.4141797e0 1.53279541e1 1.53279541e1
-2.626283e0 -1.4141797e0 1.48969849e1 1.48969849e1
-2.545476e0 -1.4141797e0 1.4479068e1 1.4479068e1
-2.4646692e0 -1.4141797e0 1.40742188e1 1.40742188e1
-2.3838623e0 -1.4141797e0 1.36824203e1 1.36824203e1
-2.3030554e0 -1.4141797e0 1.33036835e1 1.33036835e1
-2.2222485e0 -1.4141797e0 1.29380112e1 1.29380112e1
-2.1414417e0 -1.4141797e0 1.25853928e1 1.25853928e1
-2.0606348e0 -1.4141797e0 1.2245839e1 1.2245839e1
-1.9798279e0 -1.4141797e0 1.19193405e1 1.19193405e1
-1.899021e0 -1.4141797e0 1.16059006e1 1.16059006e1
-1.8182141e0 -1.4141797e0 1.13055252e1 1.13055252e1
-1.7374072e0 -1.4141797e0 1.10182037e1 1.10182037e1
-1.6566003e0 -1.4141797e0 1.07439484e1 1.07439484e1
-1.5757935e0 -1.4141797e0 1.04827469e1 1.04827469e1
-1.4949866e0 -1.4141797e0 1.02346039e1 1.02346039e1
-1.4141797e0 -1.4141797e0 9.999527e0 9.999527e0
-1.3333728e0 -1.4141797e0 9.777504e0 9.777504e0
-1.2525659e0 -1.4141797e0 9.568544e0 9.568544e0
-1.171759e0 -1.4141797e0 9.372641e0 9.372641e0
-1.0909521e0 -1.4141797e0 9.1897964e0 9.1897964e0
-1.0101453e0 -1.4141797e0 9.020015e0 9.020015e0
-9.293384e-1 -1.4141797e0 8.8632915e0 8.8632915e0
-8.485315e-1 -1.4141797e0 8.7196272e0 8.7196272e0
-7.677246e-1 -1.4141797e0 8.5890227e0 8.5890227e0
-6.869177e-1 -1.4141797e0 8.4714775e0 8.4714775e0
-6.061108e-1 -1.4141797e0 8.3669919e0 8.3669919e0
-5.253039e-1 -1.4141797e0 8.2755658e0 8.2755658e0
-4.44497e-1 -1.4141797e0 8.1971992e0 8.1971992e0
-3.636901e-1 -1.4141797e0 8.1318921e0 8.1318921e0
-2.828832e-1 -1.4141797e0 8.0796443e0 8.0796443e0
-2.020763e-1 -1.4141797e0 8.0404564e0 8.0404564e0
-1.212694e-1 -1.4141797e0 8.0143277e0 8.0143277e0
-4.04625e-2 -1.4141797e0 8.0012587e0 8.0012587e0
4.03444e-2 -1.4141797e0 8.0012492e0 8.0012492e0
1.211513e-1 -1.4141797e0 8.0142992e0 8.0142992e0
2.019582e-1 -1.4141797e0 8.0404086e0 8.0404086e0
2.827651e-1 -1.4141797e0 8.0795776e0 8.0795776e0
3.63572e-1 -1.4141797e0 8.1318062e0 8.1318062e0
4.443789e-1 -1.4141797e0 8.1970943e0 8.1970943e0
5.251858e-1 -1.4141797e0 8.2754417e0 8.2754417e0
6.059927e-1 -1.4141797e0 8.3668488e0 8.3668488e0
6.867996e-1 -1.4141797e0 8.4713153e0 8.4713153e0
7.676065e-1 -1.4141797e0 8.5888414e0 8.5888414e0
8.484134e-1 -1.4141797e0 8.7194269e0 8.7194269e0
9.292203e-1 -1.4141797e0 8.8630719e0 8.8630719e0
1.0100272e0 -1.4141797e0 9.0197754e0 9.0197754e0
1.090834e0 -1.4141797e0 9.1895401e0 9.1895401e0
1.171641e0 -1.4141797e0 9.3723648e0 9.3723648e0
1.2524478e0 -1.4141797e0 9.5682465e0 9.5682465e0
1.3332547e0 -1.4141797e0 9.7771896e0 9.7771896e0
1.4140616e0 -1.4141797e0 9.9991898e0 9.9991898e0
1.4948685e0 -1.4141797e0 1.0234253e1 1.0234253e1
1.5756754e0 -1.4141797e0 1.04823761e1 1.04823761e1
1.6564822e0 -1.4141797e0 1.07435532e1 1.07435532e1
1.7372891e0 -1.4141797e0 1.10177963e1 1.10177963e1
1.818096e0 -1.4141797e0 1.13050919e1 1.13050919e1
1.8989029e0 -1.4141797e0 1.16054535e1 1.16054535e1
1.9797098e0 -1.4141797e0 1.19188751e1 1.19188751e1
2.0605167e0 -1.4141797e0 1.22453491e1 1.22453491e1
2.1413235e0 -1.4141797e0 1.25848892e1 1.25848892e1
2.2221304e0 -1.4141797e0 1.29374832e1 1.29374832e1
2.3029373e0 -1.4141797e0 1.33031418e1 1.33031418e1
2.3837442e0 -1.4141797e0 1.36818604e1 1.36818604e1
2.4645511e0 -1.4141797e0 1.40736328e1 1.40736328e1
2.545358e0 -1.4141797e0 1.44784698e1 1.44784698e1
2.6261649e0 -1.4141797e0 1.48963608e1 1.48963608e1
2.7069717e0 -1.4141797e0 1.53273178e1 1.53273178e1
2.7877786e0 -1.4141797e0 1.57713348e1 1.57713348e1
2.8685855e0 -1.4141797e0 1.62284027e1 1.62284027e1
2.9493924e0 -1.4141797e0 1.66985382e1 1.66985382e1
3.0301993e0 -1.4141797e0 1.7181726e1 1.7181726e1
3.1110062e0 -1.4141797e0 1.767798e1 1.767798e1
3.191813e0 -1.4141797e0 1.818729e1 1.818729e1
3.27262e0 -1.4141797e0 1.8709659e1 1.8709659e1
3.3534268e0 -1.4141797e0 1.924509e1 1.924509e1
3.4342337e0 -1.4141797e0 1.9793582e1 1.9793582e1
3.5150406e0 -1.4141797e0 2.0355136e1 2.0355136e1
3.5958475e0 -1.4141797e0 2.0929752e1 2.0929752e1
3.6766544e0 -1.4141797e0 2.1517413e1 2.1517413e1
3.7574612e0 -1.4141797e0 2.2118137e1 2.2118137e1
3.8382681e0 -1.4141797e0 2.2731921e1 2.2731921e1
3.919075e0 -1.4141797e0 2.3358768e1 2.3358768e1
3.9998819e0 -1.4141797e0 2.3998676e1 2.3998676e1

-4.0e0 -1.3333728e0 2.311153e1 2.311153e1
-3.9191931e0 -1.3333728e0 2.2471606e1 2.2471606e1
-3.8383862e0 -1.3333728e0 2.1844745e1 2.1844745e1
-3.7575793e0 -1.3333728e0 2.123093e1 2.123093e1
-3.6767725e0 -1.3333728e0 2.0630191e1 2.0630191e1
-3.5959656e0 -1.3333728e0 2.0042499e1 2.0042499e1
-3.5151587e0 -1.3333728e0 1.9467868e1 1.9467868e1
-3.4343518e0 -1.3333728e0 1.8906299e1 1.8906299e1
-3.3535449e0 -1.3333728e0 1.8357791e1 1.8357791e1
-3.272738e0 -1.3333728e0 1.7822345e1 1.7822345e1
-3.1919312e0 -1.3333728e0 1.729996e1 1.729996e1
-3.1111243e0 -1.3333728e0 1.67906204e1 1.67906204e1
-3.0303174e0 -1.3333728e0 1.62943542e1 1.62943542e1
-2.9495105e0 -1.3333728e0 1.58111404e1 1.58111404e1
-2.8687036e0 -1.3333728e0 1.53409927e1 1.53409927e1
-2.7878967e0 -1.3333728e0 1.48838974e1 1.48838974e1
-2.7070898e0 -1.3333728e0 1.4439862e1 1.4439862e1
-2.626283e0 -1.3333728e0 1.40088928e1 1.40088928e1
-2.545476e0 -1.3333728e0 1.3590976e1 1.3590976e1
-2.4646692e0 -1.3333728e0 1.31861267e1 1.31861267e1
-2.3838623e0 -1.3333728e0 1.27943283e1 1.27943283e1
-2.3030554e0 -1.3333728e0 1.24155914e1 1.24155914e1
-2.2222485e0 -1.3333728e0 1.20499191e1 1.20499191e1
-2.1414417e0 -1.3333728e0 1.16973007e1 1.16973007e1
-2.0606348e0 -1.3333728e0 1.13577469e1 1.13577469e1
-1.9798279e0 -1.3333728e0 1.10312485e1 1.10312485e1
-1.899021e0 -1.3333728e0 1.07178085e1 1.07178085e1
-1.8182141e0 -1.3333728e0 1.04174332e1 1.04174332e1
-1.7374072e0 -1.3333728e0 1.01301117e1 1.01301117e1
-1.6566003e0 -1.3333728e0 9.8558563e0 9.8558563e0
-1.5757935e0 -1.3333728e0 9.5946548e0 9.5946548e0
-1.4949866e0 -1.3333728e0 9.3465118e0 9.3465118e0
-1.4141797e0 -1.3333728e0 9.111435e0 9.111435e0
-1.3333728e0 -1.3333728e0 8.889412e0 8.889412e0
-1.2525659e0 -1.3333728e0 8.680452e0 8.680452e0
-1.171759e0 -1.3333728e0 8.484549e0 8.484549e0
-1.0909521e0 -1.3333728e0 8.3017044e0 8.3017044e0
-1.0101453e0 -1.3333728e0 8.1319229e0 8.1319229e0
-9.293384e-1 -1.3333728e0 7.9751994e0 7.9751994e0
-8.485315e-1 -1.3333728e0 7.8315352e0 7.8315352e0
-7.677246e-1 -1.3333728e0 7.7009306e0 7.7009306e0
-6.869177e-1 -1.3333728e0 7.5833855e0 7.5833855e0
-6.061108e-1 -1.3333728e0 7.4788998e0 7.4788998e0
-5.253039e-1 -1.3333728e0 7.3874738e0 7.3874738e0
-4.44497e-1 -1.3333728e0 7.3091072e0 7.3091072e0
-3.636901e-1 -1.3333728e0 7.2438e0 7.2438e0
-2.828832e-1 -1.3333728e0 7.1915523e0 7.1915523e0
-2.020763e-1 -1.3333728e0 7.1523643e0 7.1523643e0
-1.212694e-1 -1.3333728e0 7.1262357e0 7.1262357e0
-4.04625e-2 -1.3333728e0 7.1131667e0 7.1131667e0
4.03444e-2 -1.3333728e0 7.1131572e0 7.1131572e0
1.211513e-1 -1.3333728e0 7.1262071e0 7.1262071e0
2.019582e-1 -1.3333728e0 7.1523166e0 7.1523166e0
2.827651e-1 -1.3333728e0 7.1914856e0 7.1914856e0
3.63572e-1 -1.3333728e0 7.2437141e0 7.2437141e0
4.443789e-1 -1.3333728e0 7.3090022e0 7.3090022e0
5.251858e-1 -1.3333728e0 7.3873497e0 7.3873497e0
6.059927e-1 -1.3333728e0 7.4787567e0 7.4787567e0
6.867996e-1 -1.3333728e0 7.5832233e0 7.5832233e0
7.676065e-1 -1.3333728e0 7.7007494e0 7.7007494e0
8.484134e-1 -1.3333728e0 7.8313348e0 7.8313348e0
9.292203e-1 -1.3333728e0 7.9749799e0 7.9749799e0
1.0100272e0 -1.3333728e0 8.1316833e0 8.1316833e0
1.090834e0 -1.3333728e0 8.301448e0 8.301448e0
1.171641e0 -1.3333728e0 8.4842728e0 8.4842728e0
1.2524478e0 -1.3333728e0 8.6801544e0 8.6801544e0
1.3332547e0 -1.3333728e0 8.8890976e0 8.8890976e0
1.4140616e0 -1.3333728e0 9.1110977e0 9.1110977e0
1.4948685e0 -1.3333728e0 9.3461609e0 9.3461609e0
1.5756754e0 -1.3333728e0 9.594284e0 9.594284e0
1.6564822e0 -1.3333728e0 9.8554611e0 9.8554611e0
1.7372891e0 -1.3333728e0 1.01297043e1 1.01297043e1
1.818096e0 -1.3333728e0 1.04169998e1 1.04169998e1
1.8989029e0 -1.3333728e0 1.07173615e1 1.07173615e1
1.9797098e0 -1.3333728e0 1.10307831e1 1.10307831e1
2.0605167e0 -1.3333728e0 1.13572571e1 1.13572571e1
2.1413235e0 -1.3333728e0 1.16967972e1 1.16967972e1
2.2221304e0 -1.3333728e0 1.20493912e1 1.20493912e1
2.3029373e0 -1.3333728e0 1.24150497e1 1.24150497e1
2.3837442e0 -1.3333728e0 1.27937683e1 1.27937683e1
2.4645511e0 -1.3333728e0 1.31855408e1 1.31855408e1
2.545358e0 -1.3333728e0 1.35903778e1 1.35903778e1
2.6261649e0 -1.3333728e0 1.40082687e1 1.40082687e1
2.7069717e0 -1.3333728e0 1.44392258e1 1.44392258e1
2.7877786e0 -1.3333728e0 1.48832428e1 1.48832428e1
2.8685855e0 -1.3333728e0 1.53403107e1 1.53403107e1
2.9493924e0 -1.3333728e0 1.58104462e1 1.58104462e1
3.0301993e0 -1.3333728e0 1.6293634e1 1.6293634e1
3.1110062e0 -1.3333728e0 1.6789888e1 1.6789888e1
3.191813e0 -1.3333728e0 1.7299197e1 1.7299197e1
3.27262e0 -1.3333728e0 1.7821567e1 1.7821567e1
3.3534268e0 -1.3333728e0 1.8356998e1 1.8356998e1
3.4342337e0 -1.3333728e0 1.890549e1 1.890549e1
3.5150406e0 -1.3333728e0 1.9467044e1 1.9467044e1
3.5958475e0 -1.3333728e0 2.004166e1 2.004166e1
3.6766544e0 -1.3333728e0 2.0629321e1 2.0629321e1
3.7574612e0 -1.3333728e0 2.1230045e1 2.1230045e1
3.8382681e0 -1.3333728e0 2.184383e1 2.184383e1
3.919075e0 -1.3333728e0 2.2470676e1 2.2470676e1
3.9998819e0 -1.3333728e0 2.3110583e1 2.3110583e1

-4.0e0 -1.2525659e0 2.227569e1 2.227569e1
-3.9191931e0 -1.2525659e0 2.1635767e1 2.1635767e1
-3.8383862e0 -1.2525659e0 2.1008905e1 2.1008905e1
-3.7575793e0 -1.2525659e0 2.039509e1 2.039509e1
-3.6767725e0 -1.2525659e0 1.9794351e1 1.9794351e1
-3.5959656e0 -1.2525659e0 1.9206659e1 1.9206659e1
-3.5151587e0 -1.2525659e0 1.8632028e1 1.8632028e1
-3.4343518e0 -1.2525659e0 1.8070459e1 1.8070459e1
-3.3535449e0 -1.2525659e0 1.7521951e1 1.7521951e1
-3.272738e0 -1.2525659e0 1.6986505e1 1.6986505e1
-3.1919312e0 -1.2525659e0 1.646412e1 1.646412e1
-3.1111243e0 -1.2525659e0 1.59547806e1 1.59547806e1
-3.0303174e0 -1.2525659e0 1.54585144e1 1.54585144e1
-2.9495105e0 -1.2525659e0 1.49753006e1 1.49753006e1
-2.8687036e0 -1.2525659e0 1.45051529e1 1.45051529e1
-2.7878967e0 -1.2525659e0 1.40480576e1 1.40480576e1
-2.7070898e0 -1.2525659e0 1.36040222e1 1.36040222e1
-2.626283e0 -1.2525659e0 1.3173053e1 1.3173053e1
-2.545476e0 -1.2525659e0 1.27551361e1 1.27551361e1
-2.4646692e0 -1.2525659e0 1.23502869e1 1.23502869e1
-2.3838623e0 -1.2525659e0 1.19584885e1 1.19584885e1
-2.3030554e0 -1.2525659e0 1.15797516e1 1.15797516e1
-2.2222485e0 -1.2525659e0 1.12140793e1 1.12140793e1
-2.1414417e0 -1.2525659e0 1.08614609e1 1.08614609e1
-2.0606348e0 -1.2525659e0 1.0521907e1 1.0521907e1
-1.9798279e0 -1.2525659e0 1.01954086e1 1.01954086e1
-1.899021e0 -1.2525659e0 9.8819687e0 9.8819687e0
-1.8182141e0 -1.2525659e0 9.5815933e0 9.5815933e0
-1.7374072e0 -1.2525659e0 9.2942719e0 9.2942719e0
-1.6566003e0 -1.2525659e0 9.0200165e0 9.0200165e0
-1.5757935e0 -1.2525659e0 8.758815e0 8.758815e0
-1.4949866e0 -1.2525659e0 8.510672e0 8.510672e0
-1.4141797e0 -1.2525659e0 8.2755951e0 8.2755951e0
-1.3333728e0 -1.2525659e0 8.0535721e0 8.0535721e0
-1.2525659e0 -1.2525659e0 7.8446121e0 7.8446121e0
-1.171759e0 -1.2525659e0 7.6487091e0 7.6487091e0
-1.0909521e0 -1.2525659e0 7.4658646e0 7.4658646e0
-1.0101453e0 -1.2525659e0 7.296083e0 7.296083e0
-9.293384e-1 -1.2525659e0 7.1393596e0 7.1393596e0
-8.485315e-1 -1.2525659e0 6.9956953e0 6.9956953e0
-7.677246e-1 -1.2525659e0 6.8650908e0 6.8650908e0
-6.869177e-1 -1.2525659e0 6.7475456e0 6.7475456e0
-6.061108e-1 -1.2525659e0 6.64306e0 6.64306e0
-5.253039e-1 -1.2525659e0 6.5516339e0 6.5516339e0
-4.44497e-1 -1.2525659e0 6.4732674e0 6.4732674e0
-3.636901e-1 -1.2525659e0 6.4079602e0 6.4079602e0
-2.828832e-1 -1.2525659e0 6.3557124e0 6.3557124e0
-2.020763e-1 -1.2525659e0 6.3165245e0 6.3165245e0
-1.212694e-1 -1.2525659e0 6.2903958e0 6.2903958e0
-4.04625e-2 -1.2525659e0 6.2773268e0 6.2773268e0
4.03444e-2 -1.2525659e0 6.2773174e0 6.2773174e0
1.211513e-1 -1.2525659e0 6.2903673e0 6.2903673e0
2.019582e-1 -1.2525659e0 6.3164767e0 6.3164767e0
2.827651e-1 -1.2525659e0 6.3556458e0 6.3556458e0
3.63572e-1 -1.2525659e0 6.4078743e0 6.4078743e0
4.443789e-1 -1.2525659e0 6.4731624e0 6.4731624e0
5.251858e-1 -1.2525659e0 6.5515099e0 6.5515099e0
6.059927e-1 -1.2525659e0 6.6429169e0 6.6429169e0
6.867996e-1 -1.2525659e0 6.7473834e0 6.7473834e0
7.676065e-1 -1.2525659e0 6.8649095e0 6.8649095e0
8.484134e-1 -1.2525659e0 6.995495e0 6.995495e0
9.292203e-1 -1.2525659e0 7.13914e0 7.13914e0
1.0100272e0 -1.2525659e0 7.2958435e0 7.2958435e0
1.090834e0 -1.2525659e0 7.4656082e0 7.4656082e0
1.171641e0 -1.2525659e0 7.6484329e0 7.6484329e0
1.2524478e0 -1.2525659e0 7.8443146e0 7.8443146e0
1.3332547e0 -1.2525659e0 8.0532578e0 8.0532578e0
1.4140616e0 -1.2525659e0 8.2752579e0 8.2752579e0
1.4948685e0 -1.2525659e0 8.510321e0 8.510321e0
1.5756754e0 -1.2525659e0 8.7584442e0 8.7584442e0
1.6564822e0 -1.2525659e0 9.0196213e0 9.0196213e0
1.7372891e0 -1.2525659e0 9.2938644e0 9.2938644e0
1.818096e0 -1.2525659e0 9.58116e0 9.58116e0
1.8989029e0 -1.2525659e0 9.8815216e0 9.8815216e0
1.9797098e0 -1.2525659e0 1.01949432e1 1.01949432e1
2.0605167e0 -1.2525659e0 1.05214172e1 1.05214172e1
2.1413235e0 -1.2525659e0 1.08609573e1 1.08609573e1
2.2221304e0 -1.2525659e0 1.12135513e1 1.12135513e1
2.3029373e0 -1.2525659e0 1.15792099e1 1.15792099e1
2.3837442e0 -1.2525659e0 1.19579285e1 1.19579285e1
2.4645511e0 -1.2525659e0 1.2349701e1 1.2349701e1
2.545358e0 -1.2525659e0 1.2754538e1 1.2754538e1
2.6261649e0 -1.2525659e0 1.31724289e1 1.31724289e1
2.7069717e0 -1.2525659e0 1.3603386e1 1.3603386e1
2.7877786e0 -1.2525659e0 1.4047403e1 1.4047403e1
2.8685855e0 -1.2525659e0 1.45044708e1 1.45044708e1
2.9493924e0 -1.2525659e0 1.49746063e1 1.49746063e1
3.0301993e0 -1.2525659e0 1.54577942e1 1.54577942e1
3.1110062e0 -1.2525659e0 1.59540482e1 1.59540482e1
3.191813e0 -1.2525659e0 1.6463358e1 1.6463358e1
3.27262e0 -1.2525659e0 1.6985727e1 1.6985727e1
3.3534268e0 -1.2525659e0 1.7521158e1 1.7521158e1
3.4342337e0 -1.2525659e0 1.806965e1 1.806965e1
3.5150406e0 -1.2525659e0 1.8631204e1 1.8631204e1
3.5958475e0 -1.2525659e0 1.920582e1 1.920582e1
3.6766544e0 -1.2525659e0 1.9793481e1 1.9793481e1
3.7574612e0 -1.2525659e0 2.0394205e1 2.0394205e1
3.8382681e0 -1.2525659e0 2.100799e1 2.100799e1
3.919075e0 -1.2525659e0 2.1634836e1 2.1634836e1
3.9998819e0 -1.2525659e0 2.2274744e1 2.2274744e1

-4.0e0 -1.171759e0 2.1492078e1 2.1492078e1
-3.9191931e0 -1.171759e0 2.0852155e1 2.0852155e1
-3.8383862e0 -1.171759e0 2.0225293e1 2.0225293e1
-3.7575793e0 -1.171759e0 1.9611478e1 1.9611478e1
-3.6767725e0 -1.171759e0 1.9010739e1 1.9010739e1
-3.5959656e0 -1.171759e0 1.8423047e1 1.8423047e1
-3.5151587e0 -1.171759e0 1.7848416e1 1.7848416e1
-3.4343518e0 -1.171759e0 1.7286847e1 1.7286847e1
-3.3535449e0 -1.171759e0 1.6738339e1 1.6738339e1
-3.272738e0 -1.171759e0 1.6202893e1 1.6202893e1
-3.1919312e0 -1.171759e0 1.5680508e1 1.5680508e1
-3.1111243e0 -1.171759e0 1.51711685e1 1.51711685e1
-3.0303174e0 -1.171759e0 1.46749023e1 1.46749023e1
-2.9495105e0 -1.171759e0 1.41916885e1 1.41916885e1
-2.8687036e0 -1.171759e0 1.37215408e1 1.37215408e1
-2.7878967e0 -1.171759e0 1.32644455e1 1.32644455e1
-2.7070898e0 -1.171759e0 1.28204102e1 1.28204102e1
-2.626283e0 -1.171759e0 1.23894409e1 1.23894409e1
-2.545476e0 -1.171759e0 1.1971524e1 1.1971524e1
-2.4646692e0 -1.171759e0 1.15666748e1 1.15666748e1
-2.3838623e0 -1.171759e0 1.11748764e1 1.11748764e1
-2.3030554e0 -1.171759e0 1.07961395e1 1.07961395e1
-2.2222485e0 -1.171759e0 1.04304672e1 1.04304672e1
-2.1414417e0 -1.171759e0 1.00778488e1 1.00778488e1
-2.0606348e0 -1.171759e0 9.738295e0 9.738295e0
-1.9798279e0 -1.171759e0 9.4117966e0 9.4117966e0
-1.899021e0 -1.171759e0 9.0983566e0 9.0983566e0
-1.8182141e0 -1.171759e0 8.7979813e0 8.7979813e0
-1.7374072e0 -1.171759e0 8.5106598e0 8.5106598e0
-1.6566003e0 -1.171759e0 8.2364044e0 8.2364044e0
-1.5757935e0 -1.171759e0 7.975203e0 7.975203e0
-1.4949866e0 -1.171759e0 7.72706e0 7.72706e0
-1.4141797e0 -1.171759e0 7.491983e0 7.491983e0
-1.3333728e0 -1.171759e0 7.26996e0 7.26996e0
-1.2525659e0 -1.171759e0 7.061e0 7.061e0
-1.171759e0 -1.171759e0 6.865097e0 6.865097e0
-1.0909521e0 -1.171759e0 6.6822525e0 6.6822525e0
-1.0101453e0 -1.171759e0 6.512471e0 6.512471e0
-9.293384e-1 -1.171759e0 6.3557475e0 6.3557475e0
-8.485315e-1 -1.171759e0 6.2120833e0 6.2120833e0
-7.677246e-1 -1.171759e0 6.0814787e0 6.0814787e0
-6.869177e-1 -1.171759e0 5.9639336e0 5.9639336e0
-6.061108e-1 -1.171759e0 5.859448e0 5.859448e0
-5.253039e-1 -1.171759e0 5.7680219e0 5.7680219e0
-4.44497e-1 -1.171759e0 5.6896553e0 5.6896553e0
-3.636901e-1 -1.171759e0 5.6243481e0 5.6243481e0
-2.828832e-1 -1.171759e0 5.5721004e0 5.5721004e0
-2.020763e-1 -1.171759e0 5.5329124e0 5.5329124e0
-1.212694e-1 -1.171759e0 5.5067838e0 5.5067838e0
-4.04625e-2 -1.171759e0 5.4937148e0 5.4937148e0
4.03444e-2 -1.171759e0 5.4937053e0 5.4937053e0
1.211513e-1 -1.171759e0 5.5067552e0 5.5067552e0
2.019582e-1 -1.171759e0 5.5328647e0 5.5328647e0
2.827651e-1 -1.171759e0 5.5720337e0 5.5720337e0
3.63572e-1 -1.171759e0 5.6242622e0 5.6242622e0
4.443789e-1 -1.171759e0 5.6895503e0 5.6895503e0
5.251858e-1 -1.171759e0 5.7678978e0 5.7678978e0
6.059927e-1 -1.171759e0 5.8593048e0 5.8593048e0
6.867996e-1 -1.171759e0 5.9637714e0 5.9637714e0
7.676065e-1 -1.171759e0 6.0812975e0 6.0812975e0
8.484134e-1 -1.171759e0 6.211883e0 6.211883e0
9.292203e-1 -1.171759e0 6.355528e0 6.355528e0
1.0100272e0 -1.171759e0 6.5122314e0 6.5122314e0
1.090834e0 -1.171759e0 6.6819962e0 6.6819962e0
1.171641e0 -1.171759e0 6.8648209e0 6.8648209e0
1.2524478e0 -1.171759e0 7.0607025e0 7.0607025e0
1.3332547e0 -1.171759e0 7.2696457e0 7.2696457e0
1.4140616e0 -1.171759e0 7.4916458e0 7.4916458e0
1.4948685e0 -1.171759e0 7.726709e0 7.726709e0
1.5756754e0 -1.171759e0 7.9748322e0 7.9748322e0
1.6564822e0 -1.171759e0 8.2360092e0 8.2360092e0
1.7372891e0 -1.171759e0 8.5102524e0 8.5102524e0
1.818096e0 -1.171759e0 8.7975479e0 8.7975479e0
1.8989029e0 -1.171759e0 9.0979095e0 9.0979095e0
1.9797098e0 -1.171759e0 9.4113312e0 9.4113312e0
2.0605167e0 -1.171759e0 9.7378052e0 9.7378052e0
2.1413235e0 -1.171759e0 1.00773453e1 1.00773453e1
2.2221304e0 -1.171759e0 1.04299393e1 1.04299393e1
2.3029373e0 -1.171759e0 1.07955978e1 1.07955978e1
2.3837442e0 -1.171759e0 1.11743164e1 1.11743164e1
2.4645511e0 -1.171759e0 1.15660889e1 1.15660889e1
2.545358e0 -1.171759e0 1.19709259e1 1.19709259e1
2.6261649e0 -1.171759e0 1.23888168e1 1.23888168e1
2.7069717e0 -1.171759e0 1.28197739e1 1.28197739e1
2.7877786e0 -1.171759e0 1.32637909e1 1.32637909e1
2.8685855e0 -1.171759e0 1.37208588e1 1.37208588e1
2.9493924e0 -1.171759e0 1.41909943e1 1.41909943e1
3.0301993e0 -1.171759e0 1.46741821e1 1.46741821e1
3.1110062e0 -1.171759e0 1.51704361e1 1.51704361e1
3.191813e0 -1.171759e0 1.5679745e1 1.5679745e1
3.27262e0 -1.171759e0 1.6202115e1 1.6202115e1
3.3534268e0 -1.171759e0 1.6737546e1 1.6737546e1
3.4342337e0 -1.171759e0 1.7286038e1 1.7286038e1
3.5150406e0 -1.171759e0 1.7847592e1 1.7847592e1
3.5958475e0 -1.171759e0 1.8422208e1 1.8422208e1
3.6766544e0 -1.171759e0 1.900987e1 1.900987e1
3.7574612e0 -1.171759e0 1.9610593e1 1.9610593e1
3.8382681e0 -1.171759e0 2.0224377e1 2.0224377e1
3.919075e0 -1.171759e0 2.0851224e1 2.0851224e1
3.9998819e0 -1.171759e0 2.1491132e1 2.1491132e1

-4.0e0 -1.0909521e0 2.07607e1 2.07607e1
-3.9191931e0 -1.0909521e0 2.0120776e1 2.0120776e1
-3.8383862e0 -1.0909521e0 1.9493915e1 1.9493915e1
-3.7575793e0 -1.0909521e0 1.88801e1 1.88801e1
-3.6767725e0 -1.0909521e0 1.8279361e1 1.8279361e1
-3.5959656e0 -1.0909521e0 1.7691669e1 1.7691669e1
-3.5151587e0 -1.0909521e0 1.7117038e1 1.7117038e1
-3.4343518e0 -1.0909521e0 1.6555469e1 1.6555469e1
-3.3535449e0 -1.0909521e0 1.6006961e1 1.6006961e1
-3.272738e0 -1.0909521e0 1.5471515e1 1.5471515e1
-3.1919312e0 -1.0909521e0 1.494913e1 1.494913e1
-3.1111243e0 -1.0909521e0 1.44397903e1 1.44397903e1
-3.0303174e0 -1.0909521e0 1.39435242e1 1.39435242e1
-2.9495105e0 -1.0909521e0 1.34603104e1 1.34603104e1
-2.8687036e0 -1.0909521e0 1.29901627e1 1.29901627e1
-2.7878967e0 -1.0909521e0 1.25330673e1 1.25330673e1
-2.7070898e0 -1.0909521e0 1.2089032e1 1.2089032e1
-2.626283e0 -1.0909521e0 1.16580627e1 1.16580627e1
-2.545476e0 -1.0909521e0 1.12401459e1 1.12401459e1
-2.4646692e0 -1.0909521e0 1.08352966e1 1.08352966e1
-2.3838623e0 -1.0909521e0 1.04434982e1 1.04434982e1
-2.3030554e0 -1.0909521e0 1.00647614e1 1.00647614e1
-2.2222485e0 -1.0909521e0 9.699089e0 9.699089e0
-2.1414417e0 -1.0909521e0 9.3464706e0 9.3464706e0
-2.0606348e0 -1.0909521e0 9.0069168e0 9.0069168e0
-1.9798279e0 -1.0909521e0 8.6804184e0 8.6804184e0
-1.899021e0 -1.0909521e0 8.3669785e0 8.3669785e0
-1.8182141e0 -1.0909521e0 8.0666031e0 8.0666031e0
-1.7374072e0 -1.0909521e0 7.7792816e0 7.7792816e0
-1.6566003e0 -1.0909521e0 7.5050262e0 7.5050262e0
-1.5757935e0 -1.0909521e0 7.2438248e0 7.2438248e0
-1.4949866e0 -1.0909521e0 6.9956818e0 6.9956818e0
-1.4141797e0 -1.0909521e0 6.7606049e0 6.7606049e0
-1.3333728e0 -1.0909521e0 6.5385818e0 6.5385818e0
-1.2525659e0 -1.0909521e0 6.3296219e0 6.3296219e0
-1.171759e0 -1.0909521e0 6.1337189e0 6.1337189e0
-1.0909521e0 -1.0909521e0 5.9508743e0 5.9508743e0
-1.0101453e0 -1.0909521e0 5.7810928e0 5.7810928e0
-9.293384e-1 -1.0909521e0 5.6243694e0 5.6243694e0
-8.485315e-1 -1.0909521e0 5.4807051e0 5.4807051e0
-7.677246e-1 -1.0909521e0 5.3501006e0 5.3501006e0
-6.869177e-1 -1.0909521e0 5.2325554e0 5.2325554e0
-6.061108e-1 -1.0909521e0 5.1280698e0 5.1280698e0
-5.253039e-1 -1.0909521e0 5.0366437e0 5.0366437e0
-4.44497e-1 -1.0909521e0 4.9582771e0 4.9582771e0
-3.636901e-1 -1.0909521e0 4.89297e0 4.89297e0
-2.828832e-1 -1.0909521e0 4.8407222e0 4.8407222e0
-2.020763e-1 -1.0909521e0 4.8015343e0 4.8015343e0
-1.212694e-1 -1.0909521e0 4.7754056e0 4.7754056e0
-4.04625e-2 -1.0909521e0 4.7623366e0 4.7623366e0
4.03444e-2 -1.0909521e0 4.7623271e0 4.7623271e0
1.211513e-1 -1.0909521e0 4.775377e0 4.775377e0
2.019582e-1 -1.0909521e0 4.8014865e0 4.8014865e0
2.827651e-1 -1.0909521e0 4.8406555e0 4.8406555e0
3.63572e-1 -1.0909521e0 4.892884e0 4.892884e0
4.443789e-1 -1.0909521e0 4.9581721e0 4.9581721e0
5.251858e-1 -1.0909521e0 5.0365196e0 5.0365196e0
6.059927e-1 -1.0909521e0 5.1279266e0 5.1279266e0
6.867996e-1 -1.0909521e0 5.2323932e0 5.2323932e0
7.676065e-1 -1.0909521e0 5.3499193e0 5.3499193e0
8.484134e-1 -1.0909521e0 5.4805048e0 5.4805048e0
9.292203e-1 -1.0909521e0 5.6241498e0 5.6241498e0
1.0100272e0 -1.0909521e0 5.7808533e0 5.7808533e0
1.090834e0 -1.0909521e0 5.950618e0 5.950618e0
1.171641e0 -1.0909521e0 6.1334427e0 6.1334427e0
1.2524478e0 -1.0909521e0 6.3293243e0 6.3293243e0
1.3332547e0 -1.0909521e0 6.5382675e0 6.5382675e0
1.4140616e0 -1.0909521e0 6.7602676e0 6.7602676e0
1.4948685e0 -1.0909521e0 6.9953308e0 6.9953308e0
1.5756754e0 -1.0909521e0 7.243454e0 7.243454e0
1.6564822e0 -1.0909521e0 7.504631e0 7.504631e0
1.7372891e0 -1.0909521e0 7.7788742e0 7.7788742e0
1.818096e0 -1.0909521e0 8.0661697e0 8.0661697e0
1.8989029e0 -1.0909521e0 8.3665314e0 8.3665314e0
1.9797098e0 -1.0909521e0 8.679953e0 8.679953e0
2.0605167e0 -1.0909521e0 9.006427e0 9.006427e0
2.1413235e0 -1.0909521e0 9.3459671e0 9.3459671e0
2.2221304e0 -1.0909521e0 9.6985611e0 9.6985611e0
2.3029373e0 -1.0909521e0 1.00642197e1 1.00642197e1
2.3837442e0 -1.0909521e0 1.04429382e1 1.04429382e1
2.4645511e0 -1.0909521e0 1.08347107e1 1.08347107e1
2.545358e0 -1.0909521e0 1.12395477e1 1.12395477e1
2.6261649e0 -1.0909521e0 1.16574387e1 1.16574387e1
2.7069717e0 -1.0909521e0 1.20883957e1 1.20883957e1
2.7877786e0 -1.0909521e0 1.25324127e1 1.25324127e1
2.8685855e0 -1.0909521e0 1.29894806e1 1.29894806e1
2.9493924e0 -1.0909521e0 1.34596161e1 1.34596161e1
3.0301993e0 -1.0909521e0 1.3942804e1 1.3942804e1
3.1110062e0 -1.0909521e0 1.44390579e1 1.44390579e1
3.191813e0 -1.0909521e0 1.4948367e1 1.4948367e1
3.27262e0 -1.0909521e0 1.5470737e1 1.5470737e1
3.3534268e0 -1.0909521e0 1.6006168e1 1.6006168e1
3.4342337e0 -1.0909521e0 1.655466e1 1.655466e1
3.5150406e0 -1.0909521e0 1.7116214e1 1.7116214e1
3.5958475e0 -1.0909521e0 1.769083e1 1.769083e1
3.6766544e0 -1.0909521e0 1.8278491e1 1.8278491e1
3.7574612e0 -1.0909521e0 1.8879214e1 1.8879214e1
3.8382681e0 -1.0909521e0 1.9493e1 1.9493e1
3.919075e0 -1.0909521e0 2.0119846e1 2.0119846e1
3.9998819e0 -1.0909521e0 2.0759753e1 2.0759753e1

-4.0e0 -1.0101453e0 2.0081573e1 2.0081573e1
-3.9191931e0 -1.0101453e0 1.944165e1 1.944165e1
-3.8383862e0 -1.0101453e0 1.8814789e1 1.8814789e1
-3.7575793e0 -1.0101453e0 1.8200974e1 1.8200974e1
-3.6767725e0 -1.0101453e0 1.7600235e1 1.7600235e1
-3.5959656e0 -1.0101453e0 1.7012543e1 1.7012543e1
-3.5151587e0 -1.0101453e0 1.6437912e1 1.6437912e1
-3.4343518e0 -1.0101453e0 1.5876343e1 1.5876343e1
-3.3535449e0 -1.0101453e0 1.5327835e1 1.5327835e1
-3.272738e0 -1.0101453e0 1.4792389e1 1.4792389e1
-3.1919312e0 -1.0101453e0 1.4270004e1 1.4270004e1
-3.1111243e0 -1.0101453e0 1.37606644e1 1.37606644e1
-3.0303174e0 -1.0101453e0 1.32643982e1 1.32643982e1
-2.9495105e0 -1.0101453e0 1.27811844e1 1.27811844e1
-2.8687036e0 -1.0101453e0 1.23110367e1 1.23110367e1
-2.7878967e0 -1.0101453e0 1.18539413e1 1.18539413e1
-2.7070898e0 -1.0101453e0 1.1409906e1 1.1409906e1
-2.626283e0 -1.0101453e0 1.09789368e1 1.09789368e1
-2.545476e0 -1.0101453e0 1.05610199e1 1.05610199e1
-2.4646692e0 -1.0101453e0 1.01561707e1 1.01561707e1
-2.3838623e0 -1.0101453e0 9.7643723e0 9.7643723e0
-2.3030554e0 -1.0101453e0 9.3856354e0 9.3856354e0
-2.2222485e0 -1.0101453e0 9.019963e0 9.019963e0
-2.1414417e0 -1.0101453e0 8.6673447e0 8.6673447e0
-2.0606348e0 -1.0101453e0 8.3277908e0 8.3277908e0
-1.9798279e0 -1.0101453e0 8.0012924e0 8.0012924e0
-1.899021e0 -1.0101453e0 7.6878525e0 7.6878525e0
-1.8182141e0 -1.0101453e0 7.3874771e0 7.3874771e0
-1.7374072e0 -1.0101453e0 7.1001556e0 7.1001556e0
-1.6566003e0 -1.0101453e0 6.8259003e0 6.8259003e0
-1.5757935e0 -1.0101453e0 6.5646988e0 6.5646988e0
-1.4949866e0 -1.0101453e0 6.3165558e0 6.3165558e0
-1.4141797e0 -1.0101453e0 6.0814789e0 6.0814789e0
-1.3333728e0 -1.0101453e0 5.8594559e0 5.8594559e0
-1.2525659e0 -1.0101453e0 5.6504959e0 5.6504959e0
-1.171759e0 -1.0101453e0 5.4545929e0 5.4545929e0
-1.0909521e0 -1.0101453e0 5.2717484e0 5.2717484e0
-1.0101453e0 -1.0101453e0 5.1019669e0 5.1019669e0
-9.293384e-1 -1.0101453e0 4.9452434e0 4.9452434e0
-8.485315e-1 -1.0101453e0 4.8015791e0 4.8015791e0
-7.677246e-1 -1.0101453e0 4.6709746e0 4.6709746e0
-6.869177e-1 -1.0101453e0 4.5534294e0 4.5534294e0
-6.061108e-1 -1.0101453e0 4.4489438e0 4.4489438e0
-5.253039e-1 -1.0101453e0 4.3575177e0 4.3575177e0
-4.44497e-1 -1.0101453e0 4.2791512e0 4.2791512e0
-3.636901e-1 -1.0101453e0 4.213844e0 4.213844e0
-2.828832e-1 -1.0101453e0 4.1615962e0 4.1615962e0
-2.020763e-1 -1.0101453e0 4.1224083e0 4.1224083e0
-1.212694e-1 -1.0101453e0 4.0962796e0 4.0962796e0
-4.04625e-2 -1.0101453e0 4.0832106e0 4.0832106e0
4.03444e-2 -1.0101453e0 4.0832011e0 4.0832011e0
1.211513e-1 -1.0101453e0 4.096251e0 4.096251e0
2.019582e-1 -1.0101453e0 4.1223605e0 4.1223605e0
2.827651e-1 -1.0101453e0 4.1615295e0 4.1615295e0
3.63572e-1 -1.0101453e0 4.2137581e0 4.2137581e0
4.443789e-1 -1.0101453e0 4.2790462e0 4.2790462e0
5.251858e-1 -1.0101453e0 4.3573936e0 4.3573936e0
6.059927e-1 -1.0101453e0 4.4488007e0 4.4488007e0
6.867996e-1 -1.0101453e0 4.5532672e0 4.5532672e0
7.676065e-1 -1.0101453e0 4.6707933e0 4.6707933e0
8.484134e-1 -1.0101453e0 4.8013788e0 4.8013788e0
9.292203e-1 -1.0101453e0 4.9450238e0 4.9450238e0
1.0100272e0 -1.0101453e0 5.1017273e0 5.1017273e0
1.090834e0 -1.0101453e0 5.271492e0 5.271492e0
1.171641e0 -1.0101453e0 5.4543167e0 5.4543167e0
1.2524478e0 -1.0101453e0 5.6501984e0 5.6501984e0
1.3332547e0 -1.0101453e0 5.8591415e0 5.8591415e0
1.4140616e0 -1.0101453e0 6.0811417e0 6.0811417e0
1.4948685e0 -1.0101453e0 6.3162048e0 6.3162048e0
1.5756754e0 -1.0101453e0 6.564328e0 6.564328e0
1.6564822e0 -1.0101453e0 6.825505e0 6.825505e0
1.7372891e0 -1.0101453e0 7.0997482e0 7.0997482e0
1.818096e0 -1.0101453e0 7.3870438e0 7.3870438e0
1.8989029e0 -1.0101453e0 7.6874054e0 7.6874054e0
1.9797098e0 -1.0101453e0 8.000827e0 8.000827e0
2.0605167e0 -1.0101453e0 8.327301e0 8.327301e0
2.1413235e0 -1.0101453e0 8.6668411e0 8.6668411e0
2.2221304e0 -1.0101453e0 9.0194351e0 9.0194351e0
2.3029373e0 -1.0101453e0 9.3850937e0 9.3850937e0
2.3837442e0 -1.0101453e0 9.7638123e0 9.7638123e0
2.4645511e0 -1.0101453e0 1.01555847e1 1.01555847e1
2.545358e0 -1.0101453e0 1.05604218e1 1.05604218e1
2.6261649e0 -1.0101453e0 1.09783127e1 1.09783127e1
2.7069717e0 -1.0101453e0 1.14092697e1 1.14092697e1
2.7877786e0 -1.0101453e0 1.18532867e1 1.18532867e1
2.8685855e0 -1.0101453e0 1.23103546e1 1.23103546e1
2.9493924e0 -1.0101453e0 1.27804901e1 1.27804901e1
3.0301993e0 -1.0101453e0 1.3263678e1 1.3263678e1
3.1110062e0 -1.0101453e0 1.3759932e1 1.3759932e1
3.191813e0 -1.0101453e0 1.4269241e1 1.4269241e1
3.27262e0 -1.0101453e0 1.479161e1 1.479161e1
3.3534268e0 -1.0101453e0 1.5327042e1 1.5327042e1
3.4342337e0 -1.0101453e0 1.5875534e1 1.5875534e1
3.5150406e0 -1.0101453e0 1.6437088e1 1.6437088e1
3.5958475e0 -1.0101453e0 1.7011703e1 1.7011703e1
3.6766544e0 -1.0101453e0 1.7599365e1 1.7599365e1
3.7574612e0 -1.0101453e0 1.8200089e1 1.8200089e1
3.8382681e0 -1.0101453e0 1.8813873e1 1.8813873e1
3.919075e0 -1.0101453e0 1.944072e1 1.944072e1
3.9998819e0 -1.0101453e0 2.0080627e1 2.0080627e1

-4.0e0 -9.293384e-1 1.9454678e1 1.9454678e1
-3.9191931e0 -9.293384e-1 1.8814755e1 1.8814755e1
-3.8383862e0 -9.293384e-1 1.8187894e1 1.8187894e1
-3.7575793e0 -9.293384e-1 1.7574078e1 1.7574078e1
-3.6767725e0 -9.293384e-1 1.697334e1 1.697334e1
-3.5959656e0 -9.293384e-1 1.6385648e1 1.6385648e1
-3.5151587e0 -9.293384e-1 1.5811017e1 1.5811017e1
-3.4343518e0 -9.293384e-1 1.5249448e1 1.5249448e1
-3.3535449e0 -9.293384e-1 1.470094e1 1.470094e1
-3.272738e0 -9.293384e-1 1.4165494e1 1.4165494e1
-3.1919312e0 -9.293384e-1 1.3643109e1 1.3643109e1
-3.1111243e0 -9.293384e-1 1.31337704e1 1.31337704e1
-3.0303174e0 -9.293384e-1 1.26375043e1 1.26375043e1
-2.9495105e0 -9.293384e-1 1.21542905e1 1.21542905e1
-2.8687036e0 -9.293384e-1 1.16841428e1 1.16841428e1
-2.7878967e0 -9.293384e-1 1.12270474e1 1.12270474e1
-2.7070898e0 -9.293384e-1 1.07830121e1 1.07830121e1
-2.626283e0 -9.293384e-1 1.03520428e1 1.03520428e1
-2.545476e0 -9.293384e-1 9.934126e0 9.934126e0
-2.4646692e0 -9.293384e-1 9.5292767e0 9.5292767e0
-2.3838623e0 -9.293384e-1 9.1374783e0 9.1374783e0
-2.3030554e0 -9.293384e-1 8.7587415e0 8.7587415e0
-2.2222485e0 -9.293384e-1 8.3930692e0 8.3930692e0
-2.1414417e0 -9.293384e-1 8.0404507e0 8.0404507e0
-2.0606348e0 -9.293384e-1 7.7008969e0 7.7008969e0
-1.9798279e0 -9.293384e-1 7.3743985e0 7.3743985e0
-1.899021e0 -9.293384e-1 7.0609586e0 7.0609586e0
-1.8182141e0 -9.293384e-1 6.7605832e0 6.7605832e0
-1.7374072e0 -9.293384e-1 6.4732617e0 6.4732617e0
-1.6566003e0 -9.293384e-1 6.1990063e0 6.1990063e0
-1.5757935e0 -9.293384e-1 5.9378049e0 5.9378049e0
-1.4949866e0 -9.293384e-1 5.6896619e0 5.6896619e0
-1.4141797e0 -9.293384e-1 5.454585e0 5.454585e0
-1.3333728e0 -9.293384e-1 5.232562e0 5.232562e0
-1.2525659e0 -9.293384e-1 5.023602e0 5.023602e0
-1.171759e0 -9.293384e-1 4.827699e0 4.827699e0
-1.0909521e0 -9.293384e-1 4.6448544e0 4.6448544e0
-1.0101453e0 -9.293384e-1 4.475073e0 4.475073e0
-9.293384e-1 -9.293384e-1 4.3183495e0 4.3183495e0
-8.485315e-1 -9.293384e-1 4.1746852e0 4.1746852e0
-7.677246e-1 -9.293384e-1 4.0440807e0 4.0440807e0
-6.869177e-1 -9.293384e-1 3.9265355e0 3.9265355e0
-6.061108e-1 -9.293384e-1 3.8220499e0 3.8220499e0
-5.253039e-1 -9.293384e-1 3.7306238e0 3.7306238e0
-4.44497e-1 -9.293384e-1 3.6522572e0 3.6522572e0
-3.636901e-1 -9.293384e-1 3.58695e0 3.58695e0
-2.828832e-1 -9.293384e-1 3.5347023e0 3.5347023e0
-2.020763e-1 -9.293384e-1 3.4955144e0 3.4955144e0
-1.212694e-1 -9.293384e-1 3.4693857e0 3.4693857e0
-4.04625e-2 -9.293384e-1 3.4563167e0 3.4563167e0
4.03444e-2 -9.293384e-1 3.4563072e0 3.4563072e0
1.211513e-1 -9.293384e-1 3.4693571e0 3.4693571e0
2.019582e-1 -9.293384e-1 3.4954666e0 3.4954666e0
2.827651e-1 -9.293384e-1 3.5346356e0 3.5346356e0
3.63572e-1 -9.293384e-1 3.5868642e0 3.5868642e0
4.443789e-1 -9.293384e-1 3.6521523e0 3.6521523e0
5.251858e-1 -9.293384e-1 3.7304997e0 3.7304997e0
6.059927e-1 -9.293384e-1 3.8219067e0 3.8219067e0
6.867996e-1 -9.293384e-1 3.9263733e0 3.9263733e0
7.676065e-1 -9.293384e-1 4.0438994e0 4.0438994e0
8.484134e-1 -9.293384e-1 4.1744849e0 4.1744849e0
9.292203e-1 -9.293384e-1 4.3181299e0 4.3181299e0
1.0100272e0 -9.293384e-1 4.4748334e0 4.4748334e0
1.090834e0 -9.293384e-1 4.6445981e0 4.6445981e0
1.171641e0 -9.293384e-1 4.8274228e0 4.8274228e0
1.2524478e0 -9.293384e-1 5.0233044e0 5.0233044e0
1.3332547e0 -9.293384e-1 5.2322476e0 5.2322476e0
1.4140616e0 -9.293384e-1 5.4542477e0 5.4542477e0
1.4948685e0 -9.293384e-1 5.6893109e0 5.6893109e0
1.5756754e0 -9.293384e-1 5.9374341e0 5.9374341e0
1.6564822e0 -9.293384e-1 6.1986111e0 6.1986111e0
1.7372891e0 -9.293384e-1 6.4728543e0 6.4728543e0
1.818096e0 -9.293384e-1 6.7601498e0 6.7601498e0
1.8989029e0 -9.293384e-1 7.0605115e0 7.0605115e0
1.9797098e0 -9.293384e-1 7.3739331e0 7.3739331e0
2.0605167e0 -9.293384e-1 7.7004071e0 7.7004071e0
2.1413235e0 -9.293384e-1 8.0399472e0 8.0399472e0
2.2221304e0 -9.293384e-1 8.3925412e0 8.3925412e0
2.3029373e0 -9.293384e-1 8.7581998e0 8.7581998e0
2.3837442e0 -9.293384e-1 9.1369183e0 9.1369183e0
2.4645511e0 -9.293384e-1 9.5286908e0 9.5286908e0
2.545358e0 -9.293384e-1 9.9335278e0 9.9335278e0
2.6261649e0 -9.293384e-1 1.03514188e1 1.03514188e1
2.7069717e0 -9.293384e-1 1.07823758e1 1.07823758e1
2.7877786e0 -9.293384e-1 1.12263928e1 1.12263928e1
2.8685855e0 -9.293384e-1 1.16834607e1 1.16834607e1
2.9493924e0 -9.293384e-1 1.21535962e1 1.21535962e1
3.0301993e0 -9.293384e-1 1.2636784e1 1.2636784e1
3.1110062e0 -9.293384e-1 1.3133038e1 1.3133038e1
3.191813e0 -9.293384e-1 1.3642346e1 1.3642346e1
3.27262e0 -9.293384e-1 1.4164716e1 1.4164716e1
3.3534268e0 -9.293384e-1 1.4700146e1 1.4700146e1
3.4342337e0 -9.293384e-1 1.5248639e1 1.5248639e1
3.5150406e0 -9.293384e-1 1.5810193e1 1.5810193e1
3.5958475e0 -9.293384e-1 1.6384808e1 1.6384808e1
3.6766544e0 -9.293384e-1 1.697247e1 1.697247e1
3.7574612e0 -9.293384e-1 1.7573193e1 1.7573193e1
3.8382681e0 -9.293384e-1 1.8186978e1 1.8186978e1
3.919075e0 -9.293384e-1 1.8813824e1 1.8813824e1
3.9998819e0 -9.293384e-1 1.9453732e1 1.9453732e1

-4.0e0 -8.485315e-1 1.8880022e1 1.8880022e1
-3.9191931e0 -8.485315e-1 1.8240099e1 1.8240099e1
-3.8383862e0 -8.485315e-1 1.7613237e1 1.7613237e1
-3.7575793e0 -8.485315e-1 1.6999422e1 1.6999422e1
-3.6767725e0 -8.485315e-1 1.6398683e1 1.6398683e1
-3.5959656e0 -8.485315e-1 1.5810991e1 1.5810991e1
-3.5151587e0 -8.485315e-1 1.523636e1 1.523636e1
-3.4343518e0 -8.485315e-1 1.4674791e1 1.4674791e1
-3.3535449e0 -8.485315e-1 1.4126283e1 1.4126283e1
-3.272738e0 -8.485315e-1 1.3590837e1 1.3590837e1
-3.1919312e0 -8.485315e-1 1.3068452e1 1.3068452e1
-3.1111243e0 -8.485315e-1 1.25591135e1 1.25591135e1
-3.0303174e0 -8.485315e-1 1.20628473e1 1.20628473e1
-2.9495105e0 -8.485315e-1 1.15796335e1 1.15796335e1
-2.8687036e0 -8.485315e-1 1.11094858e1 1.11094858e1
-2.7878967e0 -8.485315e-1 1.06523904e1 1.06523904e1
-2.7070898e0 -8.485315e-1 1.02083551e1 1.02083551e1
-2.626283e0 -8.485315e-1 9.7773859e0 9.7773859e0
-2.545476e0 -8.485315e-1 9.359469e0 9.359469e0
-2.4646692e0 -8.485315e-1 8.9546198e0 8.9546198e0
-2.3838623e0 -8.485315e-1 8.5628214e0 8.5628214e0
-2.3030554e0 -8.485315e-1 8.1840845e0 8.1840845e0
-2.2222485e0 -8.485315e-1 7.8184122e0 7.8184122e0
-2.1414417e0 -8.485315e-1 7.4657938e0 7.4657938e0
-2.0606348e0 -8.485315e-1 7.12624e0 7.12624e0
-1.9798279e0 -8.485315e-1 6.7997415e0 6.7997415e0
-1.899021e0 -8.485315e-1 6.4863016e0 6.4863016e0
-1.8182141e0 -8.485315e-1 6.1859262e0 6.1859262e0
-1.7374072e0 -8.485315e-1 5.8986047e0 5.8986047e0
-1.6566003e0 -8.485315e-1 5.6243494e0 5.6243494e0
-1.5757935e0 -8.485315e-1 5.3631479e0 5.3631479e0
-1.4949866e0 -8.485315e-1 5.1150049e0 5.1150049e0
-1.4141797e0 -8.485315e-1 4.879928e0 4.879928e0
-1.3333728e0 -8.485315e-1 4.657905e0 4.657905e0
-1.2525659e0 -8.485315e-1 4.448945e0 4.448945e0
-1.171759e0 -8.485315e-1 4.253042e0 4.253042e0
-1.0909521e0 -8.485315e-1 4.0701974e0 4.0701974e0
-1.0101453e0 -8.485315e-1 3.900416e0 3.900416e0
-9.293384e-1 -8.485315e-1 3.7436925e0 3.7436925e0
-8.485315e-1 -8.485315e-1 3.6000282e0 3.6000282e0
-7.677246e-1 -8.485315e-1 3.4694237e0 3.4694237e0
-6.869177e-1 -8.485315e-1 3.3518785e0 3.3518785e0
-6.061108e-1 -8.485315e-1 3.2473929e0 3.2473929e0
-5.253039e-1 -8.485315e-1 3.1559668e0 3.1559668e0
-4.44497e-1 -8.485315e-1 3.0776003e0 3.0776003e0
-3.636901e-1 -8.485315e-1 3.0122931e0 3.0122931e0
-2.828832e-1 -8.485315e-1 2.9600453e0 2.9600453e0
-2.020763e-1 -8.485315e-1 2.9208574e0 2.9208574e0
-1.212694e-1 -8.485315e-1 2.8947287e0 2.8947287e0
-4.04625e-2 -8.485315e-1 2.8816597e0 2.8816597e0
4.03444e-2 -8.485315e-1 2.8816502e0 2.8816502e0
1.211513e-1 -8.485315e-1 2.8947002e0 2.8947002e0
2.019582e-1 -8.485315e-1 2.9208096e0 2.9208096e0
2.827651e-1 -8.485315e-1 2.9599786e0 2.9599786e0
3.63572e-1 -8.485315e-1 3.0122072e0 3.0122072e0
4.443789e-1 -8.485315e-1 3.0774953e0 3.0774953e0
5.251858e-1 -8.485315e-1 3.1558427e0 3.1558427e0
6.059927e-1 -8.485315e-1 3.2472498e0 3.2472498e0
6.867996e-1 -8.485315e-1 3.3517163e0 3.3517163e0
7.676065e-1 -8.485315e-1 3.4692424e0 3.4692424e0
8.484134e-1 -8.485315e-1 3.5998279e0 3.5998279e0
9.292203e-1 -8.485315e-1 3.7434729e0 3.7434729e0
1.0100272e0 -8.485315e-1 3.9001764e0 3.9001764e0
1.090834e0 -8.485315e-1 4.0699411e0 4.0699411e0
1.171641e0 -8.485315e-1 4.2527658e0 4.2527658e0
1.2524478e0 -8.485315e-1 4.4486475e0 4.4486475e0
1.3332547e0 -8.485315e-1 4.6575906e0 4.6575906e0
1.4140616e0 -8.485315e-1 4.8795908e0 4.8795908e0
1.4948685e0 -8.485315e-1 5.114654e0 5.114654e0
1.5756754e0 -8.485315e-1 5.3627771e0 5.3627771e0
1.6564822e0 -8.485315e-1 5.6239542e0 5.6239542e0
1.7372891e0 -8.485315e-1 5.8981973e0 5.8981973e0
1.818096e0 -8.485315e-1 6.1854929e0 6.1854929e0
1.8989029e0 -8.485315e-1 6.4858545e0 6.4858545e0
1.9797098e0 -8.485315e-1 6.7992761e0 6.7992761e0
2.0605167e0 -8.485315e-1 7.1257501e0 7.1257501e0
2.1413235e0 -8.485315e-1 7.4652902e0 7.4652902e0
2.2221304e0 -8.485315e-1 7.8178842e0 7.8178842e0
2.3029373e0 -8.485315e-1 8.1835428e0 8.1835428e0
2.3837442e0 -8.485315e-1 8.5622614e0 8.5622614e0
2.4645511e0 -8.485315e-1 8.9540338e0 8.9540338e0
2.545358e0 -8.485315e-1 9.3588708e0 9.3588708e0
2.6261649e0 -8.485315e-1 9.7767618e0 9.7767618e0
2.7069717e0 -8.485315e-1 1.02077188e1 1.02077188e1
2.7877786e0 -8.485315e-1 1.06517358e1 1.06517358e1
2.8685855e0 -8.485315e-1 1.11088037e1 1.11088037e1
2.9493924e0 -8.485315e-1 1.15789392e1 1.15789392e1
3.0301993e0 -8.485315e-1 1.2062127e1 1.2062127e1
3.1110062e0 -8.485315e-1 1.2558381e1 1.2558381e1
3.191813e0 -8.485315e-1 1.306769e1 1.306769e1
3.27262e0 -8.485315e-1 1.3590059e1 1.3590059e1
3.3534268e0 -8.485315e-1 1.412549e1 1.412549e1
3.4342337e0 -8.485315e-1 1.4673982e1 1.4673982e1
3.5150406e0 -8.485315e-1 1.5235536e1 1.5235536e1
3.5958475e0 -8.485315e-1 1.5810152e1 1.5810152e1
3.6766544e0 -8.485315e-1 1.6397813e1 1.6397813e1
3.7574612e0 -8.485315e-1 1.6998537e1 1.6998537e1
3.8382681e0 -8.485315e-1 1.7612321e1 1.7612321e1
3.919075e0 -8.485315e-1 1.8239168e1 1.8239168e1
3.9998819e0 -8.485315e-1 1.8879076e1 1.8879076e1

-4.0e0 -7.677246e-1 1.8357603e1 1.8357603e1
-3.9191931e0 -7.677246e-1 1.771768e1 1.771768e1
-3.8383862e0 -7.677246e-1 1.7090819e1 1.7090819e1
-3.7575793e0 -7.677246e-1 1.6477003e1 1.6477003e1
-3.6767725e0 -7.677246e-1 1.5876265e1 1.5876265e1
-3.5959656e0 -7.677246e-1 1.5288573e1 1.5288573e1
-3.5151587e0 -7.677246e-1 1.4713942e1 1.4713942e1
-3.4343518e0 -7.677246e-1 1.4152373e1 1.4152373e1
-3.3535449e0 -7.677246e-1 1.3603865e1 1.3603865e1
-3.272738e0 -7.677246e-1 1.3068419e1 1.3068419e1
-3.1919312e0 -7.677246e-1 1.2546034e1 1.2546034e1
-3.1111243e0 -7.677246e-1 1.20366953e1 1.20366953e1
-3.0303174e0 -7.677246e-1 1.15404291e1 1.15404291e1
-2.9495105e0 -7.677246e-1 1.10572153e1 1.10572153e1
-2.8687036e0 -7.677246e-1 1.05870676e1 1.05870676e1
-2.7878967e0 -7.677246e-1 1.01299722e1 1.01299722e1
-2.7070898e0 -7.677246e-1 9.6859369e0 9.6859369e0
-2.626283e0 -7.677246e-1 9.2549677e0 9.2549677e0
-2.545476e0 -7.677246e-1 8.8370508e0 8.8370508e0
-2.4646692e0 -7.677246e-1 8.4322015e0 8.4322015e0
-2.3838623e0 -7.677246e-1 8.0404031e0 8.0404031e0
-2.3030554e0 -7.677246e-1 7.6616663e0 7.6616663e0
-2.2222485e0 -7.677246e-1 7.295994e0 7.295994e0
-2.1414417e0 -7.677246e-1 6.9433755e0 6.9433755e0
-2.0606348e0 -7.677246e-1 6.6038217e0 6.6038217e0
-1.9798279e0 -7.677246e-1 6.2773233e0 6.2773233e0
-1.899021e0 -7.677246e-1 5.9638834e0 5.9638834e0
-1.8182141e0 -7.677246e-1 5.663508e0 5.663508e0
-1.7374072e0 -7.677246e-1 5.3761865e0 5.3761865e0
-1.6566003e0 -7.677246e-1 5.1019312e0 5.1019312e0
-1.5757935e0 -7.677246e-1 4.8407297e0 4.8407297e0
-1.4949866e0 -7.677246e-1 4.5925867e0 4.5925867e0
-1.4141797e0 -7.677246e-1 4.3575098e0 4.3575098e0
-1.3333728e0 -7.677246e-1 4.1354868e0 4.1354868e0
-1.2525659e0 -7.677246e-1 3.9265268e0 3.9265268e0
-1.171759e0 -7.677246e-1 3.7306238e0 3.7306238e0
-1.0909521e0 -7.677246e-1 3.5477792e0 3.5477792e0
-1.0101453e0 -7.677246e-1 3.3779977e0 3.3779977e0
-9.293384e-1 -7.677246e-1 3.2212743e0 3.2212743e0
-8.485315e-1 -7.677246e-1 3.07761e0 3.07761e0
-7.677246e-1 -7.677246e-1 2.9470055e0 2.9470055e0
-6.869177e-1 -7.677246e-1 2.8294603e0 2.8294603e0
-6.061108e-1 -7.677246e-1 2.7249747e0 2.7249747e0
-5.253039e-1 -7.677246e-1 2.6335486e0 2.6335486e0
-4.44497e-1 -7.677246e-1 2.555182e0 2.555182e0
-3.636901e-1 -7.677246e-1 2.4898749e0 2.4898749e0
-2.828832e-1 -7.677246e-1 2.4376271e0 2.4376271e0
-2.020763e-1 -7.677246e-1 2.3984392e0 2.3984392e0
-1.212694e-1 -7.677246e-1 2.3723105e0 2.3723105e0
-4.04625e-2 -7.677246e-1 2.3592415e0 2.3592415e0
4.03444e-2 -7.677246e-1 2.359232e0 2.359232e0
1.211513e-1 -7.677246e-1 2.372282e0 2.372282e0
2.019582e-1 -7.677246e-1 2.3983914e0 2.3983914e0
2.827651e-1 -7.677246e-1 2.4375604e0 2.4375604e0
3.63572e-1 -7.677246e-1 2.489789e0 2.489789e0
4.443789e-1 -7.677246e-1 2.555077e0 2.555077e0
5.251858e-1 -7.677246e-1 2.6334245e0 2.6334245e0
6.059927e-1 -7.677246e-1 2.7248315e0 2.7248315e0
6.867996e-1 -7.677246e-1 2.8292981e0 2.8292981e0
7.676065e-1 -7.677246e-1 2.9468242e0 2.9468242e0
8.484134e-1 -7.677246e-1 3.0774097e0 3.0774097e0
9.292203e-1 -7.677246e-1 3.2210547e0 3.2210547e0
1.0100272e0 -7.677246e-1 3.3777582e0 3.3777582e0
1.090834e0 -7.677246e-1 3.5475229e0 3.5475229e0
1.171641e0 -7.677246e-1 3.7303476e0 3.7303476e0
1.2524478e0 -7.677246e-1 3.9262292e0 3.9262292e0
1.3332547e0 -7.677246e-1 4.1351724e0 4.1351724e0
1.4140616e0 -7.677246e-1 4.3571725e0 4.3571725e0
1.4948685e0 -7.677246e-1 4.5922357e0 4.5922357e0
1.5756754e0 -7.677246e-1 4.8403589e0 4.8403589e0
1.6564822e0 -7.677246e-1 5.101536e0 5.101536e0
1.7372891e0 -7.677246e-1 5.3757791e0 5.3757791e0
1.818096e0 -7.677246e-1 5.6630746e0 5.6630746e0
1.8989029e0 -7.677246e-1 5.9634363e0 5.9634363e0
1.9797098e0 -7.677246e-1 6.2768579e0 6.2768579e0
2.0605167e0 -7.677246e-1 6.6033319e0 6.6033319e0
2.1413235e0 -7.677246e-1 6.942872e0 6.942872e0
2.2221304e0 -7.677246e-1 7.295466e0 7.295466e0
2.3029373e0 -7.677246e-1 7.6611246e0 7.6611246e0
2.3837442e0 -7.677246e-1 8.0398431e0 8.0398431e0
2.4645511e0 -7.677246e-1 8.4316156e0 8.4316156e0
2.545358e0 -7.677246e-1 8.8364526e0 8.8364526e0
2.6261649e0 -7.677246e-1 9.2543436e0 9.2543436e0
2.7069717e0 -7.677246e-1 9.6853006e0 9.6853006e0
2.7877786e0 -7.677246e-1 1.01293176e1 1.01293176e1
2.8685855e0 -7.677246e-1 1.05863855e1 1.05863855e1
2.9493924e0 -7.677246e-1 1.1056521e1 1.1056521e1
3.0301993e0 -7.677246e-1 1.15397089e1 1.15397089e1
3.1110062e0 -7.677246e-1 1.20359628e1 1.20359628e1
3.191813e0 -7.677246e-1 1.2545271e1 1.2545271e1
3.27262e0 -7.677246e-1 1.306764e1 1.306764e1
3.3534268e0 -7.677246e-1 1.3603072e1 1.3603072e1
3.4342337e0 -7.677246e-1 1.4151564e1 1.4151564e1
3.5150406e0 -7.677246e-1 1.4713118e1 1.4713118e1
3.5958475e0 -7.677246e-1 1.5287733e1 1.5287733e1
3.6766544e0 -7.677246e-1 1.5875395e1 1.5875395e1
3.7574612e0 -7.677246e-1 1.6476118e1 1.6476118e1
3.8382681e0 -7.677246e-1 1.7089903e1 1.7089903e1
3.919075e0 -7.677246e-1 1.771675e1 1.771675e1
3.9998819e0 -7.677246e-1 1.8356657e1 1.8356657e1

-4.0e0 -6.869177e-1 1.7887424e1 1.7887424e1
-3.9191931e0 -6.869177e-1 1.72475e1 1.72475e1
-3.8383862e0 -6.869177e-1 1.6620639e1 1.6620639e1
-3.7575793e0 -6.869177e-1 1.6006824e1 1.6006824e1
-3.6767725e0 -6.869177e-1 1.5406085e1 1.5406085e1
-3.5959656e0 -6.869177e-1 1.4818393e1 1.4818393e1
-3.5151587e0 -6.869177e-1 1.4243762e1 1.4243762e1
-3.4343518e0 -6.869177e-1 1.3682193e1 1.3682193e1
-3.3535449e0 -6.869177e-1 1.3133685e1 1.3133685e1
-3.272738e0 -6.869177e-1 1.2598239e1 1.2598239e1
-3.1919312e0 -6.869177e-1 1.2075854e1 1.2075854e1
-3.1111243e0 -6.869177e-1 1.15665146e1 1.15665146e1
-3.0303174e0 -6.869177e-1 1.10702484e1 1.10702484e1
-2.9495105e0 -6.869177e-1 1.05870346e1 1.05870346e1
-2.8687036e0 -6.869177e-1 1.01168869e1 1.01168869e1
-2.7878967e0 -6.869177e-1 9.6597916e0 9.6597916e0
-2.7070898e0 -6.869177e-1 9.2157562e0 9.2157562e0
-2.626283e0 -6.869177e-1 8.784787e0 8.784787e0
-2.545476e0 -6.869177e-1 8.3668701e0 8.3668701e0
-2.4646692e0 -6.869177e-1 7.9620209e0 7.9620209e0
-2.3838623e0 -6.869177e-1 7.5702225e0 7.5702225e0
-2.3030554e0 -6.869177e-1 7.1914856e0 7.1914856e0
-2.2222485e0 -6.869177e-1 6.8258133e0 6.8258133e0
-2.1414417e0 -6.869177e-1 6.4731949e0 6.4731949e0
-2.0606348e0 -6.869177e-1 6.133641e0 6.133641e0
-1.9798279e0 -6.869177e-1 5.8071426e0 5.8071426e0
-1.899021e0 -6.869177e-1 5.4937027e0 5.4937027e0
-1.8182141e0 -6.869177e-1 5.1933273e0 5.1933273e0
-1.7374072e0 -6.869177e-1 4.9060059e0 4.9060059e0
-1.6566003e0 -6.869177e-1 4.6317505e0 4.6317505e0
-1.5757935e0 -6.869177e-1 4.370549e0 4.370549e0
-1.4949866e0 -6.869177e-1 4.122406e0 4.122406e0
-1.4141797e0 -6.869177e-1 3.8873291e0 3.8873291e0
-1.3333728e0 -6.869177e-1 3.6653061e0 3.6653061e0
-1.2525659e0 -6.869177e-1 3.4563461e0 3.4563461e0
-1.171759e0 -6.869177e-1 3.2604431e0 3.2604431e0
-1.0909521e0 -6.869177e-1 3.0775986e0 3.0775986e0
-1.0101453e0 -6.869177e-1 2.9078171e0 2.9078171e0
-9.293384e-1 -6.869177e-1 2.7510936e0 2.7510936e0
-8.485315e-1 -6.869177e-1 2.6074294e0 2.6074294e0
-7.677246e-1 -6.869177e-1 2.4768248e0 2.4768248e0
-6.869177e-1 -6.869177e-1 2.3592796e0 2.3592796e0
-6.061108e-1 -6.869177e-1 2.254794e0 2.254794e0
-5.253039e-1 -6.869177e-1 2.1633679e0 2.1633679e0
-4.44497e-1 -6.869177e-1 2.0850014e0 2.0850014e0
-3.636901e-1 -6.869177e-1 2.0196942e0 2.0196942e0
-2.828832e-1 -6.869177e-1 1.9674464e0 1.9674464e0
-2.020763e-1 -6.869177e-1 1.9282585e0 1.9282585e0
-1.212694e-1 -6.869177e-1 1.9021298e0 1.9021298e0
-4.04625e-2 -6.869177e-1 1.8890608e0 1.8890608e0
4.03444e-2 -6.869177e-1 1.8890514e0 1.8890514e0
1.211513e-1 -6.869177e-1 1.9021013e0 1.9021013e0
2.019582e-1 -6.869177e-1 1.9282108e0 1.9282108e0
2.827651e-1 -6.869177e-1 1.9673798e0 1.9673798e0
3.63572e-1 -6.869177e-1 2.0196083e0 2.0196083e0
4.443789e-1 -6.869177e-1 2.0848964e0 2.0848964e0
5.251858e-1 -6.869177e-1 2.1632439e0 2.1632439e0
6.059927e-1 -6.869177e-1 2.2546509e0 2.2546509e0
6.867996e-1 -6.869177e-1 2.3591174e0 2.3591174e0
7.676065e-1 -6.869177e-1 2.4766435e0 2.4766435e0
8.484134e-1 -6.869177e-1 2.607229e0 2.607229e0
9.292203e-1 -6.869177e-1 2.750874e0 2.750874e0
1.0100272e0 -6.869177e-1 2.9075775e0 2.9075775e0
1.090834e0 -6.869177e-1 3.0773422e0 3.0773422e0
1.171641e0 -6.869177e-1 3.260167e0 3.260167e0
1.2524478e0 -6.869177e-1 3.4560486e0 3.4560486e0
1.3332547e0 -6.869177e-1 3.6649918e0 3.6649918e0
1.4140616e0 -6.869177e-1 3.8869919e0 3.8869919e0
1.4948685e0 -6.869177e-1 4.122055e0 4.122055e0
1.5756754e0 -6.869177e-1 4.3701782e0 4.3701782e0
1.6564822e0 -6.869177e-1 4.6313553e0 4.6313553e0
1.7372891e0 -6.869177e-1 4.9055984e0 4.9055984e0
1.818096e0 -6.869177e-1 5.192894e0 5.192894e0
1.8989029e0 -6.869177e-1 5.4932556e0 5.4932556e0
1.9797098e0 -6.869177e-1 5.8066772e0 5.8066772e0
2.0605167e0 -6.869177e-1 6.1331512e0 6.1331512e0
2.1413235e0 -6.869177e-1 6.4726913e0 6.4726913e0
2.2221304e0 -6.869177e-1 6.8252853e0 6.8252853e0
2.3029373e0 -6.869177e-1 7.1909439e0 7.1909439e0
2.3837442e0 -6.869177e-1 7.5696625e0 7.5696625e0
2.4645511e0 -6.869177e-1 7.961435e0 7.961435e0
2.545358e0 -6.869177e-1 8.366272e0 8.366272e0
2.6261649e0 -6.869177e-1 8.7841629e0 8.7841629e0
2.7069717e0 -6.869177e-1 9.21512e0 9.21512e0
2.7877786e0 -6.869177e-1 9.659137e0 9.659137e0
2.8685855e0 -6.869177e-1 1.01162048e1 1.01162048e1
2.9493924e0 -6.869177e-1 1.05863403e1 1.05863403e1
3.0301993e0 -6.869177e-1 1.10695282e1 1.10695282e1
3.1110062e0 -6.869177e-1 1.15657822e1 1.15657822e1
3.191813e0 -6.869177e-1 1.2075092e1 1.2075092e1
3.27262e0 -6.869177e-1 1.2597461e1 1.2597461e1
3.3534268e0 -6.869177e-1 1.3132892e1 1.3132892e1
3.4342337e0 -6.869177e-1 1.3681384e1 1.3681384e1
3.5150406e0 -6.869177e-1 1.4242938e1 1.4242938e1
3.5958475e0 -6.869177e-1 1.4817554e1 1.4817554e1
3.6766544e0 -6.869177e-1 1.5405215e1 1.5405215e1
3.7574612e0 -6.869177e-1 1.6005939e1 1.6005939e1
3.8382681e0 -6.869177e-1 1.6619724e1 1.6619724e1
3.919075e0 -6.869177e-1 1.724657e1 1.724657e1
3.9998819e0 -6.869177e-1 1.7886478e1 1.7886478e1

-4.0e0 -6.061108e-1 1.7469481e1 1.7469481e1
-3.9191931e0 -6.061108e-1 1.6829558e1 1.6829558e1
-3.8383862e0 -6.061108e-1 1.6202696e1 1.6202696e1
-3.7575793e0 -6.061108e-1 1.5588881e1 1.5588881e1
-3.6767725e0 -6.061108e-1 1.4988142e1 1.4988142e1
-3.5959656e0 -6.061108e-1 1.440045e1 1.440045e1
-3.5151587e0 -6.061108e-1 1.382582e1 1.382582e1
-3.4343518e0 -6.061108e-1 1.326425e1 1.326425e1
-3.3535449e0 -6.061108e-1 1.2715742e1 1.2715742e1
-3.272738e0 -6.061108e-1 1.2180296e1 1.2180296e1
-3.1919312e0 -6.061108e-1 1.1657912e1 1.1657912e1
-3.1111243e0 -6.061108e-1 1.11485721e1 1.11485721e1
-3.0303174e0 -6.061108e-1 1.06523059e1 1.06523059e1
-2.9495105e0 -6.061108e-1 1.01690921e1 1.01690921e1
-2.8687036e0 -6.061108e-1 9.6989444e0 9.6989444e0
-2.7878967e0 -6.061108e-1 9.241849e0 9.241849e0
-2.7070898e0 -6.061108e-1 8.7978137e0 8.7978137e0
-2.626283e0 -6.061108e-1 8.3668445e0 8.3668445e0
-2.545476e0 -6.061108e-1 7.9489276e0 7.9489276e0
-2.4646692e0 -6.061108e-1 7.5440784e0 7.5440784e0
-2.3838623e0 -6.061108e-1 7.15228e0 7.15228e0
-2.3030554e0 -6.061108e-1 6.7735431e0 6.7735431e0
-2.2222485e0 -6.061108e-1 6.4078708e0 6.4078708e0
-2.1414417e0 -6.061108e-1 6.0552524e0 6.0552524e0
-2.0606348e0 -6.061108e-1 5.7156985e0 5.7156985e0
-1.9798279e0 -6.061108e-1 5.3892001e0 5.3892001e0
-1.899021e0 -6.061108e-1 5.0757602e0 5.0757602e0
-1.8182141e0 -6.061108e-1 4.7753848e0 4.7753848e0
-1.7374072e0 -6.061108e-1 4.4880634e0 4.4880634e0
-1.6566003e0 -6.061108e-1 4.213808e0 4.213808e0
-1.5757935e0 -6.061108e-1 3.9526065e0 3.9526065e0
-1.4949866e0 -6.061108e-1 3.7044635e0 3.7044635e0
-1.4141797e0 -6.061108e-1 3.4693866e0 3.4693866e0
-1.3333728e0 -6.061108e-1 3.2473636e0 3.2473636e0
-1.2525659e0 -6.061108e-1 3.0384036e0 3.0384036e0
-1.171759e0 -6.061108e-1 2.8425006e0 2.8425006e0
-1.0909521e0 -6.061108e-1 2.659656e0 2.659656e0
-1.0101453e0 -6.061108e-1 2.4898746e0 2.4898746e0
-9.293384e-1 -6.061108e-1 2.3331511e0 2.3331511e0
-8.485315e-1 -6.061108e-1 2.1894868e0 2.1894868e0
-7.677246e-1 -6.061108e-1 2.0588823e0 2.0588823e0
-6.869177e-1 -6.061108e-1 1.9413371e0 1.9413371e0
-6.061108e-1 -6.061108e-1 1.8368515e0 1.8368515e0
-5.253039e-1 -6.061108e-1 1.7454254e0 1.7454254e0
-4.44497e-1 -6.061108e-1 1.6670589e0 1.6670589e0
-3.636901e-1 -6.061108e-1 1.6017517e0 1.6017517e0
-2.828832e-1 -6.061108e-1 1.549504e0 1.549504e0
-2.020763e-1 -6.061108e-1 1.510316e0 1.510316e0
-1.212694e-1 -6.061108e-1 1.4841873e0 1.4841873e0
-4.04625e-2 -6.061108e-1 1.4711183e0 1.4711183e0
4.03444e-2 -6.061108e-1 1.4711089e0 1.4711089e0
1.211513e-1 -6.061108e-1 1.4841588e0 1.4841588e0
2.019582e-1 -6.061108e-1 1.5102682e0 1.5102682e0
2.827651e-1 -6.061108e-1 1.5494373e0 1.5494373e0
3.63572e-1 -6.061108e-1 1.6016658e0 1.6016658e0
4.443789e-1 -6.061108e-1 1.6669539e0 1.6669539e0
5.251858e-1 -6.061108e-1 1.7453014e0 1.7453014e0
6.059927e-1 -6.061108e-1 1.8367084e0 1.8367084e0
6.867996e-1 -6.061108e-1 1.941175e0 1.941175e0
7.676065e-1 -6.061108e-1 2.058701e0 2.058701e0
8.484134e-1 -6.061108e-1 2.1892865e0 2.1892865e0
9.292203e-1 -6.061108e-1 2.3329315e0 2.3329315e0
1.0100272e0 -6.061108e-1 2.489635e0 2.489635e0
1.090834e0 -6.061108e-1 2.6593997e0 2.6593997e0
1.171641e0 -6.061108e-1 2.8422244e0 2.8422244e0
1.2524478e0 -6.061108e-1 3.0381061e0 3.0381061e0
1.3332547e0 -6.061108e-1 3.2470493e0 3.2470493e0
1.4140616e0 -6.061108e-1 3.4690494e0 3.4690494e0
1.4948685e0 -6.061108e-1 3.7041125e0 3.7041125e0
1.5756754e0 -6.061108e-1 3.9522357e0 3.9522357e0
1.6564822e0 -6.061108e-1 4.2134128e0 4.2134128e0
1.7372891e0 -6.061108e-1 4.487656e0 4.487656e0
1.818096e0 -6.061108e-1 4.7749515e0 4.7749515e0
1.8989029e0 -6.061108e-1 5.0753131e0 5.0753131e0
1.9797098e0 -6.061108e-1 5.3887347e0 5.3887347e0
2.0605167e0 -6.061108e-1 5.7152087e0 5.7152087e0
2.1413235e0 -6.061108e-1 6.0547488e0 6.0547488e0
2.2221304e0 -6.061108e-1 6.4073428e0 6.4073428e0
2.3029373e0 -6.061108e-1 6.7730014e0 6.7730014e0
2.3837442e0 -6.061108e-1 7.15172e0 7.15172e0
2.4645511e0 -6.061108e-1 7.5434924e0 7.5434924e0
2.545358e0 -6.061108e-1 7.9483295e0 7.9483295e0
2.6261649e0 -6.061108e-1 8.3662204e0 8.3662204e0
2.7069717e0 -6.061108e-1 8.7971774e0 8.7971774e0
2.7877786e0 -6.061108e-1 9.2411945e0 9.2411945e0
2.8685855e0 -6.061108e-1 9.6982623e0 9.6982623e0
2.9493924e0 -6.061108e-1 1.01683978e1 1.01683978e1
3.0301993e0 -6.061108e-1 1.06515857e1 1.06515857e1
3.1110062e0 -6.061108e-1 1.11478397e1 1.11478397e1
3.191813e0 -6.061108e-1 1.1657149e1 1.1657149e1
3.27262e0 -6.061108e-1 1.2179518e1 1.2179518e1
3.3534268e0 -6.061108e-1 1.2714949e1 1.2714949e1
3.4342337e0 -6.061108e-1 1.3263441e1 1.3263441e1
3.5150406e0 -6.061108e-1 1.3824995e1 1.3824995e1
3.5958475e0 -6.061108e-1 1.4399611e1 1.4399611e1
3.6766544e0 -6.061108e-1 1.4987273e1 1.4987273e1
3.7574612e0 -6.061108e-1 1.5587996e1 1.5587996e1
3.8382681e0 -6.061108e-1 1.620178e1 1.620178e1
3.919075e0 -6.061108e-1 1.6828627e1 1.6828627e1
3.9998819e0 -6.061108e-1 1.7468535e1 1.7468535e1

-4.0e0 -5.253039e-1 1.7103777e1 1.7103777e1
-3.9191931e0 -5.253039e-1 1.6463853e1 1.6463853e1
-3.8383862e0 -5.253039e-1 1.5836992e1 1.5836992e1
-3.7575793e0 -5.253039e-1 1.5223177e1 1.5223177e1
-3.6767725e0 -5.253039e-1 1.4622438e1 1.4622438e1
-3.5959656e0 -5.253039e-1 1.4034746e1 1.4034746e1
-3.5151587e0 -5.253039e-1 1.3460115e1 1.3460115e1
-3.4343518e0 -5.253039e-1 1.2898546e1 1.2898546e1
-3.3535449e0 -5.253039e-1 1.2350038e1 1.2350038e1
-3.272738e0 -5.253039e-1 1.1814592e1 1.1814592e1
-3.1919312e0 -5.253039e-1 1.1292207e1 1.1292207e1
-3.1111243e0 -5.253039e-1 1.07828677e1 1.07828677e1
-3.0303174e0 -5.253039e-1 1.02866016e1 1.02866016e1
-2.9495105e0 -5.253039e-1 9.8033878e0 9.8033878e0
-2.8687036e0 -5.253039e-1 9.33324e0 9.33324e0
-2.7878967e0 -5.253039e-1 8.8761447e0 8.8761447e0
-2.7070898e0 -5.253039e-1 8.4321094e0 8.4321094e0
-2.626283e0 -5.253039e-1 8.0011401e0 8.0011401e0
-2.545476e0 -5.253039e-1 7.5832233e0 7.5832233e0
-2.4646692e0 -5.253039e-1 7.178374e0 7.178374e0
-2.3838623e0 -5.253039e-1 6.7865756e0 6.7865756e0
-2.3030554e0 -5.253039e-1 6.4078387e0 6.4078387e0
-2.2222485e0 -5.253039e-1 6.0421664e0 6.0421664e0
-2.1414417e0 -5.253039e-1 5.689548e0 5.689548e0
-2.0606348e0 -5.253039e-1 5.3499942e0 5.3499942e0
-1.9798279e0 -5.253039e-1 5.0234958e0 5.0234958e0
-1.899021e0 -5.253039e-1 4.7100558e0 4.7100558e0
-1.8182141e0 -5.253039e-1 4.4096805e0 4.4096805e0
-1.7374072e0 -5.253039e-1 4.122359e0 4.122359e0
-1.6566003e0 -5.253039e-1 3.8481036e0 3.8481036e0
-1.5757935e0 -5.253039e-1 3.5869022e0 3.5869022e0
-1.4949866e0 -5.253039e-1 3.3387592e0 3.3387592e0
-1.4141797e0 -5.253039e-1 3.1036823e0 3.1036823e0
-1.3333728e0 -5.253039e-1 2.8816592e0 2.8816592e0
-1.2525659e0 -5.253039e-1 2.6726993e0 2.6726993e0
-1.171759e0 -5.253039e-1 2.4767963e0 2.4767963e0
-1.0909521e0 -5.253039e-1 2.2939517e0 2.2939517e0
-1.0101453e0 -5.253039e-1 2.1241702e0 2.1241702e0
-9.293384e-1 -5.253039e-1 1.9674467e0 1.9674467e0
-8.485315e-1 -5.253039e-1 1.8237825e0 1.8237825e0
-7.677246e-1 -5.253039e-1 1.693178e0 1.693178e0
-6.869177e-1 -5.253039e-1 1.5756328e0 1.5756328e0
-6.061108e-1 -5.253039e-1 1.4711472e0 1.4711472e0
-5.253039e-1 -5.253039e-1 1.379721e0 1.379721e0
-4.44497e-1 -5.253039e-1 1.3013545e0 1.3013545e0
-3.636901e-1 -5.253039e-1 1.2360474e0 1.2360474e0
-2.828832e-1 -5.253039e-1 1.1837996e0 1.1837996e0
-2.020763e-1 -5.253039e-1 1.1446117e0 1.1446117e0
-1.212694e-1 -5.253039e-1 1.118483e0 1.118483e0
-4.04625e-2 -5.253039e-1 1.105414e0 1.105414e0
4.03444e-2 -5.253039e-1 1.1054045e0 1.1054045e0
1.211513e-1 -5.253039e-1 1.1184544e0 1.1184544e0
2.019582e-1 -5.253039e-1 1.1445639e0 1.1445639e0
2.827651e-1 -5.253039e-1 1.1837329e0 1.1837329e0
3.63572e-1 -5.253039e-1 1.2359615e0 1.2359615e0
4.443789e-1 -5.253039e-1 1.3012495e0 1.3012495e0
5.251858e-1 -5.253039e-1 1.379597e0 1.379597e0
6.059927e-1 -5.253039e-1 1.471004e0 1.471004e0
6.867996e-1 -5.253039e-1 1.5754706e0 1.5754706e0
7.676065e-1 -5.253039e-1 1.6929967e0 1.6929967e0
8.484134e-1 -5.253039e-1 1.8235822e0 1.8235822e0
9.292203e-1 -5.253039e-1 1.9672272e0 1.9672272e0
1.0100272e0 -5.253039e-1 2.1239307e0 2.1239307e0
1.090834e0 -5.253039e-1 2.2936954e0 2.2936954e0
1.171641e0 -5.253039e-1 2.4765201e0 2.4765201e0
1.2524478e0 -5.253039e-1 2.6724017e0 2.6724017e0
1.3332547e0 -5.253039e-1 2.8813449e0 2.8813449e0
1.4140616e0 -5.253039e-1 3.103345e0 3.103345e0
1.4948685e0 -5.253039e-1 3.3384082e0 3.3384082e0
1.5756754e0 -5.253039e-1 3.5865314e0 3.5865314e0
1.6564822e0 -5.253039e-1 3.8477084e0 3.8477084e0
1.7372891e0 -5.253039e-1 4.1219516e0 4.1219516e0
1.818096e0 -5.253039e-1 4.4092471e0 4.4092471e0
1.8989029e0 -5.253039e-1 4.7096088e0 4.7096088e0
1.9797098e0 -5.253039e-1 5.0230304e0 5.0230304e0
2.0605167e0 -5.253039e-1 5.3495044e0 5.3495044e0
2.1413235e0 -5.253039e-1 5.6890445e0 5.6890445e0
2.2221304e0 -5.253039e-1 6.0416385e0 6.0416385e0
2.3029373e0 -5.253039e-1 6.407297e0 6.407297e0
2.3837442e0 -5.253039e-1 6.7860156e0 6.7860156e0
2.4645511e0 -5.253039e-1 7.1777881e0 7.1777881e0
2.545358e0 -5.253039e-1 7.5826251e0 7.5826251e0
2.6261649e0 -5.253039e-1 8.000516e0 8.000516e0
2.7069717e0 -5.253039e-1 8.4314731e0 8.4314731e0
2.7877786e0 -5.253039e-1 8.8754901e0 8.8754901e0
2.8685855e0 -5.253039e-1 9.332558e0 9.332558e0
2.9493924e0 -5.253039e-1 9.8026935e0 9.8026935e0
3.0301993e0 -5.253039e-1 1.02858813e1 1.02858813e1
3.1110062e0 -5.253039e-1 1.07821353e1 1.07821353e1
3.191813e0 -5.253039e-1 1.1291444e1 1.1291444e1
3.27262e0 -5.253039e-1 1.1813814e1 1.1813814e1
3.3534268e0 -5.253039e-1 1.2349245e1 1.2349245e1
3.4342337e0 -5.253039e-1 1.2897737e1 1.2897737e1
3.5150406e0 -5.253039e-1 1.3459291e1 1.3459291e1
3.5958475e0 -5.253039e-1 1.4033907e1 1.4033907e1
3.6766544e0 -5.253039e-1 1.4621568e1 1.4621568e1
3.7574612e0 -5.253039e-1 1.5222292e1 1.5222292e1
3.8382681e0 -5.253039e-1 1.5836076e1 1.5836076e1
3.919075e0 -5.253039e-1 1.6462923e1 1.6462923e1
3.9998819e0 -5.253039e-1 1.710283e1 1.710283e1

-4.0e0 -4.44497e-1 1.679031e1 1.679031e1
-3.9191931e0 -4.44497e-1 1.6150388e1 1.6150388e1
-3.8383862e0 -4.44497e-1 1.5523526e1 1.5523526e1
-3.7575793e0 -4.44497e-1 1.490971e1 1.490971e1
-3.6767725e0 -4.44497e-1 1.4308972e1 1.4308972e1
-3.5959656e0 -4.44497e-1 1.372128e1 1.372128e1
-3.5151587e0 -4.44497e-1 1.3146649e1 1.3146649e1
-3.4343518e0 -4.44497e-1 1.258508e1 1.258508e1
-3.3535449e0 -4.44497e-1 1.2036572e1 1.2036572e1
-3.272738e0 -4.44497e-1 1.1501126e1 1.1501126e1
-3.1919312e0 -4.44497e-1 1.0978741e1 1.0978741e1
-3.1111243e0 -4.44497e-1 1.04694016e1 1.04694016e1
-3.0303174e0 -4.44497e-1 9.9731354e0 9.9731354e0
-2.9495105e0 -4.44497e-1 9.4899216e0 9.4899216e0
-2.8687036e0 -4.44497e-1 9.0197739e0 9.0197739e0
-2.7878967e0 -4.44497e-1 8.5626785e0 8.5626785e0
-2.7070898e0 -4.44497e-1 8.1186432e0 8.1186432e0
-2.626283e0 -4.44497e-1 7.687674e0 7.687674e0
-2.545476e0 -4.44497e-1 7.2697571e0 7.2697571e0
-2.4646692e0 -4.44497e-1 6.8649078e0 6.8649078e0
-2.3838623e0 -4.44497e-1 6.4731094e0 6.4731094e0
-2.3030554e0 -4.44497e-1 6.0943726e0 6.0943726e0
-2.2222485e0 -4.44497e-1 5.7287003e0 5.7287003e0
-2.1414417e0 -4.44497e-1 5.3760818e0 5.3760818e0
-2.0606348e0 -4.44497e-1 5.036528e0 5.036528e0
-1.9798279e0 -4.44497e-1 4.7100296e0 4.7100296e0
-1.899021e0 -4.44497e-1 4.3965897e0 4.3965897e0
-1.8182141e0 -4.44497e-1 4.0962143e0 4.0962143e0
-1.7374072e0 -4.44497e-1 3.8088928e0 3.8088928e0
-1.6566003e0 -4.44497e-1 3.5346375e0 3.5346375e0
-1.5757935e0 -4.44497e-1 3.273436e0 3.273436e0
-1.4949866e0 -4.44497e-1 3.025293e0 3.025293e0
-1.4141797e0 -4.44497e-1 2.790216e0 2.790216e0
-1.3333728e0 -4.44497e-1 2.568193e0 2.568193e0
-1.2525659e0 -4.44497e-1 2.3592331e0 2.3592331e0
-1.171759e0 -4.44497e-1 2.1633301e0 2.1633301e0
-1.0909521e0 -4.44497e-1 1.9804855e0 1.9804855e0
-1.0101453e0 -4.44497e-1 1.810704e0 1.810704e0
-9.293384e-1 -4.44497e-1 1.65398056e0 1.65398056e0
-8.485315e-1 -4.44497e-1 1.51031631e0 1.51031631e0
-7.677246e-1 -4.44497e-1 1.37971176e0 1.37971176e0
-6.869177e-1 -4.44497e-1 1.2621666e0 1.2621666e0
-6.061108e-1 -4.44497e-1 1.15768097e0 1.15768097e0
-5.253039e-1 -4.44497e-1 1.06625488e0 1.06625488e0
-4.44497e-1 -4.44497e-1 9.8788834e-1 9.8788834e-1
-3.636901e-1 -4.44497e-1 9.2258118e-1 9.2258118e-1
-2.828832e-1 -4.44497e-1 8.7033354e-1 8.7033354e-1
-2.020763e-1 -4.44497e-1 8.311455e-1 8.311455e-1
-1.212694e-1 -4.44497e-1 8.0501692e-1 8.0501692e-1
-4.04625e-2 -4.44497e-1 7.9194788e-1 7.9194788e-1
4.03444e-2 -4.44497e-1 7.9193834e-1 7.9193834e-1
1.211513e-1 -4.44497e-1 8.049883e-1 8.049883e-1
2.019582e-1 -4.44497e-1 8.3109776e-1 8.3109776e-1
2.827651e-1 -4.44497e-1 8.7026674e-1 8.7026674e-1
3.63572e-1 -4.44497e-1 9.2249527e-1 9.2249527e-1
4.443789e-1 -4.44497e-1 9.8778336e-1 9.8778336e-1
5.251858e-1 -4.44497e-1 1.06613083e0 1.06613083e0
6.059927e-1 -4.44497e-1 1.15753784e0 1.15753784e0
6.867996e-1 -4.44497e-1 1.2620044e0 1.2620044e0
7.676065e-1 -4.44497e-1 1.37953049e0 1.37953049e0
8.484134e-1 -4.44497e-1 1.51011597e0 1.51011597e0
9.292203e-1 -4.44497e-1 1.65376099e0 1.65376099e0
1.0100272e0 -4.44497e-1 1.8104645e0 1.8104645e0
1.090834e0 -4.44497e-1 1.9802292e0 1.9802292e0
1.171641e0 -4.44497e-1 2.1630539e0 2.1630539e0
1.2524478e0 -4.44497e-1 2.3589355e0 2.3589355e0
1.3332547e0 -4.44497e-1 2.5678787e0 2.5678787e0
1.4140616e0 -4.44497e-1 2.7898788e0 2.7898788e0
1.4948685e0 -4.44497e-1 3.024942e0 3.024942e0
1.5756754e0 -4.44497e-1 3.2730652e0 3.2730652e0
1.6564822e0 -4.44497e-1 3.5342422e0 3.5342422e0
1.7372891e0 -4.44497e-1 3.8084854e0 3.8084854e0
1.818096e0 -4.44497e-1 4.095781e0 4.095781e0
1.8989029e0 -4.44497e-1 4.3961426e0 4.3961426e0
1.9797098e0 -4.44497e-1 4.7095642e0 4.7095642e0
2.0605167e0 -4.44497e-1 5.0360382e0 5.0360382e0
2.1413235e0 -4.44497e-1 5.3755783e0 5.3755783e0
2.2221304e0 -4.44497e-1 5.7281723e0 5.7281723e0
2.3029373e0 -4.44497e-1 6.0938309e0 6.0938309e0
2.3837442e0 -4.44497e-1 6.4725494e0 6.4725494e0
2.4645511e0 -4.44497e-1 6.8643219e0 6.8643219e0
2.545358e0 -4.44497e-1 7.269159e0 7.269159e0
2.6261649e0 -4.44497e-1 7.6870499e0 7.6870499e0
2.7069717e0 -4.44497e-1 8.1180069e0 8.1180069e0
2.7877786e0 -4.44497e-1 8.562024e0 8.562024e0
2.8685855e0 -4.44497e-1 9.0190918e0 9.0190918e0
2.9493924e0 -4.44497e-1 9.4892273e0 9.4892273e0
3.0301993e0 -4.44497e-1 9.9724152e0 9.9724152e0
3.1110062e0 -4.44497e-1 1.04686691e1 1.04686691e1
3.191813e0 -4.44497e-1 1.0977979e1 1.0977979e1
3.27262e0 -4.44497e-1 1.1500348e1 1.1500348e1
3.3534268e0 -4.44497e-1 1.2035779e1 1.2035779e1
3.4342337e0 -4.44497e-1 1.2584271e1 1.2584271e1
3.5150406e0 -4.44497e-1 1.3145825e1 1.3145825e1
3.5958475e0 -4.44497e-1 1.372044e1 1.372044e1
3.6766544e0 -4.44497e-1 1.4308102e1 1.4308102e1
3.7574612e0 -4.44497e-1 1.4908826e1 1.4908826e1
3.8382681e0 -4.44497e-1 1.552261e1 1.552261e1
3.919075e0 -4.44497e-1 1.6149457e1 1.6149457e1
3.9998819e0 -4.44497e-1 1.6789365e1 1.6789365e1

-4.0e0 -3.636901e-1 1.6529082e1 1.6529082e1
-3.9191931e0 -3.636901e-1 1.5889159e1 1.5889159e1
-3.8383862e0 -3.636901e-1 1.5262297e1 1.5262297e1
-3.7575793e0 -3.636901e-1 1.4648482e1 1.4648482e1
-3.6767725e0 -3.636901e-1 1.4047743e1 1.4047743e1
-3.5959656e0 -3.636901e-1 1.3460051e1 1.3460051e1
-3.5151587e0 -3.636901e-1 1.288542e1 1.288542e1
-3.4343518e0 -3.636901e-1 1.2323851e1 1.2323851e1
-3.3535449e0 -3.636901e-1 1.1775343e1 1.1775343e1
-3.272738e0 -3.636901e-1 1.1239897e1 1.1239897e1
-3.1919312e0 -3.636901e-1 1.0717513e1 1.0717513e1
-3.1111243e0 -3.636901e-1 1.02081729e1 1.02081729e1
-3.0303174e0 -3.636901e-1 9.7119067e0 9.7119067e0
-2.9495105e0 -3.636901e-1 9.228693e0 9.228693e0
-2.8687036e0 -3.636901e-1 8.7585452e0 8.7585452e0
-2.7878967e0 -3.636901e-1 8.3014499e0 8.3014499e0
-2.7070898e0 -3.636901e-1 7.8574146e0 7.8574146e0
-2.626283e0 -3.636901e-1 7.4264453e0 7.4264453e0
-2.545476e0 -3.636901e-1 7.0085284e0 7.0085284e0
-2.4646692e0 -3.636901e-1 6.6036792e0 6.6036792e0
-2.3838623e0 -3.636901e-1 6.2118808e0 6.2118808e0
-2.3030554e0 -3.636901e-1 5.8331439e0 5.8331439e0
-2.2222485e0 -3.636901e-1 5.4674716e0 5.4674716e0
-2.1414417e0 -3.636901e-1 5.1148532e0 5.1148532e0
-2.0606348e0 -3.636901e-1 4.7752994e0 4.7752994e0
-1.9798279e0 -3.636901e-1 4.448801e0 4.448801e0
-1.899021e0 -3.636901e-1 4.135361e0 4.135361e0
-1.8182141e0 -3.636901e-1 3.8349857e0 3.8349857e0
-1.7374072e0 -3.636901e-1 3.5476642e0 3.5476642e0
-1.6566003e0 -3.636901e-1 3.2734088e0 3.2734088e0
-1.5757935e0 -3.636901e-1 3.0122073e0 3.0122073e0
-1.4949866e0 -3.636901e-1 2.7640643e0 2.7640643e0
-1.4141797e0 -3.636901e-1 2.5289874e0 2.5289874e0
-1.3333728e0 -3.636901e-1 2.3069644e0 2.3069644e0
-1.2525659e0 -3.636901e-1 2.0980045e0 2.0980045e0
-1.171759e0 -3.636901e-1 1.9021014e0 1.9021014e0
-1.0909521e0 -3.636901e-1 1.7192569e0 1.7192569e0
-1.0101453e0 -3.636901e-1 1.5494754e0 1.5494754e0
-9.293384e-1 -3.636901e-1 1.39275192e0 1.39275192e0
-8.485315e-1 -3.636901e-1 1.24908768e0 1.24908768e0
-7.677246e-1 -3.636901e-1 1.11848312e0 1.11848312e0
-6.869177e-1 -3.636901e-1 1.00093796e0 1.00093796e0
-6.061108e-1 -3.636901e-1 8.9645233e-1 8.9645233e-1
-5.253039e-1 -3.636901e-1 8.0502625e-1 8.0502625e-1
-4.44497e-1 -3.636901e-1 7.266597e-1 7.266597e-1
-3.636901e-1 -3.636901e-1 6.6135254e-1 6.6135254e-1
-2.828832e-1 -3.636901e-1 6.091049e-1 6.091049e-1
-2.020763e-1 -3.636901e-1 5.6991685e-1 5.6991685e-1
-1.212694e-1 -3.636901e-1 5.4378828e-1 5.4378828e-1
-4.04625e-2 -3.636901e-1 5.3071924e-1 5.3071924e-1
4.03444e-2 -3.636901e-1 5.307097e-1 5.307097e-1
1.211513e-1 -3.636901e-1 5.4375966e-1 5.4375966e-1
2.019582e-1 -3.636901e-1 5.6986913e-1 5.6986913e-1
2.827651e-1 -3.636901e-1 6.090381e-1 6.090381e-1
3.63572e-1 -3.636901e-1 6.6126663e-1 6.6126663e-1
4.443789e-1 -3.636901e-1 7.2655472e-1 7.2655472e-1
5.251858e-1 -3.636901e-1 8.0490219e-1 8.0490219e-1
6.059927e-1 -3.636901e-1 8.963092e-1 8.963092e-1
6.867996e-1 -3.636901e-1 1.00077576e0 1.00077576e0
7.676065e-1 -3.636901e-1 1.11830185e0 1.11830185e0
8.484134e-1 -3.636901e-1 1.24888733e0 1.24888733e0
9.292203e-1 -3.636901e-1 1.39253235e0 1.39253235e0
1.0100272e0 -3.636901e-1 1.5492358e0 1.5492358e0
1.090834e0 -3.636901e-1 1.7190005e0 1.7190005e0
1.171641e0 -3.636901e-1 1.9018253e0 1.9018253e0
1.2524478e0 -3.636901e-1 2.0977069e0 2.0977069e0
1.3332547e0 -3.636901e-1 2.3066501e0 2.3066501e0
1.4140616e0 -3.636901e-1 2.5286502e0 2.5286502e0
1.4948685e0 -3.636901e-1 2.7637134e0 2.7637134e0
1.5756754e0 -3.636901e-1 3.0118365e0 3.0118365e0
1.6564822e0 -3.636901e-1 3.2730136e0 3.2730136e0
1.7372891e0 -3.636901e-1 3.5472568e0 3.5472568e0
1.818096e0 -3.636901e-1 3.8345523e0 3.8345523e0
1.8989029e0 -3.636901e-1 4.134914e0 4.134914e0
1.9797098e0 -3.636901e-1 4.4483356e0 4.4483356e0
2.0605167e0 -3.636901e-1 4.7748096e0 4.7748096e0
2.1413235e0 -3.636901e-1 5.1143497e0 5.1143497e0
2.2221304e0 -3.636901e-1 5.4669437e0 5.4669437e0
2.3029373e0 -3.636901e-1 5.8326022e0 5.8326022e0
2.3837442e0 -3.636901e-1 6.2113208e0 6.2113208e0
2.4645511e0 -3.636901e-1 6.6030933e0 6.6030933e0
2.545358e0 -3.636901e-1 7.0079303e0 7.0079303e0
2.6261649e0 -3.636901e-1 7.4258212e0 7.4258212e0
2.7069717e0 -3.636901e-1 7.8567783e0 7.8567783e0
2.7877786e0 -3.636901e-1 8.3007953e0 8.3007953e0
2.8685855e0 -3.636901e-1 8.7578632e0 8.7578632e0
2.9493924e0 -3.636901e-1 9.2279987e0 9.2279987e0
3.0301993e0 -3.636901e-1 9.7111865e0 9.7111865e0
3.1110062e0 -3.636901e-1 1.02074405e1 1.02074405e1
3.191813e0 -3.636901e-1 1.071675e1 1.071675e1
3.27262e0 -3.636901e-1 1.1239119e1 1.1239119e1
3.3534268e0 -3.636901e-1 1.177455e1 1.177455e1
3.4342337e0 -3.636901e-1 1.2323042e1 1.2323042e1
3.5150406e0 -3.636901e-1 1.2884596e1 1.2884596e1
3.5958475e0 -3.636901e-1 1.3459212e1 1.3459212e1
3.6766544e0 -3.636901e-1 1.4046873e1 1.4046873e1
3.7574612e0 -3.636901e-1 1.4647597e1 1.4647597e1
3.8382681e0 -3.636901e-1 1.5261382e1 1.5261382e1
3.919075e0 -3.636901e-1 1.5888228e1 1.5888228e1
3.9998819e0 -3.636901e-1 1.6528136e1 1.6528136e1

-4.0e0 -2.828832e-1 1.6320091e1 1.6320091e1
-3.9191931e0 -2.828832e-1 1.5680168e1 1.5680168e1
-3.8383862e0 -2.828832e-1 1.5053307e1 1.5053307e1
-3.7575793e0 -2.828832e-1 1.4439491e1 1.4439491e1
-3.6767725e0 -2.828832e-1 1.3838753e1 1.3838753e1
-3.5959656e0 -2.828832e-1 1.325106e1 1.325106e1
-3.5151587e0 -2.828832e-1 1.267643e1 1.267643e1
-3.4343518e0 -2.828832e-1 1.211486e1 1.211486e1
-3.3535449e0 -2.828832e-1 1.1566353e1 1.1566353e1
-3.272738e0 -2.828832e-1 1.1030907e1 1.1030907e1
-3.1919312e0 -2.828832e-1 1.0508522e1 1.0508522e1
-3.1111243e0 -2.828832e-1 9.9991823e0 9.9991823e0
-3.0303174e0 -2.828832e-1 9.5029161e0 9.5029161e0
-2.9495105e0 -2.828832e-1 9.0197023e0 9.0197023e0
-2.8687036e0 -2.828832e-1 8.5495546e0 8.5495546e0
-2.7878967e0 -2.828832e-1 8.0924593e0 8.0924593e0
-2.7070898e0 -2.828832e-1 7.6484239e0 7.6484239e0
-2.626283e0 -2.828832e-1 7.2174547e0 7.2174547e0
-2.545476e0 -2.828832e-1 6.7995378e0 6.7995378e0
-2.4646692e0 -2.828832e-1 6.3946886e0 6.3946886e0
-2.3838623e0 -2.828832e-1 6.0028902e0 6.0028902e0
-2.3030554e0 -2.828832e-1 5.6241533e0 5.6241533e0
-2.2222485e0 -2.828832e-1 5.258481e0 5.258481e0
-2.1414417e0 -2.828832e-1 4.9058626e0 4.9058626e0
-2.0606348e0 -2.828832e-1 4.5663087e0 4.5663087e0
-1.9798279e0 -2.828832e-1 4.2398103e0 4.2398103e0
-1.899021e0 -2.828832e-1 3.9263704e0 3.9263704e0
-1.8182141e0 -2.828832e-1 3.625995e0 3.625995e0
-1.7374072e0 -2.828832e-1 3.3386736e0 3.3386736e0
-1.6566003e0 -2.828832e-1 3.0644182e0 3.0644182e0
-1.5757935e0 -2.828832e-1 2.8032167e0 2.8032167e0
-1.4949866e0 -2.828832e-1 2.5550737e0 2.5550737e0
-1.4141797e0 -2.828832e-1 2.3199968e0 2.3199968e0
-1.3333728e0 -2.828832e-1 2.0979738e0 2.0979738e0
-1.2525659e0 -2.828832e-1 1.8890138e0 1.8890138e0
-1.171759e0 -2.828832e-1 1.6931108e0 1.6931108e0
-1.0909521e0 -2.828832e-1 1.5102663e0 1.5102663e0
-1.0101453e0 -2.828832e-1 1.3404848e0 1.3404848e0
-9.293384e-1 -2.828832e-1 1.18376138e0 1.18376138e0
-8.485315e-1 -2.828832e-1 1.04009714e0 1.04009714e0
-7.677246e-1 -2.828832e-1 9.0949258e-1 9.0949258e-1
-6.869177e-1 -2.828832e-1 7.9194742e-1 7.9194742e-1
-6.061108e-1 -2.828832e-1 6.8746179e-1 6.8746179e-1
-5.253039e-1 -2.828832e-1 5.960357e-1 5.960357e-1
-4.44497e-1 -2.828832e-1 5.1766916e-1 5.1766916e-1
-3.636901e-1 -2.828832e-1 4.52362e-1 4.52362e-1
-2.828832e-1 -2.828832e-1 4.0011436e-1 4.0011436e-1
-2.020763e-1 -2.828832e-1 3.6092632e-1 3.6092632e-1
-1.212694e-1 -2.828832e-1 3.3479774e-1 3.3479774e-1
-4.04625e-2 -2.828832e-1 3.217287e-1 3.217287e-1
4.03444e-2 -2.828832e-1 3.2171916e-1 3.2171916e-1
1.211513e-1 -2.828832e-1 3.3476912e-1 3.3476912e-1
2.019582e-1 -2.828832e-1 3.6087859e-1 3.6087859e-1
2.827651e-1 -2.828832e-1 4.0004756e-1 4.0004756e-1
3.63572e-1 -2.828832e-1 4.522761e-1 4.522761e-1
4.443789e-1 -2.828832e-1 5.1756418e-1 5.1756418e-1
5.251858e-1 -2.828832e-1 5.9591165e-1 5.9591165e-1
6.059927e-1 -2.828832e-1 6.8731866e-1 6.8731866e-1
6.867996e-1 -2.828832e-1 7.9178522e-1 7.9178522e-1
7.676065e-1 -2.828832e-1 9.0931131e-1 9.0931131e-1
8.484134e-1 -2.828832e-1 1.03989679e0 1.03989679e0
9.292203e-1 -2.828832e-1 1.18354181e0 1.18354181e0
1.0100272e0 -2.828832e-1 1.3402452e0 1.3402452e0
1.090834e0 -2.828832e-1 1.5100099e0 1.5100099e0
1.171641e0 -2.828832e-1 1.6928346e0 1.6928346e0
1.2524478e0 -2.828832e-1 1.8887163e0 1.8887163e0
1.3332547e0 -2.828832e-1 2.0976595e0 2.0976595e0
1.4140616e0 -2.828832e-1 2.3196596e0 2.3196596e0
1.4948685e0 -2.828832e-1 2.5547227e0 2.5547227e0
1.5756754e0 -2.828832e-1 2.8028459e0 2.8028459e0
1.6564822e0 -2.828832e-1 3.064023e0 3.064023e0
1.7372891e0 -2.828832e-1 3.3382661e0 3.3382661e0
1.818096e0 -2.828832e-1 3.6255617e0 3.6255617e0
1.8989029e0 -2.828832e-1 3.9259233e0 3.9259233e0
1.9797098e0 -2.828832e-1 4.239345e0 4.239345e0
2.0605167e0 -2.828832e-1 4.565819e0 4.565819e0
2.1413235e0 -2.828832e-1 4.905359e0 4.905359e0
2.2221304e0 -2.828832e-1 5.257953e0 5.257953e0
2.3029373e0 -2.828832e-1 5.6236116e0 5.6236116e0
2.3837442e0 -2.828832e-1 6.0023302e0 6.0023302e0
2.4645511e0 -2.828832e-1 6.3941026e0 6.3941026e0
2.545358e0 -2.828832e-1 6.7989397e0 6.7989397e0
2.6261649e0 -2.828832e-1 7.2168306e0 7.2168306e0
2.7069717e0 -2.828832e-1 7.6477876e0 7.6477876e0
2.7877786e0 -2.828832e-1 8.0918047e0 8.0918047e0
2.8685855e0 -2.828832e-1 8.5488725e0 8.5488725e0
2.9493924e0 -2.828832e-1 9.019008e0 9.019008e0
3.0301993e0 -2.828832e-1 9.5021959e0 9.5021959e0
3.1110062e0 -2.828832e-1 9.9984499e0 9.9984499e0
3.191813e0 -2.828832e-1 1.0507759e1 1.0507759e1
3.27262e0 -2.828832e-1 1.1030128e1 1.1030128e1
3.3534268e0 -2.828832e-1 1.156556e1 1.156556e1
3.4342337e0 -2.828832e-1 1.2114052e1 1.2114052e1
3.5150406e0 -2.828832e-1 1.2675606e1 1.2675606e1
3.5958475e0 -2.828832e-1 1.3250221e1 1.3250221e1
3.6766544e0 -2.828832e-1 1.3837883e1 1.3837883e1
3.7574612e0 -2.828832e-1 1.4438606e1 1.4438606e1
3.8382681e0 -2.828832e-1 1.5052391e1 1.5052391e1
3.919075e0 -2.828832e-1 1.5679237e1 1.5679237e1
3.9998819e0 -2.828832e-1 1.6319145e1 1.6319145e1

-4.0e0 -2.020763e-1 1.6163339e1 1.6163339e1
-3.9191931e0 -2.020763e-1 1.5523416e1 1.5523416e1
-3.8383862e0 -2.020763e-1 1.4896555e1 1.4896555e1
-3.7575793e0 -2.020763e-1 1.428274e1 1.428274e1
-3.6767725e0 -2.020763e-1 1.3682e1 1.3682e1
-3.5959656e0 -2.020763e-1 1.3094308e1 1.3094308e1
-3.5151587e0 -2.020763e-1 1.2519678e1 1.2519678e1
-3.4343518e0 -2.020763e-1 1.1958109e1 1.1958109e1
-3.3535449e0 -2.020763e-1 1.1409601e1 1.1409601e1
-3.272738e0 -2.020763e-1 1.0874155e1 1.0874155e1
-3.1919312e0 -2.020763e-1 1.035177e1 1.035177e1
-3.1111243e0 -2.020763e-1 9.8424301e0 9.8424301e0
-3.0303174e0 -2.020763e-1 9.346164e0 9.346164e0
-2.9495105e0 -2.020763e-1 8.8629501e0 8.8629501e0
-2.8687036e0 -2.020763e-1 8.3928024e0 8.3928024e0
-2.7878967e0 -2.020763e-1 7.9357071e0 7.9357071e0
-2.7070898e0 -2.020763e-1 7.4916718e0 7.4916718e0
-2.626283e0 -2.020763e-1 7.0607025e0 7.0607025e0
-2.545476e0 -2.020763e-1 6.6427856e0 6.6427856e0
-2.4646692e0 -2.020763e-1 6.2379364e0 6.2379364e0
-2.3838623e0 -2.020763e-1 5.846138e0 5.846138e0
-2.3030554e0 -2.020763e-1 5.4674011e0 5.4674011e0
-2.2222485e0 -2.020763e-1 5.1017288e0 5.1017288e0
-2.1414417e0 -2.020763e-1 4.7491104e0 4.7491104e0
-2.0606348e0 -2.020763e-1 4.4095566e0 4.4095566e0
-1.9798279e0 -2.020763e-1 4.0830582e0 4.0830582e0
-1.899021e0 -2.020763e-1 3.7696182e0 3.7696182e0
-1.8182141e0 -2.020763e-1 3.4692429e0 3.4692429e0
-1.7374072e0 -2.020763e-1 3.1819214e0 3.1819214e0
-1.6566003e0 -2.020763e-1 2.907666e0 2.907666e0
-1.5757935e0 -2.020763e-1 2.6464645e0 2.6464645e0
-1.4949866e0 -2.020763e-1 2.3983215e0 2.3983215e0
-1.4141797e0 -2.020763e-1 2.1632446e0 2.1632446e0
-1.3333728e0 -2.020763e-1 1.9412216e0 1.9412216e0
-1.2525659e0 -2.020763e-1 1.7322617e0 1.7322617e0
-1.171759e0 -2.020763e-1 1.5363586e0 1.5363586e0
-1.0909521e0 -2.020763e-1 1.3535141e0 1.3535141e0
-1.0101453e0 -2.020763e-1 1.1837326e0 1.1837326e0
-9.293384e-1 -2.020763e-1 1.02700919e0 1.02700919e0
-8.485315e-1 -2.020763e-1 8.8334494e-1 8.8334494e-1
-7.677246e-1 -2.020763e-1 7.5274039e-1 7.5274039e-1
-6.869177e-1 -2.020763e-1 6.3519522e-1 6.3519522e-1
-6.061108e-1 -2.020763e-1 5.307096e-1 5.307096e-1
-5.253039e-1 -2.020763e-1 4.3928351e-1 4.3928351e-1
-4.44497e-1 -2.020763e-1 3.6091696e-1 3.6091696e-1
-3.636901e-1 -2.020763e-1 2.956098e-1 2.956098e-1
-2.828832e-1 -2.020763e-1 2.4336217e-1 2.4336217e-1
-2.020763e-1 -2.020763e-1 2.0417412e-1 2.0417412e-1
-1.212694e-1 -2.020763e-1 1.7804555e-1 1.7804555e-1
-4.04625e-2 -2.020763e-1 1.649765e-1 1.649765e-1
4.03444e-2 -2.020763e-1 1.6496696e-1 1.6496696e-1
1.211513e-1 -2.020763e-1 1.7801692e-1 1.7801692e-1
2.019582e-1 -2.020763e-1 2.0412639e-1 2.0412639e-1
2.827651e-1 -2.020763e-1 2.4329536e-1 2.4329536e-1
3.63572e-1 -2.020763e-1 2.955239e-1 2.955239e-1
4.443789e-1 -2.020763e-1 3.6081198e-1 3.6081198e-1
5.251858e-1 -2.020763e-1 4.3915945e-1 4.3915945e-1
6.059927e-1 -2.020763e-1 5.3056647e-1 5.3056647e-1
6.867996e-1 -2.020763e-1 6.3503302e-1 6.3503302e-1
7.676065e-1 -2.020763e-1 7.5255911e-1 7.5255911e-1
8.484134e-1 -2.020763e-1 8.8314459e-1 8.8314459e-1
9.292203e-1 -2.020763e-1 1.02678961e0 1.02678961e0
1.0100272e0 -2.020763e-1 1.183493e0 1.183493e0
1.090834e0 -2.020763e-1 1.3532578e0 1.3532578e0
1.171641e0 -2.020763e-1 1.5360825e0 1.5360825e0
1.2524478e0 -2.020763e-1 1.7319641e0 1.7319641e0
1.3332547e0 -2.020763e-1 1.9409073e0 1.9409073e0
1.4140616e0 -2.020763e-1 2.1629074e0 2.1629074e0
1.4948685e0 -2.020763e-1 2.3979706e0 2.3979706e0
1.5756754e0 -2.020763e-1 2.6460938e0 2.6460938e0
1.6564822e0 -2.020763e-1 2.9072708e0 2.9072708e0
1.7372891e0 -2.020763e-1 3.181514e0 3.181514e0
1.818096e0 -2.020763e-1 3.4688095e0 3.4688095e0
1.8989029e0 -2.020763e-1 3.7691711e0 3.7691711e0
1.9797098e0 -2.020763e-1 4.0825928e0 4.0825928e0
2.0605167e0 -2.020763e-1 4.4090668e0 4.4090668e0
2.1413235e0 -2.020763e-1 4.7486069e0 4.7486069e0
2.2221304e0 -2.020763e-1 5.1012009e0 5.1012009e0
2.3029373e0 -2.020763e-1 5.4668594e0 5.4668594e0
2.3837442e0 -2.020763e-1 5.845578e0 5.845578e0
2.4645511e0 -2.020763e-1 6.2373505e0 6.2373505e0
2.545358e0 -2.020763e-1 6.6421875e0 6.6421875e0
2.6261649e0 -2.020763e-1 7.0600784e0 7.0600784e0
2.7069717e0 -2.020763e-1 7.4910355e0 7.4910355e0
2.7877786e0 -2.020763e-1 7.9350525e0 7.9350525e0
2.8685855e0 -2.020763e-1 8.3921204e0 8.3921204e0
2.9493924e0 -2.020763e-1 8.8622559e0 8.8622559e0
3.0301993e0 -2.020763e-1 9.3454437e0 9.3454437e0
3.1110062e0 -2.020763e-1 9.8416977e0 9.8416977e0
3.191813e0 -2.020763e-1 1.0351007e1 1.0351007e1
3.27262e0 -2.020763e-1 1.0873376e1 1.0873376e1
3.3534268e0 -2.020763e-1 1.1408807e1 1.1408807e1
3.4342337e0 -2.020763e-1 1.19573e1 1.19573e1
3.5150406e0 -2.020763e-1 1.2518854e1 1.2518854e1
3.5958475e0 -2.020763e-1 1.309347e1 1.309347e1
3.6766544e0 -2.020763e-1 1.3681131e1 1.3681131e1
3.7574612e0 -2.020763e-1 1.4281854e1 1.4281854e1
3.8382681e0 -2.020763e-1 1.4895639e1 1.4895639e1
3.919075e0 -2.020763e-1 1.5522485e1 1.5522485e1
3.9998819e0 -2.020763e-1 1.6162393e1 1.6162393e1

-4.0e0 -1.212694e-1 1.6058824e1 1.6058824e1
-3.9191931e0 -1.212694e-1 1.5418901e1 1.5418901e1
-3.8383862e0 -1.212694e-1 1.479204e1 1.479204e1
-3.7575793e0 -1.212694e-1 1.4178224e1 1.4178224e1
-3.6767725e0 -1.212694e-1 1.3577486e1 1.3577486e1
-3.5959656e0 -1.212694e-1 1.2989793e1 1.2989793e1
-3.5151587e0 -1.212694e-1 1.2415163e1 1.2415163e1
-3.4343518e0 -1.212694e-1 1.1853593e1 1.1853593e1
-3.3535449e0 -1.212694e-1 1.1305086e1 1.1305086e1
-3.272738e0 -1.212694e-1 1.076964e1 1.076964e1
-3.1919312e0 -1.212694e-1 1.0247255e1 1.0247255e1
-3.1111243e0 -1.212694e-1 9.7379158e0 9.7379158e0
-3.0303174e0 -1.212694e-1 9.2416496e0 9.2416496e0
-2.9495105e0 -1.212694e-1 8.7584358e0 8.7584358e0
-2.8687036e0 -1.212694e-1 8.2882881e0 8.2882881e0
-2.7878967e0 -1.212694e-1 7.8311928e0 7.8311928e0
-2.7070898e0 -1.212694e-1 7.3871574e0 7.3871574e0
-2.626283e0 -1.212694e-1 6.9561882e0 6.9561882e0
-2.545476e0 -1.212694e-1 6.5382713e0 6.5382713e0
-2.4646692e0 -1.212694e-1 6.1334221e0 6.1334221e0
-2.3838623e0 -1.212694e-1 5.7416237e0 5.7416237e0
-2.3030554e0 -1.212694e-1 5.3628868e0 5.3628868e0
-2.2222485e0 -1.212694e-1 4.9972145e0 4.9972145e0
-2.1414417e0 -1.212694e-1 4.6445961e0 4.6445961e0
-2.0606348e0 -1.212694e-1 4.3050423e0 4.3050423e0
-1.9798279e0 -1.212694e-1 3.9785439e0 3.9785439e0
-1.899021e0 -1.212694e-1 3.6651039e0 3.6651039e0
-1.8182141e0 -1.212694e-1 3.3647285e0 3.3647285e0
-1.7374072e0 -1.212694e-1 3.077407e0 3.077407e0
-1.6566003e0 -1.212694e-1 2.8031517e0 2.8031517e0
-1.5757935e0 -1.212694e-1 2.5419502e0 2.5419502e0
-1.4949866e0 -1.212694e-1 2.2938072e0 2.2938072e0
-1.4141797e0 -1.212694e-1 2.0587303e0 2.0587303e0
-1.3333728e0 -1.212694e-1 1.8367073e0 1.8367073e0
-1.2525659e0 -1.212694e-1 1.6277473e0 1.6277473e0
-1.171759e0 -1.212694e-1 1.4318443e0 1.4318443e0
-1.0909521e0 -1.212694e-1 1.2489998e0 1.2489998e0
-1.0101453e0 -1.212694e-1 1.0792183e0 1.0792183e0
-9.293384e-1 -1.212694e-1 9.224949e-1 9.224949e-1
-8.485315e-1 -1.212694e-1 7.7883066e-1 7.7883066e-1
-7.677246e-1 -1.212694e-1 6.482261e-1 6.482261e-1
-6.869177e-1 -1.212694e-1 5.3068094e-1 5.3068094e-1
-6.061108e-1 -1.212694e-1 4.2619531e-1 4.2619531e-1
-5.253039e-1 -1.212694e-1 3.3476923e-1 3.3476923e-1
-4.44497e-1 -1.212694e-1 2.5640268e-1 2.5640268e-1
-3.636901e-1 -1.212694e-1 1.9109552e-1 1.9109552e-1
-2.828832e-1 -1.212694e-1 1.38847885e-1 1.38847885e-1
-2.020763e-1 -1.212694e-1 9.9659836e-2 9.9659836e-2
-1.212694e-1 -1.212694e-1 7.3531265e-2 7.3531265e-2
-4.04625e-2 -1.212694e-1 6.0462225e-2 6.0462225e-2
4.03444e-2 -1.212694e-1 6.0452684e-2 6.0452684e-2
1.211513e-1 -1.212694e-1 7.350264e-2 7.350264e-2
2.019582e-1 -1.212694e-1 9.9612106e-2 9.9612106e-2
2.827651e-1 -1.212694e-1 1.38781082e-1 1.38781082e-1
3.63572e-1 -1.212694e-1 1.9100961e-1 1.9100961e-1
4.443789e-1 -1.212694e-1 2.562977e-1 2.562977e-1
5.251858e-1 -1.212694e-1 3.3464517e-1 3.3464517e-1
6.059927e-1 -1.212694e-1 4.2605219e-1 4.2605219e-1
6.867996e-1 -1.212694e-1 5.3051874e-1 5.3051874e-1
7.676065e-1 -1.212694e-1 6.4804483e-1 6.4804483e-1
8.484134e-1 -1.212694e-1 7.7863031e-1 7.7863031e-1
9.292203e-1 -1.212694e-1 9.2227533e-1 9.2227533e-1
1.0100272e0 -1.212694e-1 1.0789787e0 1.0789787e0
1.090834e0 -1.212694e-1 1.2487434e0 1.2487434e0
1.171641e0 -1.212694e-1 1.4315681e0 1.4315681e0
1.2524478e0 -1.212694e-1 1.6274498e0 1.6274498e0
1.3332547e0 -1.212694e-1 1.836393e0 1.836393e0
1.4140616e0 -1.212694e-1 2.0583931e0 2.0583931e0
1.4948685e0 -1.212694e-1 2.2934563e0 2.2934563e0
1.5756754e0 -1.212694e-1 2.5415794e0 2.5415794e0
1.6564822e0 -1.212694e-1 2.8027565e0 2.8027565e0
1.7372891e0 -1.212694e-1 3.0769997e0 3.0769997e0
1.818096e0 -1.212694e-1 3.3642952e0 3.3642952e0
1.8989029e0 -1.212694e-1 3.6646568e0 3.6646568e0
1.9797098e0 -1.212694e-1 3.9780785e0 3.9780785e0
2.0605167e0 -1.212694e-1 4.3045525e0 4.3045525e0
2.1413235e0 -1.212694e-1 4.6440926e0 4.6440926e0
2.2221304e0 -1.212694e-1 4.9966866e0 4.9966866e0
2.3029373e0 -1.212694e-1 5.3623451e0 5.3623451e0
2.3837442e0 -1.212694e-1 5.7410637e0 5.7410637e0
2.4645511e0 -1.212694e-1 6.1328362e0 6.1328362e0
2.545358e0 -1.212694e-1 6.5376732e0 6.5376732e0
2.6261649e0 -1.212694e-1 6.9555641e0 6.9555641e0
2.7069717e0 -1.212694e-1 7.3865211e0 7.3865211e0
2.7877786e0 -1.212694e-1 7.8305382e0 7.8305382e0
2.8685855e0 -1.212694e-1 8.287606e0 8.287606e0
2.9493924e0 -1.212694e-1 8.7577415e0 8.7577415e0
3.0301993e0 -1.212694e-1 9.2409294e0 9.2409294e0
3.1110062e0 -1.212694e-1 9.7371834e0 9.7371834e0
3.191813e0 -1.212694e-1 1.0246492e1 1.0246492e1
3.27262e0 -1.212694e-1 1.0768861e1 1.0768861e1
3.3534268e0 -1.212694e-1 1.1304292e1 1.1304292e1
3.4342337e0 -1.212694e-1 1.1852785e1 1.1852785e1
3.5150406e0 -1.212694e-1 1.2414339e1 1.2414339e1
3.5958475e0 -1.212694e-1 1.2988954e1 1.2988954e1
3.6766544e0 -1.212694e-1 1.3576616e1 1.3576616e1
3.7574612e0 -1.212694e-1 1.4177339e1 1.4177339e1
3.8382681e0 -1.212694e-1 1.4791124e1 1.4791124e1
3.919075e0 -1.212694e-1 1.541797e1 1.541797e1
3.9998819e0 -1.212694e-1 1.6057878e1 1.6057878e1

-4.0e0 -4.04625e-2 1.6006548e1 1.6006548e1
-3.9191931e0 -4.04625e-2 1.5366624e1 1.5366624e1
-3.8383862e0 -4.04625e-2 1.4739763e1 1.4739763e1
-3.7575793e0 -4.04625e-2 1.4125948e1 1.4125948e1
-3.6767725e0 -4.04625e-2 1.3525209e1 1.3525209e1
-3.5959656e0 -4.04625e-2 1.2937517e1 1.2937517e1
-3.5151587e0 -4.04625e-2 1.2362886e1 1.2362886e1
-3.4343518e0 -4.04625e-2 1.1801317e1 1.1801317e1
-3.3535449e0 -4.04625e-2 1.1252809e1 1.1252809e1
-3.272738e0 -4.04625e-2 1.0717363e1 1.0717363e1
-3.1919312e0 -4.04625e-2 1.0194978e1 1.0194978e1
-3.1111243e0 -4.04625e-2 9.6856396e0 9.6856396e0
-3.0303174e0 -4.04625e-2 9.1893735e0 9.1893735e0
-2.9495105e0 -4.04625e-2 8.7061597e0 8.7061597e0
-2.8687036e0 -4.04625e-2 8.236012e0 8.236012e0
-2.7878967e0 -4.04625e-2 7.7789166e0 7.7789166e0
-2.7070898e0 -4.04625e-2 7.3348813e0 7.3348813e0
-2.626283e0 -4.04625e-2 6.903912e0 6.903912e0
-2.545476e0 -4.04625e-2 6.4859952e0 6.4859952e0
-2.4646692e0 -4.04625e-2 6.081146e0 6.081146e0
-2.3838623e0 -4.04625e-2 5.6893475e0 5.6893475e0
-2.3030554e0 -4.04625e-2 5.3106107e0 5.3106107e0
-2.2222485e0 -4.04625e-2 4.9449384e0 4.9449384e0
-2.1414417e0 -4.04625e-2 4.59232e0 4.59232e0
-2.0606348e0 -4.04625e-2 4.2527661e0 4.2527661e0
-1.9798279e0 -4.04625e-2 3.9262677e0 3.9262677e0
-1.899021e0 -4.04625e-2 3.6128278e0 3.6128278e0
-1.8182141e0 -4.04625e-2 3.3124524e0 3.3124524e0
-1.7374072e0 -4.04625e-2 3.0251309e0 3.0251309e0
-1.6566003e0 -4.04625e-2 2.7508755e0 2.7508755e0
-1.5757935e0 -4.04625e-2 2.489674e0 2.489674e0
-1.4949866e0 -4.04625e-2 2.241531e0 2.241531e0
-1.4141797e0 -4.04625e-2 2.0064542e0 2.0064542e0
-1.3333728e0 -4.04625e-2 1.7844312e0 1.7844312e0
-1.2525659e0 -4.04625e-2 1.5754712e0 1.5754712e0
-1.171759e0 -4.04625e-2 1.3795682e0 1.3795682e0
-1.0909521e0 -4.04625e-2 1.1967236e0 1.1967236e0
-1.0101453e0 -4.04625e-2 1.0269421e0 1.0269421e0
-9.293384e-1 -4.04625e-2 8.7021873e-1 8.7021873e-1
-8.485315e-1 -4.04625e-2 7.2655449e-1 7.2655449e-1
-7.677246e-1 -4.04625e-2 5.9594994e-1 5.9594994e-1
-6.869177e-1 -4.04625e-2 4.7840477e-1 4.7840477e-1
-6.061108e-1 -4.04625e-2 3.7391914e-1 3.7391914e-1
-5.253039e-1 -4.04625e-2 2.8249306e-1 2.8249306e-1
-4.44497e-1 -4.04625e-2 2.0412651e-1 2.0412651e-1
-3.636901e-1 -4.04625e-2 1.3881935e-1 1.3881935e-1
-2.828832e-1 -4.04625e-2 8.6571725e-2 8.6571725e-2
-2.020763e-1 -4.04625e-2 4.7383676e-2 4.7383676e-2
-1.212694e-1 -4.04625e-2 2.1255106e-2 2.1255106e-2
-4.04625e-2 -4.04625e-2 8.1860657e-3 8.1860657e-3
4.03444e-2 -4.04625e-2 8.1765244e-3 8.1765244e-3
1.211513e-1 -4.04625e-2 2.122648e-2 2.122648e-2
2.019582e-1 -4.04625e-2 4.7335947e-2 4.7335947e-2
2.827651e-1 -4.04625e-2 8.6504922e-2 8.6504922e-2
3.63572e-1 -4.04625e-2 1.3873344e-1 1.3873344e-1
4.443789e-1 -4.04625e-2 2.0402153e-1 2.0402153e-1
5.251858e-1 -4.04625e-2 2.82369e-1 2.82369e-1
6.059927e-1 -4.04625e-2 3.7377602e-1 3.7377602e-1
6.867996e-1 -4.04625e-2 4.7824257e-1 4.7824257e-1
7.676065e-1 -4.04625e-2 5.9576866e-1 5.9576866e-1
8.484134e-1 -4.04625e-2 7.2635414e-1 7.2635414e-1
9.292203e-1 -4.04625e-2 8.6999916e-1 8.6999916e-1
1.0100272e0 -4.04625e-2 1.0267026e0 1.0267026e0
1.090834e0 -4.04625e-2 1.1964673e0 1.1964673e0
1.171641e0 -4.04625e-2 1.379292e0 1.379292e0
1.2524478e0 -4.04625e-2 1.5751736e0 1.5751736e0
1.3332547e0 -4.04625e-2 1.7841168e0 1.7841168e0
1.4140616e0 -4.04625e-2 2.006117e0 2.006117e0
1.4948685e0 -4.04625e-2 2.2411801e0 2.2411801e0
1.5756754e0 -4.04625e-2 2.4893033e0 2.4893033e0
1.6564822e0 -4.04625e-2 2.7504803e0 2.7504803e0
1.7372891e0 -4.04625e-2 3.0247235e0 3.0247235e0
1.818096e0 -4.04625e-2 3.312019e0 3.312019e0
1.8989029e0 -4.04625e-2 3.6123807e0 3.6123807e0
1.9797098e0 -4.04625e-2 3.9258023e0 3.9258023e0
2.0605167e0 -4.04625e-2 4.2522763e0 4.2522763e0
2.1413235e0 -4.04625e-2 4.5918164e0 4.5918164e0
2.2221304e0 -4.04625e-2 4.9444104e0 4.9444104e0
2.3029373e0 -4.04625e-2 5.310069e0 5.310069e0
2.3837442e0 -4.04625e-2 5.6887875e0 5.6887875e0
2.4645511e0 -4.04625e-2 6.08056e0 6.08056e0
2.545358e0 -4.04625e-2 6.485397e0 6.485397e0
2.6261649e0 -4.04625e-2 6.903288e0 6.903288e0
2.7069717e0 -4.04625e-2 7.334245e0 7.334245e0
2.7877786e0 -4.04625e-2 7.778262e0 7.778262e0
2.8685855e0 -4.04625e-2 8.2353299e0 8.2353299e0
2.9493924e0 -4.04625e-2 8.7054654e0 8.7054654e0
3.0301993e0 -4.04625e-2 9.1886533e0 9.1886533e0
3.1110062e0 -4.04625e-2 9.6849072e0 9.6849072e0
3.191813e0 -4.04625e-2 1.0194215e1 1.0194215e1
3.27262e0 -4.04625e-2 1.0716585e1 1.0716585e1
3.3534268e0 -4.04625e-2 1.1252016e1 1.1252016e1
3.4342337e0 -4.04625e-2 1.1800508e1 1.1800508e1
3.5150406e0 -4.04625e-2 1.2362062e1 1.2362062e1
3.5958475e0 -4.04625e-2 1.2936678e1 1.2936678e1
3.6766544e0 -4.04625e-2 1.352434e1 1.352434e1
3.7574612e0 -4.04625e-2 1.4125063e1 1.4125063e1
3.8382681e0 -4.04625e-2 1.4738847e1 1.4738847e1
3.919075e0 -4.04625e-2 1.5365694e1 1.5365694e1
3.9998819e0 -4.04625e-2 1.6005602e1 1.6005602e1

-4.0e0 4.03444e-2 1.600651e1 1.600651e1
-3.9191931e0 4.03444e-2 1.5366586e1 1.5366586e1
-3.8383862e0 4.03444e-2 1.4739725e1 1.4739725e1
-3.7575793e0 4.03444e-2 1.412591e1 1.412591e1
-3.6767725e0 4.03444e-2 1.3525171e1 1.3525171e1
-3.5959656e0 4.03444e-2 1.2937479e1 1.2937479e1
-3.5151587e0 4.03444e-2 1.2362848e1 1.2362848e1
-3.4343518e0 4.03444e-2 1.1801279e1 1.1801279e1
-3.3535449e0 4.03444e-2 1.1252771e1 1.1252771e1
-3.272738e0 4.03444e-2 1.0717325e1 1.0717325e1
-3.1919312e0 4.03444e-2 1.019494e1 1.019494e1
-3.1111243e0 4.03444e-2 9.6856015e0 9.6856015e0
-3.0303174e0 4.03444e-2 9.1893353e0 9.1893353e0
-2.9495105e0 4.03444e-2 8.7061215e0 8.7061215e0
-2.8687036e0 4.03444e-2 8.2359738e0 8.2359738e0
-2.7878967e0 4.03444e-2 7.7788785e0 7.7788785e0
-2.7070898e0 4.03444e-2 7.3348431e0 7.3348431e0
-2.626283e0 4.03444e-2 6.9038739e0 6.9038739e0
-2.545476e0 4.03444e-2 6.485957e0 6.485957e0
-2.4646692e0 4.03444e-2 6.0811078e0 6.0811078e0
-2.3838623e0 4.03444e-2 5.6893094e0 5.6893094e0
-2.3030554e0 4.03444e-2 5.3105725e0 5.3105725e0
-2.2222485e0 4.03444e-2 4.9449002e0 4.9449002e0
-2.1414417e0 4.03444e-2 4.5922818e0 4.5922818e0
-2.0606348e0 4.03444e-2 4.252728e0 4.252728e0
-1.9798279e0 4.03444e-2 3.9262296e0 3.9262296e0
-1.899021e0 4.03444e-2 3.6127896e0 3.6127896e0
-1.8182141e0 4.03444e-2 3.3124142e0 3.3124142e0
-1.7374072e0 4.03444e-2 3.0250928e0 3.0250928e0
-1.6566003e0 4.03444e-2 2.7508374e0 2.7508374e0
-1.5757935e0 4.03444e-2 2.489636e0 2.489636e0
-1.4949866e0 4.03444e-2 2.2414929e0 2.2414929e0
-1.4141797e0 4.03444e-2 2.006416e0 2.006416e0
-1.3333728e0 4.03444e-2 1.784393e0 1.784393e0
-1.2525659e0 4.03444e-2 1.575433e0 1.575433e0
-1.171759e0 4.03444e-2 1.37953e0 1.37953e0
-1.0909521e0 4.03444e-2 1.1966855e0 1.1966855e0
-1.0101453e0 4.03444e-2 1.026904e0 1.026904e0
-9.293384e-1 4.03444e-2 8.7018057e-1 8.7018057e-1
-8.485315e-1 4.03444e-2 7.2651633e-1 7.2651633e-1
-7.677246e-1 4.03444e-2 5.9591177e-1 5.9591177e-1
-6.869177e-1 4.03444e-2 4.7836661e-1 4.7836661e-1
-6.061108e-1 4.03444e-2 3.7388098e-1 3.7388098e-1
-5.253039e-1 4.03444e-2 2.824549e-1 2.824549e-1
-4.44497e-1 4.03444e-2 2.0408835e-1 2.0408835e-1
-3.636901e-1 4.03444e-2 1.3878119e-1 1.3878119e-1
-2.828832e-1 4.03444e-2 8.653356e-2 8.653356e-2
-2.020763e-1 4.03444e-2 4.7345511e-2 4.7345511e-2
-1.212694e-1 4.03444e-2 2.121694e-2 2.121694e-2
-4.04625e-2 4.03444e-2 8.1479004e-3 8.1479004e-3
4.03444e-2 4.03444e-2 8.138359e-3 8.138359e-3
1.211513e-1 4.03444e-2 2.1188315e-2 2.1188315e-2
2.019582e-1 4.03444e-2 4.7297781e-2 4.7297781e-2
2.827651e-1 4.03444e-2 8.6466757e-2 8.6466757e-2
3.63572e-1 4.03444e-2 1.3869528e-1 1.3869528e-1
4.443789e-1 4.03444e-2 2.0398337e-1 2.0398337e-1
5.251858e-1 4.03444e-2 2.8233084e-1 2.8233084e-1
6.059927e-1 4.03444e-2 3.7373785e-1 3.7373785e-1
6.867996e-1 4.03444e-2 4.782044e-1 4.782044e-1
7.676065e-1 4.03444e-2 5.957305e-1 5.957305e-1
8.484134e-1 4.03444e-2 7.2631598e-1 7.2631598e-1
9.292203e-1 4.03444e-2 8.69961e-1 8.69961e-1
1.0100272e0 4.03444e-2 1.0266644e0 1.0266644e0
1.090834e0 4.03444e-2 1.1964291e0 1.1964291e0
1.171641e0 4.03444e-2 1.3792538e0 1.3792538e0
1.2524478e0 4.03444e-2 1.5751355e0 1.5751355e0
1.3332547e0 4.03444e-2 1.7840787e0 1.7840787e0
1.4140616e0 4.03444e-2 2.0060788e0 2.0060788e0
1.4948685e0 4.03444e-2 2.241142e0 2.241142e0
1.5756754e0 4.03444e-2 2.4892651e0 2.4892651e0
1.6564822e0 4.03444e-2 2.7504422e0 2.7504422e0
1.7372891e0 4.03444e-2 3.0246854e0 3.0246854e0
1.818096e0 4.03444e-2 3.3119809e0 3.3119809e0
1.8989029e0 4.03444e-2 3.6123425e0 3.6123425e0
1.9797098e0 4.03444e-2 3.9257642e0 3.9257642e0
2.0605167e0 4.03444e-2 4.2522382e0 4.2522382e0
2.1413235e0 4.03444e-2 4.5917783e0 4.5917783e0
2.2221304e0 4.03444e-2 4.9443723e0 4.9443723e0
2.3029373e0 4.03444e-2 5.3100308e0 5.3100308e0
2.3837442e0 4.03444e-2 5.6887494e0 5.6887494e0
2.4645511e0 4.03444e-2 6.0805219e0 6.0805219e0
2.545358e0 4.03444e-2 6.4853589e0 6.4853589e0
2.6261649e0 4.03444e-2 6.9032498e0 6.9032498e0
2.7069717e0 4.03444e-2 7.3342068e0 7.3342068e0
2.7877786e0 4.03444e-2 7.7782239e0 7.7782239e0
2.8685855e0 4.03444e-2 8.2352917e0 8.2352917e0
2.9493924e0 4.03444e-2 8.7054272e0 8.7054272e0
3.0301993e0 4.03444e-2 9.1886151e0 9.1886151e0
3.1110062e0 4.03444e-2 9.6848691e0 9.6848691e0
3.191813e0 4.03444e-2 1.0194177e1 1.0194177e1
3.27262e0 4.03444e-2 1.0716547e1 1.0716547e1
3.3534268e0 4.03444e-2 1.1251978e1 1.1251978e1
3.4342337e0 4.03444e-2 1.180047e1 1.180047e1
3.5150406e0 4.03444e-2 1.2362024e1 1.2362024e1
3.5958475e0 4.03444e-2 1.293664e1 1.293664e1
3.6766544e0 4.03444e-2 1.3524301e1 1.3524301e1
3.7574612e0 4.03444e-2 1.4125024e1 1.4125024e1
3.8382681e0 4.03444e-2 1.4738809e1 1.4738809e1
3.919075e0 4.03444e-2 1.5365656e1 1.5365656e1
3.9998819e0 4.03444e-2 1.6005563e1 1.6005563e1

-4.0e0 1.211513e-1 1.605871e1 1.605871e1
-3.9191931e0 1.211513e-1 1.5418787e1 1.5418787e1
-3.8383862e0 1.211513e-1 1.4791925e1 1.4791925e1
-3.7575793e0 1.211513e-1 1.417811e1 1.417811e1
-3.6767725e0 1.211513e-1 1.3577371e1 1.3577371e1
-3.5959656e0 1.211513e-1 1.2989679e1 1.2989679e1
-3.5151587e0 1.211513e-1 1.2415048e1 1.2415048e1
-3.4343518e0 1.211513e-1 1.1853479e1 1.1853479e1
-3.3535449e0 1.211513e-1 1.1304971e1 1.1304971e1
-3.272738e0 1.211513e-1 1.0769525e1 1.0769525e1
-3.1919312e0 1.211513e-1 1.024714e1 1.024714e1
-3.1111243e0 1.211513e-1 9.7378014e0 9.7378014e0
-3.0303174e0 1.211513e-1 9.2415352e0 9.2415352e0
-2.9495105e0 1.211513e-1 8.7583214e0 8.7583214e0
-2.8687036e0 1.211513e-1 8.2881737e0 8.2881737e0
-2.7878967e0 1.211513e-1 7.8310783e0 7.8310783e0
-2.7070898e0 1.211513e-1 7.387043e0 7.387043e0
-2.626283e0 1.211513e-1 6.9560738e0 6.9560738e0
-2.545476e0 1.211513e-1 6.5381569e0 6.5381569e0
-2.4646692e0 1.211513e-1 6.1333076e0 6.1333076e0
-2.3838623e0 1.211513e-1 5.7415092e0 5.7415092e0
-2.3030554e0 1.211513e-1 5.3627724e0 5.3627724e0
-2.2222485e0 1.211513e-1 4.9971e0 4.9971e0
-2.1414417e0 1.211513e-1 4.6444817e0 4.6444817e0
-2.0606348e0 1.211513e-1 4.3049278e0 4.3049278e0
-1.9798279e0 1.211513e-1 3.9784294e0 3.9784294e0
-1.899021e0 1.211513e-1 3.6649895e0 3.6649895e0
-1.8182141e0 1.211513e-1 3.3646141e0 3.3646141e0
-1.7374072e0 1.211513e-1 3.0772926e0 3.0772926e0
-1.6566003e0 1.211513e-1 2.8030373e0 2.8030373e0
-1.5757935e0 1.211513e-1 2.5418358e0 2.5418358e0
-1.4949866e0 1.211513e-1 2.2936928e0 2.2936928e0
-1.4141797e0 1.211513e-1 2.0586159e0 2.0586159e0
-1.3333728e0 1.211513e-1 1.8365929e0 1.8365929e0
-1.2525659e0 1.211513e-1 1.6276329e0 1.6276329e0
-1.171759e0 1.211513e-1 1.4317299e0 1.4317299e0
-1.0909521e0 1.211513e-1 1.2488853e0 1.2488853e0
-1.0101453e0 1.211513e-1 1.0791039e0 1.0791039e0
-9.293384e-1 1.211513e-1 9.223804e-1 9.223804e-1
-8.485315e-1 1.211513e-1 7.7871616e-1 7.7871616e-1
-7.677246e-1 1.211513e-1 6.481116e-1 6.481116e-1
-6.869177e-1 1.211513e-1 5.3056644e-1 5.3056644e-1
-6.061108e-1 1.211513e-1 4.2608081e-1 4.2608081e-1
-5.253039e-1 1.211513e-1 3.3465472e-1 3.3465472e-1
-4.44497e-1 1.211513e-1 2.5628818e-1 2.5628818e-1
-3.636901e-1 1.211513e-1 1.9098102e-1 1.9098102e-1
-2.828832e-1 1.211513e-1 1.38733383e-1 1.38733383e-1
-2.020763e-1 1.211513e-1 9.9545334e-2 9.9545334e-2
-1.212694e-1 1.211513e-1 7.3416763e-2 7.3416763e-2
-4.04625e-2 1.211513e-1 6.0347723e-2 6.0347723e-2
4.03444e-2 1.211513e-1 6.0338182e-2 6.0338182e-2
1.211513e-1 1.211513e-1 7.3388138e-2 7.3388138e-2
2.019582e-1 1.211513e-1 9.9497604e-2 9.9497604e-2
2.827651e-1 1.211513e-1 1.3866658e-1 1.3866658e-1
3.63572e-1 1.211513e-1 1.9089511e-1 1.9089511e-1
4.443789e-1 1.211513e-1 2.561832e-1 2.561832e-1
5.251858e-1 1.211513e-1 3.3453067e-1 3.3453067e-1
6.059927e-1 1.211513e-1 4.2593768e-1 4.2593768e-1
6.867996e-1 1.211513e-1 5.3040424e-1 5.3040424e-1
7.676065e-1 1.211513e-1 6.4793033e-1 6.4793033e-1
8.484134e-1 1.211513e-1 7.7851581e-1 7.7851581e-1
9.292203e-1 1.211513e-1 9.2216083e-1 9.2216083e-1
1.0100272e0 1.211513e-1 1.0788643e0 1.0788643e0
1.090834e0 1.211513e-1 1.248629e0 1.248629e0
1.171641e0 1.211513e-1 1.4314537e0 1.4314537e0
1.2524478e0 1.211513e-1 1.6273354e0 1.6273354e0
1.3332547e0 1.211513e-1 1.8362785e0 1.8362785e0
1.4140616e0 1.211513e-1 2.0582787e0 2.0582787e0
1.4948685e0 1.211513e-1 2.2933418e0 2.2933418e0
1.5756754e0 1.211513e-1 2.541465e0 2.541465e0
1.6564822e0 1.211513e-1 2.802642e0 2.802642e0
1.7372891e0 1.211513e-1 3.0768852e0 3.0768852e0
1.818096e0 1.211513e-1 3.3641808e0 3.3641808e0
1.8989029e0 1.211513e-1 3.6645424e0 3.6645424e0
1.9797098e0 1.211513e-1 3.977964e0 3.977964e0
2.0605167e0 1.211513e-1 4.304438e0 4.304438e0
2.1413235e0 1.211513e-1 4.6439781e0 4.6439781e0
2.2221304e0 1.211513e-1 4.9965721e0 4.9965721e0
2.3029373e0 1.211513e-1 5.3622307e0 5.3622307e0
2.3837442e0 1.211513e-1 5.7409492e0 5.7409492e0
2.4645511e0 1.211513e-1 6.1327217e0 6.1327217e0
2.545358e0 1.211513e-1 6.5375587e0 6.5375587e0
2.6261649e0 1.211513e-1 6.9554497e0 6.9554497e0
2.7069717e0 1.211513e-1 7.3864067e0 7.3864067e0
2.7877786e0 1.211513e-1 7.8304237e0 7.8304237e0
2.8685855e0 1.211513e-1 8.2874916e0 8.2874916e0
2.9493924e0 1.211513e-1 8.7576271e0 8.7576271e0
3.0301993e0 1.211513e-1 9.240815e0 9.240815e0
3.1110062e0 1.211513e-1 9.737069e0 9.737069e0
3.191813e0 1.211513e-1 1.0246378e1 1.0246378e1
3.27262e0 1.211513e-1 1.0768747e1 1.0768747e1
3.3534268e0 1.211513e-1 1.1304178e1 1.1304178e1
3.4342337e0 1.211513e-1 1.185267e1 1.185267e1
3.5150406e0 1.211513e-1 1.2414224e1 1.2414224e1
3.5958475e0 1.211513e-1 1.298884e1 1.298884e1
3.6766544e0 1.211513e-1 1.3576501e1 1.3576501e1
3.7574612e0 1.211513e-1 1.4177225e1 1.4177225e1
3.8382681e0 1.211513e-1 1.479101e1 1.479101e1
3.919075e0 1.211513e-1 1.5417856e1 1.5417856e1
3.9998819e0 1.211513e-1 1.6057764e1 1.6057764e1

-4.0e0 2.019582e-1 1.6163147e1 1.6163147e1
-3.9191931e0 2.019582e-1 1.5523224e1 1.5523224e1
-3.8383862e0 2.019582e-1 1.4896362e1 1.4896362e1
-3.7575793e0 2.019582e-1 1.4282547e1 1.4282547e1
-3.6767725e0 2.019582e-1 1.3681808e1 1.3681808e1
-3.5959656e0 2.019582e-1 1.3094116e1 1.3094116e1
-3.5151587e0 2.019582e-1 1.2519485e1 1.2519485e1
-3.4343518e0 2.019582e-1 1.1957916e1 1.1957916e1
-3.3535449e0 2.019582e-1 1.1409409e1 1.1409409e1
-3.272738e0 2.019582e-1 1.0873962e1 1.0873962e1
-3.1919312e0 2.019582e-1 1.0351578e1 1.0351578e1
-3.1111243e0 2.019582e-1 9.8422392e0 9.8422392e0
-3.0303174e0 2.019582e-1 9.345973e0 9.345973e0
-2.9495105e0 2.019582e-1 8.8627592e0 8.8627592e0
-2.8687036e0 2.019582e-1 8.3926115e0 8.3926115e0
-2.7878967e0 2.019582e-1 7.9355162e0 7.9355162e0
-2.7070898e0 2.019582e-1 7.4914809e0 7.4914809e0
-2.626283e0 2.019582e-1 7.0605116e0 7.0605116e0
-2.545476e0 2.019582e-1 6.6425948e0 6.6425948e0
-2.4646692e0 2.019582e-1 6.2377455e0 6.2377455e0
-2.3838623e0 2.019582e-1 5.8459471e0 5.8459471e0
-2.3030554e0 2.019582e-1 5.4672102e0 5.4672102e0
-2.2222485e0 2.019582e-1 5.101538e0 5.101538e0
-2.1414417e0 2.019582e-1 4.7489195e0 4.7489195e0
-2.0606348e0 2.019582e-1 4.4093657e0 4.4093657e0
-1.9798279e0 2.019582e-1 4.0828673e0 4.0828673e0
-1.899021e0 2.019582e-1 3.7694273e0 3.7694273e0
-1.8182141e0 2.019582e-1 3.469052e0 3.469052e0
-1.7374072e0 2.019582e-1 3.1817305e0 3.1817305e0
-1.6566003e0 2.019582e-1 2.9074751e0 2.9074751e0
-1.5757935e0 2.019582e-1 2.6462737e0 2.6462737e0
-1.4949866e0 2.019582e-1 2.3981306e0 2.3981306e0
-1.4141797e0 2.019582e-1 2.1630537e0 2.1630537e0
-1.3333728e0 2.019582e-1 1.9410307e0 1.9410307e0
-1.2525659e0 2.019582e-1 1.7320708e0 1.7320708e0
-1.171759e0 2.019582e-1 1.5361678e0 1.5361678e0
-1.0909521e0 2.019582e-1 1.3533232e0 1.3533232e0
-1.0101453e0 2.019582e-1 1.1835417e0 1.1835417e0
-9.293384e-1 2.019582e-1 1.02681827e0 1.02681827e0
-8.485315e-1 2.019582e-1 8.8315402e-1 8.8315402e-1
-7.677246e-1 2.019582e-1 7.5254947e-1 7.5254947e-1
-6.869177e-1 2.019582e-1 6.350043e-1 6.350043e-1
-6.061108e-1 2.019582e-1 5.3051868e-1 5.3051868e-1
-5.253039e-1 2.019582e-1 4.3909259e-1 4.3909259e-1
-4.44497e-1 2.019582e-1 3.6072604e-1 3.6072604e-1
-3.636901e-1 2.019582e-1 2.9541888e-1 2.9541888e-1
-2.828832e-1 2.019582e-1 2.4317125e-1 2.4317125e-1
-2.020763e-1 2.019582e-1 2.039832e-1 2.039832e-1
-1.212694e-1 2.019582e-1 1.7785463e-1 1.7785463e-1
-4.04625e-2 2.019582e-1 1.6478558e-1 1.6478558e-1
4.03444e-2 2.019582e-1 1.6477605e-1 1.6477605e-1
1.211513e-1 2.019582e-1 1.77826e-1 1.77826e-1
2.019582e-1 2.019582e-1 2.0393547e-1 2.0393547e-1
2.827651e-1 2.019582e-1 2.4310445e-1 2.4310445e-1
3.63572e-1 2.019582e-1 2.9533298e-1 2.9533298e-1
4.443789e-1 2.019582e-1 3.6062106e-1 3.6062106e-1
5.251858e-1 2.019582e-1 4.3896854e-1 4.3896854e-1
6.059927e-1 2.019582e-1 5.3037555e-1 5.3037555e-1
6.867996e-1 2.019582e-1 6.348421e-1 6.348421e-1
7.676065e-1 2.019582e-1 7.523682e-1 7.523682e-1
8.484134e-1 2.019582e-1 8.8295367e-1 8.8295367e-1
9.292203e-1 2.019582e-1 1.0265987e0 1.0265987e0
1.0100272e0 2.019582e-1 1.1833022e0 1.1833022e0
1.090834e0 2.019582e-1 1.3530669e0 1.3530669e0
1.171641e0 2.019582e-1 1.5358916e0 1.5358916e0
1.2524478e0 2.019582e-1 1.7317732e0 1.7317732e0
1.3332547e0 2.019582e-1 1.9407164e0 1.9407164e0
1.4140616e0 2.019582e-1 2.1627165e0 2.1627165e0
1.4948685e0 2.019582e-1 2.3977797e0 2.3977797e0
1.5756754e0 2.019582e-1 2.6459029e0 2.6459029e0
1.6564822e0 2.019582e-1 2.90708e0 2.90708e0
1.7372891e0 2.019582e-1 3.1813231e0 3.1813231e0
1.818096e0 2.019582e-1 3.4686186e0 3.4686186e0
1.8989029e0 2.019582e-1 3.7689803e0 3.7689803e0
1.9797098e0 2.019582e-1 4.0824019e0 4.0824019e0
2.0605167e0 2.019582e-1 4.4088759e0 4.4088759e0
2.1413235e0 2.019582e-1 4.748416e0 4.748416e0
2.2221304e0 2.019582e-1 5.10101e0 5.10101e0
2.3029373e0 2.019582e-1 5.4666685e0 5.4666685e0
2.3837442e0 2.019582e-1 5.8453871e0 5.8453871e0
2.4645511e0 2.019582e-1 6.2371596e0 6.2371596e0
2.545358e0 2.019582e-1 6.6419966e0 6.6419966e0
2.6261649e0 2.019582e-1 7.0598875e0 7.0598875e0
2.7069717e0 2.019582e-1 7.4908446e0 7.4908446e0
2.7877786e0 2.019582e-1 7.9348616e0 7.9348616e0
2.8685855e0 2.019582e-1 8.3919295e0 8.3919295e0
2.9493924e0 2.019582e-1 8.862065e0 8.862065e0
3.0301993e0 2.019582e-1 9.3452528e0 9.3452528e0
3.1110062e0 2.019582e-1 9.8415068e0 9.8415068e0
3.191813e0 2.019582e-1 1.0350815e1 1.0350815e1
3.27262e0 2.019582e-1 1.0873184e1 1.0873184e1
3.3534268e0 2.019582e-1 1.1408615e1 1.1408615e1
3.4342337e0 2.019582e-1 1.1957108e1 1.1957108e1
3.5150406e0 2.019582e-1 1.2518661e1 1.2518661e1
3.5958475e0 2.019582e-1 1.3093277e1 1.3093277e1
3.6766544e0 2.019582e-1 1.3680939e1 1.3680939e1
3.7574612e0 2.019582e-1 1.4281662e1 1.4281662e1
3.8382681e0 2.019582e-1 1.4895447e1 1.4895447e1
3.919075e0 2.019582e-1 1.5522293e1 1.5522293e1
3.9998819e0 2.019582e-1 1.6162201e1 1.6162201e1

-4.0e0 2.827651e-1 1.6319824e1 1.6319824e1
-3.9191931e0 2.827651e-1 1.5679901e1 1.5679901e1
-3.8383862e0 2.827651e-1 1.505304e1 1.505304e1
-3.7575793e0 2.827651e-1 1.4439224e1 1.4439224e1
-3.6767725e0 2.827651e-1 1.3838486e1 1.3838486e1
-3.5959656e0 2.827651e-1 1.3250793e1 1.3250793e1
-3.5151587e0 2.827651e-1 1.2676163e1 1.2676163e1
-3.4343518e0 2.827651e-1 1.2114594e1 1.2114594e1
-3.3535449e0 2.827651e-1 1.1566086e1 1.1566086e1
-3.272738e0 2.827651e-1 1.103064e1 1.103064e1
-3.1919312e0 2.827651e-1 1.0508255e1 1.0508255e1
-3.1111243e0 2.827651e-1 9.9989151e0 9.9989151e0
-3.0303174e0 2.827651e-1 9.502649e0 9.502649e0
-2.9495105e0 2.827651e-1 9.0194351e0 9.0194351e0
-2.8687036e0 2.827651e-1 8.5492874e0 8.5492874e0
-2.7878967e0 2.827651e-1 8.0921921e0 8.0921921e0
-2.7070898e0 2.827651e-1 7.6481567e0 7.6481567e0
-2.626283e0 2.827651e-1 7.2171875e0 7.2171875e0
-2.545476e0 2.827651e-1 6.7992706e0 6.7992706e0
-2.4646692e0 2.827651e-1 6.3944214e0 6.3944214e0
-2.3838623e0 2.827651e-1 6.002623e0 6.002623e0
-2.3030554e0 2.827651e-1 5.6238861e0 5.6238861e0
-2.2222485e0 2.827651e-1 5.2582138e0 5.2582138e0
-2.1414417e0 2.827651e-1 4.9055954e0 4.9055954e0
-2.0606348e0 2.827651e-1 4.5660416e0 4.5660416e0
-1.9798279e0 2.827651e-1 4.2395432e0 4.2395432e0
-1.899021e0 2.827651e-1 3.9261032e0 3.9261032e0
-1.8182141e0 2.827651e-1 3.6257278e0 3.6257278e0
-1.7374072e0 2.827651e-1 3.3384064e0 3.3384064e0
-1.6566003e0 2.827651e-1 3.064151e0 3.064151e0
-1.5757935e0 2.827651e-1 2.8029495e0 2.8029495e0
-1.4949866e0 2.827651e-1 2.5548065e0 2.5548065e0
-1.4141797e0 2.827651e-1 2.3197296e0 2.3197296e0
-1.3333728e0 2.827651e-1 2.0977066e0 2.0977066e0
-1.2525659e0 2.827651e-1 1.8887466e0 1.8887466e0
-1.171759e0 2.827651e-1 1.6928436e0 1.6928436e0
-1.0909521e0 2.827651e-1 1.5099991e0 1.5099991e0
-1.0101453e0 2.827651e-1 1.3402176e0 1.3402176e0
-9.293384e-1 2.827651e-1 1.18349417e0 1.18349417e0
-8.485315e-1 2.827651e-1 1.03982993e0 1.03982993e0
-7.677246e-1 2.827651e-1 9.0922537e-1 9.0922537e-1
-6.869177e-1 2.827651e-1 7.916802e-1 7.916802e-1
-6.061108e-1 2.827651e-1 6.8719458e-1 6.8719458e-1
-5.253039e-1 2.827651e-1 5.957685e-1 5.957685e-1
-4.44497e-1 2.827651e-1 5.1740195e-1 5.1740195e-1
-3.636901e-1 2.827651e-1 4.5209479e-1 4.5209479e-1
-2.828832e-1 2.827651e-1 3.9984715e-1 3.9984715e-1
-2.020763e-1 2.827651e-1 3.606591e-1 3.606591e-1
-1.212694e-1 2.827651e-1 3.3453053e-1 3.3453053e-1
-4.04625e-2 2.827651e-1 3.2146149e-1 3.2146149e-1
4.03444e-2 2.827651e-1 3.2145195e-1 3.2145195e-1
1.211513e-1 2.827651e-1 3.345019e-1 3.345019e-1
2.019582e-1 2.827651e-1 3.6061137e-1 3.6061137e-1
2.827651e-1 2.827651e-1 3.9978035e-1 3.9978035e-1
3.63572e-1 2.827651e-1 4.5200888e-1 4.5200888e-1
4.443789e-1 2.827651e-1 5.1729697e-1 5.1729697e-1
5.251858e-1 2.827651e-1 5.9564444e-1 5.9564444e-1
6.059927e-1 2.827651e-1 6.8705145e-1 6.8705145e-1
6.867996e-1 2.827651e-1 7.91518e-1 7.91518e-1
7.676065e-1 2.827651e-1 9.090441e-1 9.090441e-1
8.484134e-1 2.827651e-1 1.03962958e0 1.03962958e0
9.292203e-1 2.827651e-1 1.1832746e0 1.1832746e0
1.0100272e0 2.827651e-1 1.339978e0 1.339978e0
1.090834e0 2.827651e-1 1.5097427e0 1.5097427e0
1.171641e0 2.827651e-1 1.6925674e0 1.6925674e0
1.2524478e0 2.827651e-1 1.8884491e0 1.8884491e0
1.3332547e0 2.827651e-1 2.0973923e0 2.0973923e0
1.4140616e0 2.827651e-1 2.3193924e0 2.3193924e0
1.4948685e0 2.827651e-1 2.5544556e0 2.5544556e0
1.5756754e0 2.827651e-1 2.8025787e0 2.8025787e0
1.6564822e0 2.827651e-1 3.0637558e0 3.0637558e0
1.7372891e0 2.827651e-1 3.337999e0 3.337999e0
1.818096e0 2.827651e-1 3.6252945e0 3.6252945e0
1.8989029e0 2.827651e-1 3.9256561e0 3.9256561e0
1.9797098e0 2.827651e-1 4.2390778e0 4.2390778e0
2.0605167e0 2.827651e-1 4.5655518e0 4.5655518e0
2.1413235e0 2.827651e-1 4.9050919e0 4.9050919e0
2.2221304e0 2.827651e-1 5.2576859e0 5.2576859e0
2.3029373e0 2.827651e-1 5.6233444e0 5.6233444e0
2.3837442e0 2.827651e-1 6.002063e0 6.002063e0
2.4645511e0 2.827651e-1 6.3938354e0 6.3938354e0
2.545358e0 2.827651e-1 6.7986725e0 6.7986725e0
2.6261649e0 2.827651e-1 7.2165634e0 7.2165634e0
2.7069717e0 2.827651e-1 7.6475204e0 7.6475204e0
2.7877786e0 2.827651e-1 8.0915375e0 8.0915375e0
2.8685855e0 2.827651e-1 8.5486053e0 8.5486053e0
2.9493924e0 2.827651e-1 9.0187408e0 9.0187408e0
3.0301993e0 2.827651e-1 9.5019287e0 9.5019287e0
3.1110062e0 2.827651e-1 9.9981827e0 9.9981827e0
3.191813e0 2.827651e-1 1.0507492e1 1.0507492e1
3.27262e0 2.827651e-1 1.1029861e1 1.1029861e1
3.3534268e0 2.827651e-1 1.1565292e1 1.1565292e1
3.4342337e0 2.827651e-1 1.2113785e1 1.2113785e1
3.5150406e0 2.827651e-1 1.2675339e1 1.2675339e1
3.5958475e0 2.827651e-1 1.3249954e1 1.3249954e1
3.6766544e0 2.827651e-1 1.3837616e1 1.3837616e1
3.7574612e0 2.827651e-1 1.4438339e1 1.4438339e1
3.8382681e0 2.827651e-1 1.5052124e1 1.5052124e1
3.919075e0 2.827651e-1 1.567897e1 1.567897e1
3.9998819e0 2.827651e-1 1.6318878e1 1.6318878e1

-4.0e0 3.63572e-1 1.6528738e1 1.6528738e1
-3.9191931e0 3.63572e-1 1.5888815e1 1.5888815e1
-3.8383862e0 3.63572e-1 1.5261954e1 1.5261954e1
-3.7575793e0 3.63572e-1 1.4648138e1 1.4648138e1
-3.6767725e0 3.63572e-1 1.40474e1 1.40474e1
-3.5959656e0 3.63572e-1 1.3459708e1 1.3459708e1
-3.5151587e0 3.63572e-1 1.2885077e1 1.2885077e1
-3.4343518e0 3.63572e-1 1.2323508e1 1.2323508e1
-3.3535449e0 3.63572e-1 1.1775e1 1.1775e1
-3.272738e0 3.63572e-1 1.1239554e1 1.1239554e1
-3.1919312e0 3.63572e-1 1.0717169e1 1.0717169e1
-3.1111243e0 3.63572e-1 1.02078293e1 1.02078293e1
-3.0303174e0 3.63572e-1 9.7115631e0 9.7115631e0
-2.9495105e0 3.63572e-1 9.2283493e0 9.2283493e0
-2.8687036e0 3.63572e-1 8.7582016e0 8.7582016e0
-2.7878967e0 3.63572e-1 8.3011063e0 8.3011063e0
-2.7070898e0 3.63572e-1 7.8570709e0 7.8570709e0
-2.626283e0 3.63572e-1 7.4261017e0 7.4261017e0
-2.545476e0 3.63572e-1 7.0081848e0 7.0081848e0
-2.4646692e0 3.63572e-1 6.6033356e0 6.6033356e0
-2.3838623e0 3.63572e-1 6.2115372e0 6.2115372e0
-2.3030554e0 3.63572e-1 5.8328003e0 5.8328003e0
-2.2222485e0 3.63572e-1 5.467128e0 5.467128e0
-2.1414417e0 3.63572e-1 5.1145096e0 5.1145096e0
-2.0606348e0 3.63572e-1 4.7749557e0 4.7749557e0
-1.9798279e0 3.63572e-1 4.4484573e0 4.4484573e0
-1.899021e0 3.63572e-1 4.1350174e0 4.1350174e0
-1.8182141e0 3.63572e-1 3.834642e0 3.834642e0
-1.7374072e0 3.63572e-1 3.5473206e0 3.5473206e0
-1.6566003e0 3.63572e-1 3.2730652e0 3.2730652e0
-1.5757935e0 3.63572e-1 3.0118637e0 3.0118637e0
-1.4949866e0 3.63572e-1 2.7637207e0 2.7637207e0
-1.4141797e0 3.63572e-1 2.5286438e0 2.5286438e0
-1.3333728e0 3.63572e-1 2.3066208e0 2.3066208e0
-1.2525659e0 3.63572e-1 2.0976608e0 2.0976608e0
-1.171759e0 3.63572e-1 1.9017578e0 1.9017578e0
-1.0909521e0 3.63572e-1 1.7189133e0 1.7189133e0
-1.0101453e0 3.63572e-1 1.5491318e0 1.5491318e0
-9.293384e-1 3.63572e-1 1.3924083e0 1.3924083e0
-8.485315e-1 3.63572e-1 1.24874405e0 1.24874405e0
-7.677246e-1 3.63572e-1 1.1181395e0 1.1181395e0
-6.869177e-1 3.63572e-1 1.00059433e0 1.00059433e0
-6.061108e-1 3.63572e-1 8.961087e-1 8.961087e-1
-5.253039e-1 3.63572e-1 8.0468262e-1 8.0468262e-1
-4.44497e-1 3.63572e-1 7.2631607e-1 7.2631607e-1
-3.636901e-1 3.63572e-1 6.6100891e-1 6.6100891e-1
-2.828832e-1 3.63572e-1 6.0876128e-1 6.0876128e-1
-2.020763e-1 3.63572e-1 5.6957323e-1 5.6957323e-1
-1.212694e-1 3.63572e-1 5.4344466e-1 5.4344466e-1
-4.04625e-2 3.63572e-1 5.3037561e-1 5.3037561e-1
4.03444e-2 3.63572e-1 5.3036607e-1 5.3036607e-1
1.211513e-1 3.63572e-1 5.4341603e-1 5.4341603e-1
2.019582e-1 3.63572e-1 5.695255e-1 5.695255e-1
2.827651e-1 3.63572e-1 6.0869447e-1 6.0869447e-1
3.63572e-1 3.63572e-1 6.60923e-1 6.60923e-1
4.443789e-1 3.63572e-1 7.2621109e-1 7.2621109e-1
5.251858e-1 3.63572e-1 8.0455856e-1 8.0455856e-1
6.059927e-1 3.63572e-1 8.9596558e-1 8.9596558e-1
6.867996e-1 3.63572e-1 1.00043213e0 1.00043213e0
7.676065e-1 3.63572e-1 1.11795822e0 1.11795822e0
8.484134e-1 3.63572e-1 1.2485437e0 1.2485437e0
9.292203e-1 3.63572e-1 1.39218872e0 1.39218872e0
1.0100272e0 3.63572e-1 1.5488922e0 1.5488922e0
1.090834e0 3.63572e-1 1.7186569e0 1.7186569e0
1.171641e0 3.63572e-1 1.9014816e0 1.9014816e0
1.2524478e0 3.63572e-1 2.0973633e0 2.0973633e0
1.3332547e0 3.63572e-1 2.3063065e0 2.3063065e0
1.4140616e0 3.63572e-1 2.5283066e0 2.5283066e0
1.4948685e0 3.63572e-1 2.7633698e0 2.7633698e0
1.5756754e0 3.63572e-1 3.0114929e0 3.0114929e0
1.6564822e0 3.63572e-1 3.27267e0 3.27267e0
1.7372891e0 3.63572e-1 3.5469131e0 3.5469131e0
1.818096e0 3.63572e-1 3.8342087e0 3.8342087e0
1.8989029e0 3.63572e-1 4.1345703e0 4.1345703e0
1.9797098e0 3.63572e-1 4.447992e0 4.447992e0
2.0605167e0 3.63572e-1 4.774466e0 4.774466e0
2.1413235e0 3.63572e-1 5.114006e0 5.114006e0
2.2221304e0 3.63572e-1 5.4666e0 5.4666e0
2.3029373e0 3.63572e-1 5.8322586e0 5.8322586e0
2.3837442e0 3.63572e-1 6.2109772e0 6.2109772e0
2.4645511e0 3.63572e-1 6.6027496e0 6.6027496e0
2.545358e0 3.63572e-1 7.0075867e0 7.0075867e0
2.6261649e0 3.63572e-1 7.4254776e0 7.4254776e0
2.7069717e0 3.63572e-1 7.8564346e0 7.8564346e0
2.7877786e0 3.63572e-1 8.3004517e0 8.3004517e0
2.8685855e0 3.63572e-1 8.7575195e0 8.7575195e0
2.9493924e0 3.63572e-1 9.227655e0 9.227655e0
3.0301993e0 3.63572e-1 9.7108429e0 9.7108429e0
3.1110062e0 3.63572e-1 1.02070969e1 1.02070969e1
3.191813e0 3.63572e-1 1.0716406e1 1.0716406e1
3.27262e0 3.63572e-1 1.1238776e1 1.1238776e1
3.3534268e0 3.63572e-1 1.1774207e1 1.1774207e1
3.4342337e0 3.63572e-1 1.2322699e1 1.2322699e1
3.5150406e0 3.63572e-1 1.2884253e1 1.2884253e1
3.5958475e0 3.63572e-1 1.3458868e1 1.3458868e1
3.6766544e0 3.63572e-1 1.404653e1 1.404653e1
3.7574612e0 3.63572e-1 1.4647253e1 1.4647253e1
3.8382681e0 3.63572e-1 1.5261038e1 1.5261038e1
3.919075e0 3.63572e-1 1.5887885e1 1.5887885e1
3.9998819e0 3.63572e-1 1.6527792e1 1.6527792e1

-4.0e0 4.443789e-1 1.678989e1 1.678989e1
-3.9191931e0 4.443789e-1 1.6149966e1 1.6149966e1
-3.8383862e0 4.443789e-1 1.5523105e1 1.5523105e1
-3.7575793e0 4.443789e-1 1.490929e1 1.490929e1
-3.6767725e0 4.443789e-1 1.4308551e1 1.4308551e1
-3.5959656e0 4.443789e-1 1.3720859e1 1.3720859e1
-3.5151587e0 4.443789e-1 1.3146228e1 1.3146228e1
-3.4343518e0 4.443789e-1 1.2584659e1 1.2584659e1
-3.3535449e0 4.443789e-1 1.2036151e1 1.2036151e1
-3.272738e0 4.443789e-1 1.1500705e1 1.1500705e1
-3.1919312e0 4.443789e-1 1.097832e1 1.097832e1
-3.1111243e0 4.443789e-1 1.04689816e1 1.04689816e1
-3.0303174e0 4.443789e-1 9.9727155e0 9.9727155e0
-2.9495105e0 4.443789e-1 9.4895016e0 9.4895016e0
-2.8687036e0 4.443789e-1 9.019354e0 9.019354e0
-2.7878967e0 4.443789e-1 8.5622586e0 8.5622586e0
-2.7070898e0 4.443789e-1 8.1182233e0 8.1182233e0
-2.626283e0 4.443789e-1 7.687254e0 7.687254e0
-2.545476e0 4.443789e-1 7.2693372e0 7.2693372e0
-2.4646692e0 4.443789e-1 6.8644879e0 6.8644879e0
-2.3838623e0 4.443789e-1 6.4726895e0 6.4726895e0
-2.3030554e0 4.443789e-1 6.0939526e0 6.0939526e0
-2.2222485e0 4.443789e-1 5.7282803e0 5.7282803e0
-2.1414417e0 4.443789e-1 5.375662e0 5.375662e0
-2.0606348e0 4.443789e-1 5.0361081e0 5.0361081e0
-1.9798279e0 4.443789e-1 4.7096097e0 4.7096097e0
-1.899021e0 4.443789e-1 4.3961697e0 4.3961697e0
-1.8182141e0 4.443789e-1 4.0957944e0 4.0957944e0
-1.7374072e0 4.443789e-1 3.8084729e0 3.8084729e0
-1.6566003e0 4.443789e-1 3.5342175e0 3.5342175e0
-1.5757935e0 4.443789e-1 3.273016e0 3.273016e0
-1.4949866e0 4.443789e-1 3.024873e0 3.024873e0
-1.4141797e0 4.443789e-1 2.7897961e0 2.7897961e0
-1.3333728e0 4.443789e-1 2.5677731e0 2.5677731e0
-1.2525659e0 4.443789e-1 2.3588132e0 2.3588132e0
-1.171759e0 4.443789e-1 2.1629102e0 2.1629102e0
-1.0909521e0 4.443789e-1 1.9800656e0 1.9800656e0
-1.0101453e0 4.443789e-1 1.8102841e0 1.8102841e0
-9.293384e-1 4.443789e-1 1.65356064e0 1.65356064e0
-8.485315e-1 4.443789e-1 1.5098964e0 1.5098964e0
-7.677246e-1 4.443789e-1 1.37929184e0 1.37929184e0
-6.869177e-1 4.443789e-1 1.26174667e0 1.26174667e0
-6.061108e-1 4.443789e-1 1.15726105e0 1.15726105e0
-5.253039e-1 4.443789e-1 1.06583496e0 1.06583496e0
-4.44497e-1 4.443789e-1 9.8746841e-1 9.8746841e-1
-3.636901e-1 4.443789e-1 9.2216125e-1 9.2216125e-1
-2.828832e-1 4.443789e-1 8.6991362e-1 8.6991362e-1
-2.020763e-1 4.443789e-1 8.3072557e-1 8.3072557e-1
-1.212694e-1 4.443789e-1 8.04597e-1 8.04597e-1
-4.04625e-2 4.443789e-1 7.9152795e-1 7.9152795e-1
4.03444e-2 4.443789e-1 7.9151842e-1 7.9151842e-1
1.211513e-1 4.443789e-1 8.0456837e-1 8.0456837e-1
2.019582e-1 4.443789e-1 8.3067784e-1 8.3067784e-1
2.827651e-1 4.443789e-1 8.6984682e-1 8.6984682e-1
3.63572e-1 4.443789e-1 9.2207535e-1 9.2207535e-1
4.443789e-1 4.443789e-1 9.8736343e-1 9.8736343e-1
5.251858e-1 4.443789e-1 1.0657109e0 1.0657109e0
6.059927e-1 4.443789e-1 1.15711792e0 1.15711792e0
6.867996e-1 4.443789e-1 1.26158447e0 1.26158447e0
7.676065e-1 4.443789e-1 1.37911057e0 1.37911057e0
8.484134e-1 4.443789e-1 1.50969604e0 1.50969604e0
9.292203e-1 4.443789e-1 1.65334106e0 1.65334106e0
1.0100272e0 4.443789e-1 1.8100446e0 1.8100446e0
1.090834e0 4.443789e-1 1.9798093e0 1.9798093e0
1.171641e0 4.443789e-1 2.162634e0 2.162634e0
1.2524478e0 4.443789e-1 2.3585156e0 2.3585156e0
1.3332547e0 4.443789e-1 2.5674588e0 2.5674588e0
1.4140616e0 4.443789e-1 2.7894589e0 2.7894589e0
1.4948685e0 4.443789e-1 3.0245221e0 3.0245221e0
1.5756754e0 4.443789e-1 3.2726453e0 3.2726453e0
1.6564822e0 4.443789e-1 3.5338223e0 3.5338223e0
1.7372891e0 4.443789e-1 3.8080655e0 3.8080655e0
1.818096e0 4.443789e-1 4.095361e0 4.095361e0
1.8989029e0 4.443789e-1 4.3957227e0 4.3957227e0
1.9797098e0 4.443789e-1 4.7091443e0 4.7091443e0
2.0605167e0 4.443789e-1 5.0356183e0 5.0356183e0
2.1413235e0 4.443789e-1 5.3751584e0 5.3751584e0
2.2221304e0 4.443789e-1 5.7277524e0 5.7277524e0
2.3029373e0 4.443789e-1 6.093411e0 6.093411e0
2.3837442e0 4.443789e-1 6.4721295e0 6.4721295e0
2.4645511e0 4.443789e-1 6.863902e0 6.863902e0
2.545358e0 4.443789e-1 7.268739e0 7.268739e0
2.6261649e0 4.443789e-1 7.68663e0 7.68663e0
2.7069717e0 4.443789e-1 8.117587e0 8.117587e0
2.7877786e0 4.443789e-1 8.561604e0 8.561604e0
2.8685855e0 4.443789e-1 9.0186719e0 9.0186719e0
2.9493924e0 4.443789e-1 9.4888074e0 9.4888074e0
3.0301993e0 4.443789e-1 9.9719952e0 9.9719952e0
3.1110062e0 4.443789e-1 1.04682492e1 1.04682492e1
3.191813e0 4.443789e-1 1.0977557e1 1.0977557e1
3.27262e0 4.443789e-1 1.1499927e1 1.1499927e1
3.3534268e0 4.443789e-1 1.2035358e1 1.2035358e1
3.4342337e0 4.443789e-1 1.258385e1 1.258385e1
3.5150406e0 4.443789e-1 1.3145404e1 1.3145404e1
3.5958475e0 4.443789e-1 1.372002e1 1.372002e1
3.6766544e0 4.443789e-1 1.4307681e1 1.4307681e1
3.7574612e0 4.443789e-1 1.4908405e1 1.4908405e1
3.8382681e0 4.443789e-1 1.552219e1 1.552219e1
3.919075e0 4.443789e-1 1.6149036e1 1.6149036e1
3.9998819e0 4.443789e-1 1.6788943e1 1.6788943e1

-4.0e0 5.251858e-1 1.710328e1 1.710328e1
-3.9191931e0 5.251858e-1 1.6463358e1 1.6463358e1
-3.8383862e0 5.251858e-1 1.5836496e1 1.5836496e1
-3.7575793e0 5.251858e-1 1.522268e1 1.522268e1
-3.6767725e0 5.251858e-1 1.4621942e1 1.4621942e1
-3.5959656e0 5.251858e-1 1.403425e1 1.403425e1
-3.5151587e0 5.251858e-1 1.3459619e1 1.3459619e1
-3.4343518e0 5.251858e-1 1.289805e1 1.289805e1
-3.3535449e0 5.251858e-1 1.2349542e1 1.2349542e1
-3.272738e0 5.251858e-1 1.1814096e1 1.1814096e1
-3.1919312e0 5.251858e-1 1.1291711e1 1.1291711e1
-3.1111243e0 5.251858e-1 1.07823715e1 1.07823715e1
-3.0303174e0 5.251858e-1 1.02861053e1 1.02861053e1
-2.9495105e0 5.251858e-1 9.8028915e0 9.8028915e0
-2.8687036e0 5.251858e-1 9.3327438e0 9.3327438e0
-2.7878967e0 5.251858e-1 8.8756485e0 8.8756485e0
-2.7070898e0 5.251858e-1 8.4316132e0 8.4316132e0
-2.626283e0 5.251858e-1 8.0006439e0 8.0006439e0
-2.545476e0 5.251858e-1 7.582727e0 7.582727e0
-2.4646692e0 5.251858e-1 7.1778778e0 7.1778778e0
-2.3838623e0 5.251858e-1 6.7860794e0 6.7860794e0
-2.3030554e0 5.251858e-1 6.4073425e0 6.4073425e0
-2.2222485e0 5.251858e-1 6.0416702e0 6.0416702e0
-2.1414417e0 5.251858e-1 5.6890518e0 5.6890518e0
-2.0606348e0 5.251858e-1 5.349498e0 5.349498e0
-1.9798279e0 5.251858e-1 5.0229996e0 5.0229996e0
-1.899021e0 5.251858e-1 4.7095596e0 4.7095596e0
-1.8182141e0 5.251858e-1 4.4091843e0 4.4091843e0
-1.7374072e0 5.251858e-1 4.1218628e0 4.1218628e0
-1.6566003e0 5.251858e-1 3.8476074e0 3.8476074e0
-1.5757935e0 5.251858e-1 3.586406e0 3.586406e0
-1.4949866e0 5.251858e-1 3.338263e0 3.338263e0
-1.4141797e0 5.251858e-1 3.103186e0 3.103186e0
-1.3333728e0 5.251858e-1 2.881163e0 2.881163e0
-1.2525659e0 5.251858e-1 2.672203e0 2.672203e0
-1.171759e0 5.251858e-1 2.4763e0 2.4763e0
-1.0909521e0 5.251858e-1 2.2934555e0 2.2934555e0
-1.0101453e0 5.251858e-1 2.123674e0 2.123674e0
-9.293384e-1 5.251858e-1 1.9669505e0 1.9669505e0
-8.485315e-1 5.251858e-1 1.8232863e0 1.8232863e0
-7.677246e-1 5.251858e-1 1.6926817e0 1.6926817e0
-6.869177e-1 5.251858e-1 1.5751366e0 1.5751366e0
-6.061108e-1 5.251858e-1 1.470651e0 1.470651e0
-5.253039e-1 5.251858e-1 1.3792249e0 1.3792249e0
-4.44497e-1 5.251858e-1 1.3008583e0 1.3008583e0
-3.636901e-1 5.251858e-1 1.2355511e0 1.2355511e0
-2.828832e-1 5.251858e-1 1.1833034e0 1.1833034e0
-2.020763e-1 5.251858e-1 1.1441154e0 1.1441154e0
-1.212694e-1 5.251858e-1 1.1179868e0 1.1179868e0
-4.04625e-2 5.251858e-1 1.1049178e0 1.1049178e0
4.03444e-2 5.251858e-1 1.1049083e0 1.1049083e0
1.211513e-1 5.251858e-1 1.1179582e0 1.1179582e0
2.019582e-1 5.251858e-1 1.1440677e0 1.1440677e0
2.827651e-1 5.251858e-1 1.1832367e0 1.1832367e0
3.63572e-1 5.251858e-1 1.2354652e0 1.2354652e0
4.443789e-1 5.251858e-1 1.3007533e0 1.3007533e0
5.251858e-1 5.251858e-1 1.3791008e0 1.3791008e0
6.059927e-1 5.251858e-1 1.4705078e0 1.4705078e0
6.867996e-1 5.251858e-1 1.5749744e0 1.5749744e0
7.676065e-1 5.251858e-1 1.6925005e0 1.6925005e0
8.484134e-1 5.251858e-1 1.823086e0 1.823086e0
9.292203e-1 5.251858e-1 1.966731e0 1.966731e0
1.0100272e0 5.251858e-1 2.1234344e0 2.1234344e0
1.090834e0 5.251858e-1 2.2931992e0 2.2931992e0
1.171641e0 5.251858e-1 2.4760239e0 2.4760239e0
1.2524478e0 5.251858e-1 2.6719055e0 2.6719055e0
1.3332547e0 5.251858e-1 2.8808487e0 2.8808487e0
1.4140616e0 5.251858e-1 3.1028488e0 3.1028488e0
1.4948685e0 5.251858e-1 3.337912e0 3.337912e0
1.5756754e0 5.251858e-1 3.5860352e0 3.5860352e0
1.6564822e0 5.251858e-1 3.8472122e0 3.8472122e0
1.7372891e0 5.251858e-1 4.1214554e0 4.1214554e0
1.818096e0 5.251858e-1 4.4087509e0 4.4087509e0
1.8989029e0 5.251858e-1 4.7091125e0 4.7091125e0
1.9797098e0 5.251858e-1 5.0225342e0 5.0225342e0
2.0605167e0 5.251858e-1 5.3490082e0 5.3490082e0
2.1413235e0 5.251858e-1 5.6885483e0 5.6885483e0
2.2221304e0 5.251858e-1 6.0411423e0 6.0411423e0
2.3029373e0 5.251858e-1 6.4068008e0 6.4068008e0
2.3837442e0 5.251858e-1 6.7855194e0 6.7855194e0
2.4645511e0 5.251858e-1 7.1772919e0 7.1772919e0
2.545358e0 5.251858e-1 7.5821289e0 7.5821289e0
2.6261649e0 5.251858e-1 8.0000198e0 8.0000198e0
2.7069717e0 5.251858e-1 8.4309769e0 8.4309769e0
2.7877786e0 5.251858e-1 8.8749939e0 8.8749939e0
2.8685855e0 5.251858e-1 9.3320618e0 9.3320618e0
2.9493924e0 5.251858e-1 9.8021973e0 9.8021973e0
3.0301993e0 5.251858e-1 1.02853851e1 1.02853851e1
3.1110062e0 5.251858e-1 1.07816391e1 1.07816391e1
3.191813e0 5.251858e-1 1.1290948e1 1.1290948e1
3.27262e0 5.251858e-1 1.1813318e1 1.1813318e1
3.3534268e0 5.251858e-1 1.2348749e1 1.2348749e1
3.4342337e0 5.251858e-1 1.2897241e1 1.2897241e1
3.5150406e0 5.251858e-1 1.3458795e1 1.3458795e1
3.5958475e0 5.251858e-1 1.403341e1 1.403341e1
3.6766544e0 5.251858e-1 1.4621072e1 1.4621072e1
3.7574612e0 5.251858e-1 1.5221796e1 1.5221796e1
3.8382681e0 5.251858e-1 1.583558e1 1.583558e1
3.919075e0 5.251858e-1 1.6462427e1 1.6462427e1
3.9998819e0 5.251858e-1 1.7102335e1 1.7102335e1

-4.0e0 6.059927e-1 1.7468909e1 1.7468909e1
-3.9191931e0 6.059927e-1 1.6828986e1 1.6828986e1
-3.8383862e0 6.059927e-1 1.6202124e1 1.6202124e1
-3.7575793e0 6.059927e-1 1.5588309e1 1.5588309e1
-3.6767725e0 6.059927e-1 1.498757e1 1.498757e1
-3.5959656e0 6.059927e-1 1.4399878e1 1.4399878e1
-3.5151587e0 6.059927e-1 1.3825247e1 1.3825247e1
-3.4343518e0 6.059927e-1 1.3263678e1 1.3263678e1
-3.3535449e0 6.059927e-1 1.271517e1 1.271517e1
-3.272738e0 6.059927e-1 1.2179724e1 1.2179724e1
-3.1919312e0 6.059927e-1 1.165734e1 1.165734e1
-3.1111243e0 6.059927e-1 1.11479996e1 1.11479996e1
-3.0303174e0 6.059927e-1 1.06517334e1 1.06517334e1
-2.9495105e0 6.059927e-1 1.01685196e1 1.01685196e1
-2.8687036e0 6.059927e-1 9.6983719e0 9.6983719e0
-2.7878967e0 6.059927e-1 9.2412766e0 9.2412766e0
-2.7070898e0 6.059927e-1 8.7972412e0 8.7972412e0
-2.626283e0 6.059927e-1 8.366272e0 8.366272e0
-2.545476e0 6.059927e-1 7.9483551e0 7.9483551e0
-2.4646692e0 6.059927e-1 7.5435059e0 7.5435059e0
-2.3838623e0 6.059927e-1 7.1517075e0 7.1517075e0
-2.3030554e0 6.059927e-1 6.7729706e0 6.7729706e0
-2.2222485e0 6.059927e-1 6.4072983e0 6.4072983e0
-2.1414417e0 6.059927e-1 6.0546799e0 6.0546799e0
-2.0606348e0 6.059927e-1 5.715126e0 5.715126e0
-1.9798279e0 6.059927e-1 5.3886276e0 5.3886276e0
-1.899021e0 6.059927e-1 5.0751877e0 5.0751877e0
-1.8182141e0 6.059927e-1 4.7748123e0 4.7748123e0
-1.7374072e0 6.059927e-1 4.4874908e0 4.4874908e0
-1.6566003e0 6.059927e-1 4.2132355e0 4.2132355e0
-1.5757935e0 6.059927e-1 3.952034e0 3.952034e0
-1.4949866e0 6.059927e-1 3.703891e0 3.703891e0
-1.4141797e0 6.059927e-1 3.4688141e0 3.4688141e0
-1.3333728e0 6.059927e-1 3.2467911e0 3.2467911e0
-1.2525659e0 6.059927e-1 3.0378311e0 3.0378311e0
-1.171759e0 6.059927e-1 2.8419281e0 2.8419281e0
-1.0909521e0 6.059927e-1 2.6590836e0 2.6590836e0
-1.0101453e0 6.059927e-1 2.489302e0 2.489302e0
-9.293384e-1 6.059927e-1 2.3325786e0 2.3325786e0
-8.485315e-1 6.059927e-1 2.1889143e0 2.1889143e0
-7.677246e-1 6.059927e-1 2.0583098e0 2.0583098e0
-6.869177e-1 6.059927e-1 1.9407646e0 1.9407646e0
-6.061108e-1 6.059927e-1 1.836279e0 1.836279e0
-5.253039e-1 6.059927e-1 1.7448529e0 1.7448529e0
-4.44497e-1 6.059927e-1 1.6664864e0 1.6664864e0
-3.636901e-1 6.059927e-1 1.6011792e0 1.6011792e0
-2.828832e-1 6.059927e-1 1.5489314e0 1.5489314e0
-2.020763e-1 6.059927e-1 1.5097435e0 1.5097435e0
-1.212694e-1 6.059927e-1 1.4836148e0 1.4836148e0
-4.04625e-2 6.059927e-1 1.4705458e0 1.4705458e0
4.03444e-2 6.059927e-1 1.4705363e0 1.4705363e0
1.211513e-1 6.059927e-1 1.4835863e0 1.4835863e0
2.019582e-1 6.059927e-1 1.5096957e0 1.5096957e0
2.827651e-1 6.059927e-1 1.5488647e0 1.5488647e0
3.63572e-1 6.059927e-1 1.6010933e0 1.6010933e0
4.443789e-1 6.059927e-1 1.6663814e0 1.6663814e0
5.251858e-1 6.059927e-1 1.7447289e0 1.7447289e0
6.059927e-1 6.059927e-1 1.8361359e0 1.8361359e0
6.867996e-1 6.059927e-1 1.9406024e0 1.9406024e0
7.676065e-1 6.059927e-1 2.0581285e0 2.0581285e0
8.484134e-1 6.059927e-1 2.188714e0 2.188714e0
9.292203e-1 6.059927e-1 2.332359e0 2.332359e0
1.0100272e0 6.059927e-1 2.4890625e0 2.4890625e0
1.090834e0 6.059927e-1 2.6588272e0 2.6588272e0
1.171641e0 6.059927e-1 2.8416519e0 2.8416519e0
1.2524478e0 6.059927e-1 3.0375336e0 3.0375336e0
1.3332547e0 6.059927e-1 3.2464767e0 3.2464767e0
1.4140616e0 6.059927e-1 3.4684769e0 3.4684769e0
1.4948685e0 6.059927e-1 3.70354e0 3.70354e0
1.5756754e0 6.059927e-1 3.9516632e0 3.9516632e0
1.6564822e0 6.059927e-1 4.2128403e0 4.2128403e0
1.7372891e0 6.059927e-1 4.4870834e0 4.4870834e0
1.818096e0 6.059927e-1 4.774379e0 4.774379e0
1.8989029e0 6.059927e-1 5.0747406e0 5.0747406e0
1.9797098e0 6.059927e-1 5.3881622e0 5.3881622e0
2.0605167e0 6.059927e-1 5.7146362e0 5.7146362e0
2.1413235e0 6.059927e-1 6.0541763e0 6.0541763e0
2.2221304e0 6.059927e-1 6.4067703e0 6.4067703e0
2.3029373e0 6.059927e-1 6.7724289e0 6.7724289e0
2.3837442e0 6.059927e-1 7.1511475e0 7.1511475e0
2.4645511e0 6.059927e-1 7.5429199e0 7.5429199e0
2.545358e0 6.059927e-1 7.947757e0 7.947757e0
2.6261649e0 6.059927e-1 8.3656479e0 8.3656479e0
2.7069717e0 6.059927e-1 8.7966049e0 8.7966049e0
2.7877786e0 6.059927e-1 9.240622e0 9.240622e0
2.8685855e0 6.059927e-1 9.6976898e0 9.6976898e0
2.9493924e0 6.059927e-1 1.01678253e1 1.01678253e1
3.0301993e0 6.059927e-1 1.06510132e1 1.06510132e1
3.1110062e0 6.059927e-1 1.11472672e1 1.11472672e1
3.191813e0 6.059927e-1 1.1656577e1 1.1656577e1
3.27262e0 6.059927e-1 1.2178946e1 1.2178946e1
3.3534268e0 6.059927e-1 1.2714377e1 1.2714377e1
3.4342337e0 6.059927e-1 1.326287e1 1.326287e1
3.5150406e0 6.059927e-1 1.3824423e1 1.3824423e1
3.5958475e0 6.059927e-1 1.4399039e1 1.4399039e1
3.6766544e0 6.059927e-1 1.49867e1 1.49867e1
3.7574612e0 6.059927e-1 1.5587424e1 1.5587424e1
3.8382681e0 6.059927e-1 1.6201208e1 1.6201208e1
3.919075e0 6.059927e-1 1.6828055e1 1.6828055e1
3.9998819e0 6.059927e-1 1.7467963e1 1.7467963e1

-4.0e0 6.867996e-1 1.7886774e1 1.7886774e1
-3.9191931e0 6.867996e-1 1.724685e1 1.724685e1
-3.8383862e0 6.867996e-1 1.6619989e1 1.6619989e1
-3.7575793e0 6.867996e-1 1.6006174e1 1.6006174e1
-3.6767725e0 6.867996e-1 1.5405435e1 1.5405435e1
-3.5959656e0 6.867996e-1 1.4817743e1 1.4817743e1
-3.5151587e0 6.867996e-1 1.4243112e1 1.4243112e1
-3.4343518e0 6.867996e-1 1.3681543e1 1.3681543e1
-3.3535449e0 6.867996e-1 1.3133035e1 1.3133035e1
-3.272738e0 6.867996e-1 1.2597589e1 1.2597589e1
-3.1919312e0 6.867996e-1 1.2075204e1 1.2075204e1
-3.1111243e0 6.867996e-1 1.15658658e1 1.15658658e1
-3.0303174e0 6.867996e-1 1.10695996e1 1.10695996e1
-2.9495105e0 6.867996e-1 1.05863858e1 1.05863858e1
-2.8687036e0 6.867996e-1 1.01162381e1 1.01162381e1
-2.7878967e0 6.867996e-1 9.6591428e0 9.6591428e0
-2.7070898e0 6.867996e-1 9.2151074e0 9.2151074e0
-2.626283e0 6.867996e-1 8.7841382e0 8.7841382e0
-2.545476e0 6.867996e-1 8.3662213e0 8.3662213e0
-2.4646692e0 6.867996e-1 7.961372e0 7.961372e0
-2.3838623e0 6.867996e-1 7.5695737e0 7.5695737e0
-2.3030554e0 6.867996e-1 7.1908368e0 7.1908368e0
-2.2222485e0 6.867996e-1 6.8251645e0 6.8251645e0
-2.1414417e0 6.867996e-1 6.4725461e0 6.4725461e0
-2.0606348e0 6.867996e-1 6.1329922e0 6.1329922e0
-1.9798279e0 6.867996e-1 5.8064938e0 5.8064938e0
-1.899021e0 6.867996e-1 5.4930539e0 5.4930539e0
-1.8182141e0 6.867996e-1 5.1926785e0 5.1926785e0
-1.7374072e0 6.867996e-1 4.905357e0 4.905357e0
-1.6566003e0 6.867996e-1 4.6311017e0 4.6311017e0
-1.5757935e0 6.867996e-1 4.3699002e0 4.3699002e0
-1.4949866e0 6.867996e-1 4.1217572e0 4.1217572e0
-1.4141797e0 6.867996e-1 3.8866803e0 3.8866803e0
-1.3333728e0 6.867996e-1 3.6646573e0 3.6646573e0
-1.2525659e0 6.867996e-1 3.4556973e0 3.4556973e0
-1.171759e0 6.867996e-1 3.2597943e0 3.2597943e0
-1.0909521e0 6.867996e-1 3.0769498e0 3.0769498e0
-1.0101453e0 6.867996e-1 2.9071683e0 2.9071683e0
-9.293384e-1 6.867996e-1 2.7504448e0 2.7504448e0
-8.485315e-1 6.867996e-1 2.6067805e0 2.6067805e0
-7.677246e-1 6.867996e-1 2.476176e0 2.476176e0
-6.869177e-1 6.867996e-1 2.3586308e0 2.3586308e0
-6.061108e-1 6.867996e-1 2.2541452e0 2.2541452e0
-5.253039e-1 6.867996e-1 2.1627191e0 2.1627191e0
-4.44497e-1 6.867996e-1 2.0843526e0 2.0843526e0
-3.636901e-1 6.867996e-1 2.0190454e0 2.0190454e0
-2.828832e-1 6.867996e-1 1.9667976e0 1.9667976e0
-2.020763e-1 6.867996e-1 1.9276097e0 1.9276097e0
-1.212694e-1 6.867996e-1 1.901481e0 1.901481e0
-4.04625e-2 6.867996e-1 1.888412e0 1.888412e0
4.03444e-2 6.867996e-1 1.8884026e0 1.8884026e0
1.211513e-1 6.867996e-1 1.9014525e0 1.9014525e0
2.019582e-1 6.867996e-1 1.927562e0 1.927562e0
2.827651e-1 6.867996e-1 1.966731e0 1.966731e0
3.63572e-1 6.867996e-1 2.0189595e0 2.0189595e0
4.443789e-1 6.867996e-1 2.0842476e0 2.0842476e0
5.251858e-1 6.867996e-1 2.162595e0 2.162595e0
6.059927e-1 6.867996e-1 2.254002e0 2.254002e0
6.867996e-1 6.867996e-1 2.3584686e0 2.3584686e0
7.676065e-1 6.867996e-1 2.4759947e0 2.4759947e0
8.484134e-1 6.867996e-1 2.6065802e0 2.6065802e0
9.292203e-1 6.867996e-1 2.7502252e0 2.7502252e0
1.0100272e0 6.867996e-1 2.9069287e0 2.9069287e0
1.090834e0 6.867996e-1 3.0766934e0 3.0766934e0
1.171641e0 6.867996e-1 3.2595181e0 3.2595181e0
1.2524478e0 6.867996e-1 3.4553998e0 3.4553998e0
1.3332547e0 6.867996e-1 3.664343e0 3.664343e0
1.4140616e0 6.867996e-1 3.8863431e0 3.8863431e0
1.4948685e0 6.867996e-1 4.1214063e0 4.1214063e0
1.5756754e0 6.867996e-1 4.3695294e0 4.3695294e0
1.6564822e0 6.867996e-1 4.6307065e0 4.6307065e0
1.7372891e0 6.867996e-1 4.9049496e0 4.9049496e0
1.818096e0 6.867996e-1 5.1922452e0 5.1922452e0
1.8989029e0 6.867996e-1 5.4926068e0 5.4926068e0
1.9797098e0 6.867996e-1 5.8060284e0 5.8060284e0
2.0605167e0 6.867996e-1 6.1325024e0 6.1325024e0
2.1413235e0 6.867996e-1 6.4720425e0 6.4720425e0
2.2221304e0 6.867996e-1 6.8246365e0 6.8246365e0
2.3029373e0 6.867996e-1 7.1902951e0 7.1902951e0
2.3837442e0 6.867996e-1 7.5690137e0 7.5690137e0
2.4645511e0 6.867996e-1 7.9607861e0 7.9607861e0
2.545358e0 6.867996e-1 8.3656232e0 8.3656232e0
2.6261649e0 6.867996e-1 8.7835141e0 8.7835141e0
2.7069717e0 6.867996e-1 9.2144711e0 9.2144711e0
2.7877786e0 6.867996e-1 9.6584882e0 9.6584882e0
2.8685855e0 6.867996e-1 1.0115556e1 1.0115556e1
2.9493924e0 6.867996e-1 1.05856915e1 1.05856915e1
3.0301993e0 6.867996e-1 1.10688794e1 1.10688794e1
3.1110062e0 6.867996e-1 1.15651334e1 1.15651334e1
3.191813e0 6.867996e-1 1.2074442e1 1.2074442e1
3.27262e0 6.867996e-1 1.2596811e1 1.2596811e1
3.3534268e0 6.867996e-1 1.3132242e1 1.3132242e1
3.4342337e0 6.867996e-1 1.3680734e1 1.3680734e1
3.5150406e0 6.867996e-1 1.4242288e1 1.4242288e1
3.5958475e0 6.867996e-1 1.4816904e1 1.4816904e1
3.6766544e0 6.867996e-1 1.5404565e1 1.5404565e1
3.7574612e0 6.867996e-1 1.6005289e1 1.6005289e1
3.8382681e0 6.867996e-1 1.6619073e1 1.6619073e1
3.919075e0 6.867996e-1 1.724592e1 1.724592e1
3.9998819e0 6.867996e-1 1.7885828e1 1.7885828e1

-4.0e0 7.676065e-1 1.8356879e1 1.8356879e1
-3.9191931e0 7.676065e-1 1.7716956e1 1.7716956e1
-3.8383862e0 7.676065e-1 1.7090094e1 1.7090094e1
-3.7575793e0 7.676065e-1 1.6476279e1 1.6476279e1
-3.6767725e0 7.676065e-1 1.587554e1 1.587554e1
-3.5959656e0 7.676065e-1 1.5287848e1 1.5287848e1
-3.5151587e0 7.676065e-1 1.4713217e1 1.4713217e1
-3.4343518e0 7.676065e-1 1.4151648e1 1.4151648e1
-3.3535449e0 7.676065e-1 1.360314e1 1.360314e1
-3.272738e0 7.676065e-1 1.3067694e1 1.3067694e1
-3.1919312e0 7.676065e-1 1.254531e1 1.254531e1
-3.1111243e0 7.676065e-1 1.20359702e1 1.20359702e1
-3.0303174e0 7.676065e-1 1.1539704e1 1.1539704e1
-2.9495105e0 7.676065e-1 1.10564902e1 1.10564902e1
-2.8687036e0 7.676065e-1 1.05863425e1 1.05863425e1
-2.7878967e0 7.676065e-1 1.01292471e1 1.01292471e1
-2.7070898e0 7.676065e-1 9.6852118e0 9.6852118e0
-2.626283e0 7.676065e-1 9.2542426e0 9.2542426e0
-2.545476e0 7.676065e-1 8.8363257e0 8.8363257e0
-2.4646692e0 7.676065e-1 8.4314764e0 8.4314764e0
-2.3838623e0 7.676065e-1 8.039678e0 8.039678e0
-2.3030554e0 7.676065e-1 7.6609412e0 7.6609412e0
-2.2222485e0 7.676065e-1 7.2952689e0 7.2952689e0
-2.1414417e0 7.676065e-1 6.9426505e0 6.9426505e0
-2.0606348e0 7.676065e-1 6.6030966e0 6.6030966e0
-1.9798279e0 7.676065e-1 6.2765982e0 6.2765982e0
-1.899021e0 7.676065e-1 5.9631583e0 5.9631583e0
-1.8182141e0 7.676065e-1 5.6627829e0 5.6627829e0
-1.7374072e0 7.676065e-1 5.3754614e0 5.3754614e0
-1.6566003e0 7.676065e-1 5.101206e0 5.101206e0
-1.5757935e0 7.676065e-1 4.8400046e0 4.8400046e0
-1.4949866e0 7.676065e-1 4.5918616e0 4.5918616e0
-1.4141797e0 7.676065e-1 4.3567847e0 4.3567847e0
-1.3333728e0 7.676065e-1 4.1347617e0 4.1347617e0
-1.2525659e0 7.676065e-1 3.9258017e0 3.9258017e0
-1.171759e0 7.676065e-1 3.7298987e0 3.7298987e0
-1.0909521e0 7.676065e-1 3.5470541e0 3.5470541e0
-1.0101453e0 7.676065e-1 3.3772726e0 3.3772726e0
-9.293384e-1 7.676065e-1 3.2205492e0 3.2205492e0
-8.485315e-1 7.676065e-1 3.0768849e0 3.0768849e0
-7.677246e-1 7.676065e-1 2.9462804e0 2.9462804e0
-6.869177e-1 7.676065e-1 2.8287352e0 2.8287352e0
-6.061108e-1 7.676065e-1 2.7242496e0 2.7242496e0
-5.253039e-1 7.676065e-1 2.6328235e0 2.6328235e0
-4.44497e-1 7.676065e-1 2.554457e0 2.554457e0
-3.636901e-1 7.676065e-1 2.4891498e0 2.4891498e0
-2.828832e-1 7.676065e-1 2.436902e0 2.436902e0
-2.020763e-1 7.676065e-1 2.3977141e0 2.3977141e0
-1.212694e-1 7.676065e-1 2.3715854e0 2.3715854e0
-4.04625e-2 7.676065e-1 2.3585164e0 2.3585164e0
4.03444e-2 7.676065e-1 2.358507e0 2.358507e0
1.211513e-1 7.676065e-1 2.3715569e0 2.3715569e0
2.019582e-1 7.676065e-1 2.3976663e0 2.3976663e0
2.827651e-1 7.676065e-1 2.4368353e0 2.4368353e0
3.63572e-1 7.676065e-1 2.4890639e0 2.4890639e0
4.443789e-1 7.676065e-1 2.554352e0 2.554352e0
5.251858e-1 7.676065e-1 2.6326994e0 2.6326994e0
6.059927e-1 7.676065e-1 2.7241064e0 2.7241064e0
6.867996e-1 7.676065e-1 2.828573e0 2.828573e0
7.676065e-1 7.676065e-1 2.9460991e0 2.9460991e0
8.484134e-1 7.676065e-1 3.0766846e0 3.0766846e0
9.292203e-1 7.676065e-1 3.2203296e0 3.2203296e0
1.0100272e0 7.676065e-1 3.3770331e0 3.3770331e0
1.090834e0 7.676065e-1 3.5467978e0 3.5467978e0
1.171641e0 7.676065e-1 3.7296225e0 3.7296225e0
1.2524478e0 7.676065e-1 3.9255042e0 3.9255042e0
1.3332547e0 7.676065e-1 4.1344473e0 4.1344473e0
1.4140616e0 7.676065e-1 4.3564474e0 4.3564474e0
1.4948685e0 7.676065e-1 4.5915106e0 4.5915106e0
1.5756754e0 7.676065e-1 4.8396338e0 4.8396338e0
1.6564822e0 7.676065e-1 5.1008109e0 5.1008109e0
1.7372891e0 7.676065e-1 5.375054e0 5.375054e0
1.818096e0 7.676065e-1 5.6623495e0 5.6623495e0
1.8989029e0 7.676065e-1 5.9627112e0 5.9627112e0
1.9797098e0 7.676065e-1 6.2761328e0 6.2761328e0
2.0605167e0 7.676065e-1 6.6026068e0 6.6026068e0
2.1413235e0 7.676065e-1 6.9421469e0 6.9421469e0
2.2221304e0 7.676065e-1 7.2947409e0 7.2947409e0
2.3029373e0 7.676065e-1 7.6603995e0 7.6603995e0
2.3837442e0 7.676065e-1 8.039118e0 8.039118e0
2.4645511e0 7.676065e-1 8.4308905e0 8.4308905e0
2.545358e0 7.676065e-1 8.8357275e0 8.8357275e0
2.6261649e0 7.676065e-1 9.2536185e0 9.2536185e0
2.7069717e0 7.676065e-1 9.6845755e0 9.6845755e0
2.7877786e0 7.676065e-1 1.01285925e1 1.01285925e1
2.8685855e0 7.676065e-1 1.05856604e1 1.05856604e1
2.9493924e0 7.676065e-1 1.10557959e1 1.10557959e1
3.0301993e0 7.676065e-1 1.15389838e1 1.15389838e1
3.1110062e0 7.676065e-1 1.20352377e1 1.20352377e1
3.191813e0 7.676065e-1 1.2544547e1 1.2544547e1
3.27262e0 7.676065e-1 1.3066916e1 1.3066916e1
3.3534268e0 7.676065e-1 1.3602347e1 1.3602347e1
3.4342337e0 7.676065e-1 1.4150839e1 1.4150839e1
3.5150406e0 7.676065e-1 1.4712393e1 1.4712393e1
3.5958475e0 7.676065e-1 1.5287009e1 1.5287009e1
3.6766544e0 7.676065e-1 1.587467e1 1.587467e1
3.7574612e0 7.676065e-1 1.6475394e1 1.6475394e1
3.8382681e0 7.676065e-1 1.7089178e1 1.7089178e1
3.919075e0 7.676065e-1 1.7716025e1 1.7716025e1
3.9998819e0 7.676065e-1 1.8355933e1 1.8355933e1

-4.0e0 8.484134e-1 1.887922e1 1.887922e1
-3.9191931e0 8.484134e-1 1.8239297e1 1.8239297e1
-3.8383862e0 8.484134e-1 1.7612436e1 1.7612436e1
-3.7575793e0 8.484134e-1 1.699862e1 1.699862e1
-3.6767725e0 8.484134e-1 1.6397882e1 1.6397882e1
-3.5959656e0 8.484134e-1 1.581019e1 1.581019e1
-3.5151587e0 8.484134e-1 1.5235559e1 1.5235559e1
-3.4343518e0 8.484134e-1 1.467399e1 1.467399e1
-3.3535449e0 8.484134e-1 1.4125482e1 1.4125482e1
-3.272738e0 8.484134e-1 1.3590036e1 1.3590036e1
-3.1919312e0 8.484134e-1 1.3067651e1 1.3067651e1
-3.1111243e0 8.484134e-1 1.2558312e1 1.2558312e1
-3.0303174e0 8.484134e-1 1.20620459e1 1.20620459e1
-2.9495105e0 8.484134e-1 1.15788321e1 1.15788321e1
-2.8687036e0 8.484134e-1 1.11086844e1 1.11086844e1
-2.7878967e0 8.484134e-1 1.0651589e1 1.0651589e1
-2.7070898e0 8.484134e-1 1.02075537e1 1.02075537e1
-2.626283e0 8.484134e-1 9.7765845e0 9.7765845e0
-2.545476e0 8.484134e-1 9.3586676e0 9.3586676e0
-2.4646692e0 8.484134e-1 8.9538184e0 8.9538184e0
-2.3838623e0 8.484134e-1 8.56202e0 8.56202e0
-2.3030554e0 8.484134e-1 8.1832831e0 8.1832831e0
-2.2222485e0 8.484134e-1 7.8176108e0 7.8176108e0
-2.1414417e0 8.484134e-1 7.4649924e0 7.4649924e0
-2.0606348e0 8.484134e-1 7.1254385e0 7.1254385e0
-1.9798279e0 8.484134e-1 6.7989401e0 6.7989401e0
-1.899021e0 8.484134e-1 6.4855002e0 6.4855002e0
-1.8182141e0 8.484134e-1 6.1851248e0 6.1851248e0
-1.7374072e0 8.484134e-1 5.8978033e0 5.8978033e0
-1.6566003e0 8.484134e-1 5.623548e0 5.623548e0
-1.5757935e0 8.484134e-1 5.3623465e0 5.3623465e0
-1.4949866e0 8.484134e-1 5.1142035e0 5.1142035e0
-1.4141797e0 8.484134e-1 4.8791266e0 4.8791266e0
-1.3333728e0 8.484134e-1 4.6571036e0 4.6571036e0
-1.2525659e0 8.484134e-1 4.4481436e0 4.4481436e0
-1.171759e0 8.484134e-1 4.2522406e0 4.2522406e0
-1.0909521e0 8.484134e-1 4.069396e0 4.069396e0
-1.0101453e0 8.484134e-1 3.8996146e0 3.8996146e0
-9.293384e-1 8.484134e-1 3.7428911e0 3.7428911e0
-8.485315e-1 8.484134e-1 3.5992268e0 3.5992268e0
-7.677246e-1 8.484134e-1 3.4686223e0 3.4686223e0
-6.869177e-1 8.484134e-1 3.3510771e0 3.3510771e0
-6.061108e-1 8.484134e-1 3.2465915e0 3.2465915e0
-5.253039e-1 8.484134e-1 3.1551654e0 3.1551654e0
-4.44497e-1 8.484134e-1 3.0767989e0 3.0767989e0
-3.636901e-1 8.484134e-1 3.0114917e0 3.0114917e0
-2.828832e-1 8.484134e-1 2.959244e0 2.959244e0
-2.020763e-1 8.484134e-1 2.920056e0 2.920056e0
-1.212694e-1 8.484134e-1 2.8939273e0 2.8939273e0
-4.04625e-2 8.484134e-1 2.8808583e0 2.8808583e0
4.03444e-2 8.484134e-1 2.8808488e0 2.8808488e0
1.211513e-1 8.484134e-1 2.8938988e0 2.8938988e0
2.019582e-1 8.484134e-1 2.9200082e0 2.9200082e0
2.827651e-1 8.484134e-1 2.9591772e0 2.9591772e0
3.63572e-1 8.484134e-1 3.0114058e0 3.0114058e0
4.443789e-1 8.484134e-1 3.0766939e0 3.0766939e0
5.251858e-1 8.484134e-1 3.1550414e0 3.1550414e0
6.059927e-1 8.484134e-1 3.2464484e0 3.2464484e0
6.867996e-1 8.484134e-1 3.3509149e0 3.3509149e0
7.676065e-1 8.484134e-1 3.468441e0 3.468441e0
8.484134e-1 8.484134e-1 3.5990265e0 3.5990265e0
9.292203e-1 8.484134e-1 3.7426715e0 3.7426715e0
1.0100272e0 8.484134e-1 3.899375e0 3.899375e0
1.090834e0 8.484134e-1 4.0691397e0 4.0691397e0
1.171641e0 8.484134e-1 4.2519644e0 4.2519644e0
1.2524478e0 8.484134e-1 4.447846e0 4.447846e0
1.3332547e0 8.484134e-1 4.6567892e0 4.6567892e0
1.4140616e0 8.484134e-1 4.8787894e0 4.8787894e0
1.4948685e0 8.484134e-1 5.1138525e0 5.1138525e0
1.5756754e0 8.484134e-1 5.3619757e0 5.3619757e0
1.6564822e0 8.484134e-1 5.6231528e0 5.6231528e0
1.7372891e0 8.484134e-1 5.897396e0 5.897396e0
1.818096e0 8.484134e-1 6.1846915e0 6.1846915e0
1.8989029e0 8.484134e-1 6.4850531e0 6.4850531e0
1.9797098e0 8.484134e-1 6.7984747e0 6.7984747e0
2.0605167e0 8.484134e-1 7.1249487e0 7.1249487e0
2.1413235e0 8.484134e-1 7.4644888e0 7.4644888e0
2.2221304e0 8.484134e-1 7.8170828e0 7.8170828e0
2.3029373e0 8.484134e-1 8.1827414e0 8.1827414e0
2.3837442e0 8.484134e-1 8.56146e0 8.56146e0
2.4645511e0 8.484134e-1 8.9532324e0 8.9532324e0
2.545358e0 8.484134e-1 9.3580695e0 9.3580695e0
2.6261649e0 8.484134e-1 9.7759604e0 9.7759604e0
2.7069717e0 8.484134e-1 1.02069174e1 1.02069174e1
2.7877786e0 8.484134e-1 1.06509344e1 1.06509344e1
2.8685855e0 8.484134e-1 1.11080023e1 1.11080023e1
2.9493924e0 8.484134e-1 1.15781378e1 1.15781378e1
3.0301993e0 8.484134e-1 1.20613257e1 1.20613257e1
3.1110062e0 8.484134e-1 1.25575797e1 1.25575797e1
3.191813e0 8.484134e-1 1.3066888e1 1.3066888e1
3.27262e0 8.484134e-1 1.3589258e1 1.3589258e1
3.3534268e0 8.484134e-1 1.4124689e1 1.4124689e1
3.4342337e0 8.484134e-1 1.4673181e1 1.4673181e1
3.5150406e0 8.484134e-1 1.5234735e1 1.5234735e1
3.5958475e0 8.484134e-1 1.580935e1 1.580935e1
3.6766544e0 8.484134e-1 1.6397012e1 1.6397012e1
3.7574612e0 8.484134e-1 1.6997736e1 1.6997736e1
3.8382681e0 8.484134e-1 1.761152e1 1.761152e1
3.919075e0 8.484134e-1 1.8238367e1 1.8238367e1
3.9998819e0 8.484134e-1 1.8878275e1 1.8878275e1

-4.0e0 9.292203e-1 1.9453801e1 1.9453801e1
-3.9191931e0 9.292203e-1 1.8813878e1 1.8813878e1
-3.8383862e0 9.292203e-1 1.8187016e1 1.8187016e1
-3.7575793e0 9.292203e-1 1.7573201e1 1.7573201e1
-3.6767725e0 9.292203e-1 1.6972462e1 1.6972462e1
-3.5959656e0 9.292203e-1 1.638477e1 1.638477e1
-3.5151587e0 9.292203e-1 1.581014e1 1.581014e1
-3.4343518e0 9.292203e-1 1.524857e1 1.524857e1
-3.3535449e0 9.292203e-1 1.4700063e1 1.4700063e1
-3.272738e0 9.292203e-1 1.4164616e1 1.4164616e1
-3.1919312e0 9.292203e-1 1.3642232e1 1.3642232e1
-3.1111243e0 9.292203e-1 1.31328922e1 1.31328922e1
-3.0303174e0 9.292203e-1 1.2636626e1 1.2636626e1
-2.9495105e0 9.292203e-1 1.21534122e1 1.21534122e1
-2.8687036e0 9.292203e-1 1.16832645e1 1.16832645e1
-2.7878967e0 9.292203e-1 1.12261691e1 1.12261691e1
-2.7070898e0 9.292203e-1 1.07821338e1 1.07821338e1
-2.626283e0 9.292203e-1 1.03511646e1 1.03511646e1
-2.545476e0 9.292203e-1 9.9332477e0 9.9332477e0
-2.4646692e0 9.292203e-1 9.5283984e0 9.5283984e0
-2.3838623e0 9.292203e-1 9.1366e0 9.1366e0
-2.3030554e0 9.292203e-1 8.7578632e0 8.7578632e0
-2.2222485e0 9.292203e-1 8.3921909e0 8.3921909e0
-2.1414417e0 9.292203e-1 8.0395724e0 8.0395724e0
-2.0606348e0 9.292203e-1 7.7000186e0 7.7000186e0
-1.9798279e0 9.292203e-1 7.3735202e0 7.3735202e0
-1.899021e0 9.292203e-1 7.0600803e0 7.0600803e0
-1.8182141e0 9.292203e-1 6.7597049e0 6.7597049e0
-1.7374072e0 9.292203e-1 6.4723834e0 6.4723834e0
-1.6566003e0 9.292203e-1 6.198128e0 6.198128e0
-1.5757935e0 9.292203e-1 5.9369266e0 5.9369266e0
-1.4949866e0 9.292203e-1 5.6887836e0 5.6887836e0
-1.4141797e0 9.292203e-1 5.4537067e0 5.4537067e0
-1.3333728e0 9.292203e-1 5.2316837e0 5.2316837e0
-1.2525659e0 9.292203e-1 5.0227237e0 5.0227237e0
-1.171759e0 9.292203e-1 4.8268207e0 4.8268207e0
-1.0909521e0 9.292203e-1 4.6439761e0 4.6439761e0
-1.0101453e0 9.292203e-1 4.4741946e0 4.4741946e0
-9.293384e-1 9.292203e-1 4.3174712e0 4.3174712e0
-8.485315e-1 9.292203e-1 4.1738069e0 4.1738069e0
-7.677246e-1 9.292203e-1 4.0432024e0 4.0432024e0
-6.869177e-1 9.292203e-1 3.9256572e0 3.9256572e0
-6.061108e-1 9.292203e-1 3.8211716e0 3.8211716e0
-5.253039e-1 9.292203e-1 3.7297455e0 3.7297455e0
-4.44497e-1 9.292203e-1 3.651379e0 3.651379e0
-3.636901e-1 9.292203e-1 3.5860718e0 3.5860718e0
-2.828832e-1 9.292203e-1 3.533824e0 3.533824e0
-2.020763e-1 9.292203e-1 3.4946361e0 3.4946361e0
-1.212694e-1 9.292203e-1 3.4685074e0 3.4685074e0
-4.04625e-2 9.292203e-1 3.4554384e0 3.4554384e0
4.03444e-2 9.292203e-1 3.455429e0 3.455429e0
1.211513e-1 9.292203e-1 3.4684789e0 3.4684789e0
2.019582e-1 9.292203e-1 3.4945883e0 3.4945883e0
2.827651e-1 9.292203e-1 3.5337573e0 3.5337573e0
3.63572e-1 9.292203e-1 3.5859859e0 3.5859859e0
4.443789e-1 9.292203e-1 3.651274e0 3.651274e0
5.251858e-1 9.292203e-1 3.7296214e0 3.7296214e0
6.059927e-1 9.292203e-1 3.8210284e0 3.8210284e0
6.867996e-1 9.292203e-1 3.925495e0 3.925495e0
7.676065e-1 9.292203e-1 4.0430211e0 4.0430211e0
8.484134e-1 9.292203e-1 4.1736066e0 4.1736066e0
9.292203e-1 9.292203e-1 4.3172516e0 4.3172516e0
1.0100272e0 9.292203e-1 4.4739551e0 4.4739551e0
1.090834e0 9.292203e-1 4.6437198e0 4.6437198e0
1.171641e0 9.292203e-1 4.8265445e0 4.8265445e0
1.2524478e0 9.292203e-1 5.0224261e0 5.0224261e0
1.3332547e0 9.292203e-1 5.2313693e0 5.2313693e0
1.4140616e0 9.292203e-1 5.4533694e0 5.4533694e0
1.4948685e0 9.292203e-1 5.6884326e0 5.6884326e0
1.5756754e0 9.292203e-1 5.9365558e0 5.9365558e0
1.6564822e0 9.292203e-1 6.1977328e0 6.1977328e0
1.7372891e0 9.292203e-1 6.471976e0 6.471976e0
1.818096e0 9.292203e-1 6.7592715e0 6.7592715e0
1.8989029e0 9.292203e-1 7.0596332e0 7.0596332e0
1.9797098e0 9.292203e-1 7.3730548e0 7.3730548e0
2.0605167e0 9.292203e-1 7.6995288e0 7.6995288e0
2.1413235e0 9.292203e-1 8.0390689e0 8.0390689e0
2.2221304e0 9.292203e-1 8.3916629e0 8.3916629e0
2.3029373e0 9.292203e-1 8.7573215e0 8.7573215e0
2.3837442e0 9.292203e-1 9.13604e0 9.13604e0
2.4645511e0 9.292203e-1 9.5278125e0 9.5278125e0
2.545358e0 9.292203e-1 9.9326495e0 9.9326495e0
2.6261649e0 9.292203e-1 1.03505405e1 1.03505405e1
2.7069717e0 9.292203e-1 1.07814975e1 1.07814975e1
2.7877786e0 9.292203e-1 1.12255145e1 1.12255145e1
2.8685855e0 9.292203e-1 1.16825824e1 1.16825824e1
2.9493924e0 9.292203e-1 1.21527179e1 1.21527179e1
3.0301993e0 9.292203e-1 1.26359058e1 1.26359058e1
3.1110062e0 9.292203e-1 1.31321597e1 1.31321597e1
3.191813e0 9.292203e-1 1.3641469e1 1.3641469e1
3.27262e0 9.292203e-1 1.4163838e1 1.4163838e1
3.3534268e0 9.292203e-1 1.4699269e1 1.4699269e1
3.4342337e0 9.292203e-1 1.5247762e1 1.5247762e1
3.5150406e0 9.292203e-1 1.5809315e1 1.5809315e1
3.5958475e0 9.292203e-1 1.6383931e1 1.6383931e1
3.6766544e0 9.292203e-1 1.6971593e1 1.6971593e1
3.7574612e0 9.292203e-1 1.7572316e1 1.7572316e1
3.8382681e0 9.292203e-1 1.8186101e1 1.8186101e1
3.919075e0 9.292203e-1 1.8812947e1 1.8812947e1
3.9998819e0 9.292203e-1 1.9452855e1 1.9452855e1

-4.0e0 1.0100272e0 2.0080615e1 2.0080615e1
-3.9191931e0 1.0100272e0 1.9440692e1 1.9440692e1
-3.8383862e0 1.0100272e0 1.881383e1 1.881383e1
-3.7575793e0 1.0100272e0 1.8200015e1 1.8200015e1
-3.6767725e0 1.0100272e0 1.7599277e1 1.7599277e1
-3.5959656e0 1.0100272e0 1.7011584e1 1.7011584e1
-3.5151587e0 1.0100272e0 1.6436954e1 1.6436954e1
-3.4343518e0 1.0100272e0 1.5875385e1 1.5875385e1
-3.3535449e0 1.0100272e0 1.5326877e1 1.5326877e1
-3.272738e0 1.0100272e0 1.479143e1 1.479143e1
-3.1919312e0 1.0100272e0 1.4269046e1 1.4269046e1
-3.1111243e0 1.0100272e0 1.37597061e1 1.37597061e1
-3.0303174e0 1.0100272e0 1.326344e1 1.326344e1
-2.9495105e0 1.0100272e0 1.27802261e1 1.27802261e1
-2.8687036e0 1.0100272e0 1.23100784e1 1.23100784e1
-2.7878967e0 1.0100272e0 1.18529831e1 1.18529831e1
-2.7070898e0 1.0100272e0 1.14089478e1 1.14089478e1
-2.626283e0 1.0100272e0 1.09779785e1 1.09779785e1
-2.545476e0 1.0100272e0 1.05600616e1 1.05600616e1
-2.4646692e0 1.0100272e0 1.01552124e1 1.01552124e1
-2.3838623e0 1.0100272e0 9.763414e0 9.763414e0
-2.3030554e0 1.0100272e0 9.3846771e0 9.3846771e0
-2.2222485e0 1.0100272e0 9.0190048e0 9.0190048e0
-2.1414417e0 1.0100272e0 8.6663864e0 8.6663864e0
-2.0606348e0 1.0100272e0 8.3268326e0 8.3268326e0
-1.9798279e0 1.0100272e0 8.0003342e0 8.0003342e0
-1.899021e0 1.0100272e0 7.6868942e0 7.6868942e0
-1.8182141e0 1.0100272e0 7.3865189e0 7.3865189e0
-1.7374072e0 1.0100272e0 7.0991974e0 7.0991974e0
-1.6566003e0 1.0100272e0 6.824942e0 6.824942e0
-1.5757935e0 1.0100272e0 6.5637405e0 6.5637405e0
-1.4949866e0 1.0100272e0 6.3155975e0 6.3155975e0
-1.4141797e0 1.0100272e0 6.0805206e0 6.0805206e0
-1.3333728e0 1.0100272e0 5.8584976e0 5.8584976e0
-1.2525659e0 1.0100272e0 5.6495377e0 5.6495377e0
-1.171759e0 1.0100272e0 5.4536346e0 5.4536346e0
-1.0909521e0 1.0100272e0 5.2707901e0 5.2707901e0
-1.0101453e0 1.0100272e0 5.1010086e0 5.1010086e0
-9.293384e-1 1.0100272e0 4.9442851e0 4.9442851e0
-8.485315e-1 1.0100272e0 4.8006209e0 4.8006209e0
-7.677246e-1 1.0100272e0 4.6700163e0 4.6700163e0
-6.869177e-1 1.0100272e0 4.5524712e0 4.5524712e0
-6.061108e-1 1.0100272e0 4.4479855e0 4.4479855e0
-5.253039e-1 1.0100272e0 4.3565594e0 4.3565594e0
-4.44497e-1 1.0100272e0 4.2781929e0 4.2781929e0
-3.636901e-1 1.0100272e0 4.2128857e0 4.2128857e0
-2.828832e-1 1.0100272e0 4.160638e0 4.160638e0
-2.020763e-1 1.0100272e0 4.12145e0 4.12145e0
-1.212694e-1 1.0100272e0 4.0953214e0 4.0953214e0
-4.04625e-2 1.0100272e0 4.0822523e0 4.0822523e0
4.03444e-2 1.0100272e0 4.0822429e0 4.0822429e0
1.211513e-1 1.0100272e0 4.0952928e0 4.0952928e0
2.019582e-1 1.0100272e0 4.1214023e0 4.1214023e0
2.827651e-1 1.0100272e0 4.1605713e0 4.1605713e0
3.63572e-1 1.0100272e0 4.2127998e0 4.2127998e0
4.443789e-1 1.0100272e0 4.2780879e0 4.2780879e0
5.251858e-1 1.0100272e0 4.3564354e0 4.3564354e0
6.059927e-1 1.0100272e0 4.4478424e0 4.4478424e0
6.867996e-1 1.0100272e0 4.552309e0 4.552309e0
7.676065e-1 1.0100272e0 4.669835e0 4.669835e0
8.484134e-1 1.0100272e0 4.8004205e0 4.8004205e0
9.292203e-1 1.0100272e0 4.9440656e0 4.9440656e0
1.0100272e0 1.0100272e0 5.100769e0 5.100769e0
1.090834e0 1.0100272e0 5.2705338e0 5.2705338e0
1.171641e0 1.0100272e0 5.4533585e0 5.4533585e0
1.2524478e0 1.0100272e0 5.6492401e0 5.6492401e0
1.3332547e0 1.0100272e0 5.8581833e0 5.8581833e0
1.4140616e0 1.0100272e0 6.0801834e0 6.0801834e0
1.4948685e0 1.0100272e0 6.3152466e0 6.3152466e0
1.5756754e0 1.0100272e0 6.5633698e0 6.5633698e0
1.6564822e0 1.0100272e0 6.8245468e0 6.8245468e0
1.7372891e0 1.0100272e0 7.09879e0 7.09879e0
1.818096e0 1.0100272e0 7.3860855e0 7.3860855e0
1.8989029e0 1.0100272e0 7.6864471e0 7.6864471e0
1.9797098e0 1.0100272e0 7.9998688e0 7.9998688e0
2.0605167e0 1.0100272e0 8.3263428e0 8.3263428e0
2.1413235e0 1.0100272e0 8.6658829e0 8.6658829e0
2.2221304e0 1.0100272e0 9.0184769e0 9.0184769e0
2.3029373e0 1.0100272e0 9.3841354e0 9.3841354e0
2.3837442e0 1.0100272e0 9.762854e0 9.762854e0
2.4645511e0 1.0100272e0 1.01546265e1 1.01546265e1
2.545358e0 1.0100272e0 1.05594635e1 1.05594635e1
2.6261649e0 1.0100272e0 1.09773544e1 1.09773544e1
2.7069717e0 1.0100272e0 1.14083115e1 1.14083115e1
2.7877786e0 1.0100272e0 1.18523285e1 1.18523285e1
2.8685855e0 1.0100272e0 1.23093964e1 1.23093964e1
2.9493924e0 1.0100272e0 1.27795319e1 1.27795319e1
3.0301993e0 1.0100272e0 1.32627197e1 1.32627197e1
3.1110062e0 1.0100272e0 1.37589737e1 1.37589737e1
3.191813e0 1.0100272e0 1.4268283e1 1.4268283e1
3.27262e0 1.0100272e0 1.4790652e1 1.4790652e1
3.3534268e0 1.0100272e0 1.5326083e1 1.5326083e1
3.4342337e0 1.0100272e0 1.5874576e1 1.5874576e1
3.5150406e0 1.0100272e0 1.643613e1 1.643613e1
3.5958475e0 1.0100272e0 1.7010745e1 1.7010745e1
3.6766544e0 1.0100272e0 1.7598407e1 1.7598407e1
3.7574612e0 1.0100272e0 1.819913e1 1.819913e1
3.8382681e0 1.0100272e0 1.8812915e1 1.8812915e1
3.919075e0 1.0100272e0 1.9439761e1 1.9439761e1
3.9998819e0 1.0100272e0 2.0079669e1 2.0079669e1

-4.0e0 1.090834e0 2.0759674e1 2.0759674e1
-3.9191931e0 1.090834e0 2.0119751e1 2.0119751e1
-3.8383862e0 1.090834e0 1.949289e1 1.949289e1
-3.7575793e0 1.090834e0 1.8879074e1 1.8879074e1
-3.6767725e0 1.090834e0 1.8278336e1 1.8278336e1
-3.5959656e0 1.090834e0 1.7690643e1 1.7690643e1
-3.5151587e0 1.090834e0 1.7116013e1 1.7116013e1
-3.4343518e0 1.090834e0 1.6554443e1 1.6554443e1
-3.3535449e0 1.090834e0 1.6005936e1 1.6005936e1
-3.272738e0 1.090834e0 1.547049e1 1.547049e1
-3.1919312e0 1.090834e0 1.4948105e1 1.4948105e1
-3.1111243e0 1.090834e0 1.4438765e1 1.4438765e1
-3.0303174e0 1.090834e0 1.39424988e1 1.39424988e1
-2.9495105e0 1.090834e0 1.3459285e1 1.3459285e1
-2.8687036e0 1.090834e0 1.29891373e1 1.29891373e1
-2.7878967e0 1.090834e0 1.2532042e1 1.2532042e1
-2.7070898e0 1.090834e0 1.20880066e1 1.20880066e1
-2.626283e0 1.090834e0 1.16570374e1 1.16570374e1
-2.545476e0 1.090834e0 1.12391205e1 1.12391205e1
-2.4646692e0 1.090834e0 1.08342712e1 1.08342712e1
-2.3838623e0 1.090834e0 1.04424728e1 1.04424728e1
-2.3030554e0 1.090834e0 1.0063736e1 1.0063736e1
-2.2222485e0 1.090834e0 9.6980637e0 9.6980637e0
-2.1414417e0 1.090834e0 9.3454453e0 9.3454453e0
-2.0606348e0 1.090834e0 9.0058914e0 9.0058914e0
-1.9798279e0 1.090834e0 8.679393e0 8.679393e0
-1.899021e0 1.090834e0 8.365953e0 8.365953e0
-1.8182141e0 1.090834e0 8.0655777e0 8.0655777e0
-1.7374072e0 1.090834e0 7.7782562e0 7.7782562e0
-1.6566003e0 1.090834e0 7.5040009e0 7.5040009e0
-1.5757935e0 1.090834e0 7.2427994e0 7.2427994e0
-1.4949866e0 1.090834e0 6.9946564e0 6.9946564e0
-1.4141797e0 1.090834e0 6.7595795e0 6.7595795e0
-1.3333728e0 1.090834e0 6.5375565e0 6.5375565e0
-1.2525659e0 1.090834e0 6.3285965e0 6.3285965e0
-1.171759e0 1.090834e0 6.1326935e0 6.1326935e0
-1.0909521e0 1.090834e0 5.949849e0 5.949849e0
-1.0101453e0 1.090834e0 5.7800674e0 5.7800674e0
-9.293384e-1 1.090834e0 5.623344e0 5.623344e0
-8.485315e-1 1.090834e0 5.4796797e0 5.4796797e0
-7.677246e-1 1.090834e0 5.3490752e0 5.3490752e0
-6.869177e-1 1.090834e0 5.23153e0 5.23153e0
-6.061108e-1 1.090834e0 5.1270444e0 5.1270444e0
-5.253039e-1 1.090834e0 5.0356183e0 5.0356183e0
-4.44497e-1 1.090834e0 4.9572517e0 4.9572517e0
-3.636901e-1 1.090834e0 4.8919446e0 4.8919446e0
-2.828832e-1 1.090834e0 4.8396968e0 4.8396968e0
-2.020763e-1 1.090834e0 4.8005089e0 4.8005089e0
-1.212694e-1 1.090834e0 4.7743802e0 4.7743802e0
-4.04625e-2 1.090834e0 4.7613112e0 4.7613112e0
4.03444e-2 1.090834e0 4.7613017e0 4.7613017e0
1.211513e-1 1.090834e0 4.7743517e0 4.7743517e0
2.019582e-1 1.090834e0 4.8004611e0 4.8004611e0
2.827651e-1 1.090834e0 4.8396301e0 4.8396301e0
3.63572e-1 1.090834e0 4.8918587e0 4.8918587e0
4.443789e-1 1.090834e0 4.9571468e0 4.9571468e0
5.251858e-1 1.090834e0 5.0354942e0 5.0354942e0
6.059927e-1 1.090834e0 5.1269012e0 5.1269012e0
6.867996e-1 1.090834e0 5.2313678e0 5.2313678e0
7.676065e-1 1.090834e0 5.3488939e0 5.3488939e0
8.484134e-1 1.090834e0 5.4794794e0 5.4794794e0
9.292203e-1 1.090834e0 5.6231244e0 5.6231244e0
1.0100272e0 1.090834e0 5.7798279e0 5.7798279e0
1.090834e0 1.090834e0 5.9495926e0 5.9495926e0
1.171641e0 1.090834e0 6.1324173e0 6.1324173e0
1.2524478e0 1.090834e0 6.328299e0 6.328299e0
1.3332547e0 1.090834e0 6.5372421e0 6.5372421e0
1.4140616e0 1.090834e0 6.7592422e0 6.7592422e0
1.4948685e0 1.090834e0 6.9943054e0 6.9943054e0
1.5756754e0 1.090834e0 7.2424286e0 7.2424286e0
1.6564822e0 1.090834e0 7.5036057e0 7.5036057e0
1.7372891e0 1.090834e0 7.7778488e0 7.7778488e0
1.818096e0 1.090834e0 8.0651443e0 8.0651443e0
1.8989029e0 1.090834e0 8.365506e0 8.365506e0
1.9797098e0 1.090834e0 8.6789276e0 8.6789276e0
2.0605167e0 1.090834e0 9.0054016e0 9.0054016e0
2.1413235e0 1.090834e0 9.3449417e0 9.3449417e0
2.2221304e0 1.090834e0 9.6975357e0 9.6975357e0
2.3029373e0 1.090834e0 1.00631943e1 1.00631943e1
2.3837442e0 1.090834e0 1.04419128e1 1.04419128e1
2.4645511e0 1.090834e0 1.08336853e1 1.08336853e1
2.545358e0 1.090834e0 1.12385223e1 1.12385223e1
2.6261649e0 1.090834e0 1.16564133e1 1.16564133e1
2.7069717e0 1.090834e0 1.20873703e1 1.20873703e1
2.7877786e0 1.090834e0 1.25313873e1 1.25313873e1
2.8685855e0 1.090834e0 1.29884552e1 1.29884552e1
2.9493924e0 1.090834e0 1.34585907e1 1.34585907e1
3.0301993e0 1.090834e0 1.39417786e1 1.39417786e1
3.1110062e0 1.090834e0 1.44380325e1 1.44380325e1
3.191813e0 1.090834e0 1.4947342e1 1.4947342e1
3.27262e0 1.090834e0 1.5469711e1 1.5469711e1
3.3534268e0 1.090834e0 1.6005142e1 1.6005142e1
3.4342337e0 1.090834e0 1.6553635e1 1.6553635e1
3.5150406e0 1.090834e0 1.7115189e1 1.7115189e1
3.5958475e0 1.090834e0 1.7689804e1 1.7689804e1
3.6766544e0 1.090834e0 1.8277466e1 1.8277466e1
3.7574612e0 1.090834e0 1.8878189e1 1.8878189e1
3.8382681e0 1.090834e0 1.9491974e1 1.9491974e1
3.919075e0 1.090834e0 2.011882e1 2.011882e1
3.9998819e0 1.090834e0 2.0758728e1 2.0758728e1

-4.0e0 1.171641e0 2.1490973e1 2.1490973e1
-3.9191931e0 1.171641e0 2.085105e1 2.085105e1
-3.8383862e0 1.171641e0 2.0224188e1 2.0224188e1
-3.7575793e0 1.171641e0 1.9610373e1 1.9610373e1
-3.6767725e0 1.171641e0 1.9009634e1 1.9009634e1
-3.5959656e0 1.171641e0 1.8421942e1 1.8421942e1
-3.5151587e0 1.171641e0 1.7847311e1 1.7847311e1
-3.4343518e0 1.171641e0 1.7285742e1 1.7285742e1
-3.3535449e0 1.171641e0 1.6737234e1 1.6737234e1
-3.272738e0 1.171641e0 1.6201788e1 1.6201788e1
-3.1919312e0 1.171641e0 1.5679404e1 1.5679404e1
-3.1111243e0 1.171641e0 1.51700638e1 1.51700638e1
-3.0303174e0 1.171641e0 1.46737976e1 1.46737976e1
-2.9495105e0 1.171641e0 1.41905838e1 1.41905838e1
-2.8687036e0 1.171641e0 1.37204361e1 1.37204361e1
-2.7878967e0 1.171641e0 1.32633408e1 1.32633408e1
-2.7070898e0 1.171641e0 1.28193054e1 1.28193054e1
-2.626283e0 1.171641e0 1.23883362e1 1.23883362e1
-2.545476e0 1.171641e0 1.19704193e1 1.19704193e1
-2.4646692e0 1.171641e0 1.156557e1 1.156557e1
-2.3838623e0 1.171641e0 1.11737717e1 1.11737717e1
-2.3030554e0 1.171641e0 1.07950348e1 1.07950348e1
-2.2222485e0 1.171641e0 1.04293625e1 1.04293625e1
-2.1414417e0 1.171641e0 1.00767441e1 1.00767441e1
-2.0606348e0 1.171641e0 9.7371902e0 9.7371902e0
-1.9798279e0 1.171641e0 9.4106918e0 9.4106918e0
-1.899021e0 1.171641e0 9.0972519e0 9.0972519e0
-1.8182141e0 1.171641e0 8.7968765e0 8.7968765e0
-1.7374072e0 1.171641e0 8.509555e0 8.509555e0
-1.6566003e0 1.171641e0 8.2352997e0 8.2352997e0
-1.5757935e0 1.171641e0 7.9740982e0 7.9740982e0
-1.4949866e0 1.171641e0 7.7259552e0 7.7259552e0
-1.4141797e0 1.171641e0 7.4908783e0 7.4908783e0
-1.3333728e0 1.171641e0 7.2688553e0 7.2688553e0
-1.2525659e0 1.171641e0 7.0598953e0 7.0598953e0
-1.171759e0 1.171641e0 6.8639923e0 6.8639923e0
-1.0909521e0 1.171641e0 6.6811478e0 6.6811478e0
-1.0101453e0 1.171641e0 6.5113663e0 6.5113663e0
-9.293384e-1 1.171641e0 6.3546428e0 6.3546428e0
-8.485315e-1 1.171641e0 6.2109785e0 6.2109785e0
-7.677246e-1 1.171641e0 6.080374e0 6.080374e0
-6.869177e-1 1.171641e0 5.9628288e0 5.9628288e0
-6.061108e-1 1.171641e0 5.8583432e0 5.8583432e0
-5.253039e-1 1.171641e0 5.7669171e0 5.7669171e0
-4.44497e-1 1.171641e0 5.6885506e0 5.6885506e0
-3.636901e-1 1.171641e0 5.6232434e0 5.6232434e0
-2.828832e-1 1.171641e0 5.5709956e0 5.5709956e0
-2.020763e-1 1.171641e0 5.5318077e0 5.5318077e0
-1.212694e-1 1.171641e0 5.505679e0 5.505679e0
-4.04625e-2 1.171641e0 5.49261e0 5.49261e0
4.03444e-2 1.171641e0 5.4926006e0 5.4926006e0
1.211513e-1 1.171641e0 5.5056505e0 5.5056505e0
2.019582e-1 1.171641e0 5.53176e0 5.53176e0
2.827651e-1 1.171641e0 5.570929e0 5.570929e0
3.63572e-1 1.171641e0 5.6231575e0 5.6231575e0
4.443789e-1 1.171641e0 5.6884456e0 5.6884456e0
5.251858e-1 1.171641e0 5.766793e0 5.766793e0
6.059927e-1 1.171641e0 5.8582e0 5.8582e0
6.867996e-1 1.171641e0 5.9626666e0 5.9626666e0
7.676065e-1 1.171641e0 6.0801927e0 6.0801927e0
8.484134e-1 1.171641e0 6.2107782e0 6.2107782e0
9.292203e-1 1.171641e0 6.3544232e0 6.3544232e0
1.0100272e0 1.171641e0 6.5111267e0 6.5111267e0
1.090834e0 1.171641e0 6.6808914e0 6.6808914e0
1.171641e0 1.171641e0 6.8637161e0 6.8637161e0
1.2524478e0 1.171641e0 7.0595978e0 7.0595978e0
1.3332547e0 1.171641e0 7.268541e0 7.268541e0
1.4140616e0 1.171641e0 7.4905411e0 7.4905411e0
1.4948685e0 1.171641e0 7.7256042e0 7.7256042e0
1.5756754e0 1.171641e0 7.9737274e0 7.9737274e0
1.6564822e0 1.171641e0 8.2349045e0 8.2349045e0
1.7372891e0 1.171641e0 8.5091476e0 8.5091476e0
1.818096e0 1.171641e0 8.7964432e0 8.7964432e0
1.8989029e0 1.171641e0 9.0968048e0 9.0968048e0
1.9797098e0 1.171641e0 9.4102264e0 9.4102264e0
2.0605167e0 1.171641e0 9.7367004e0 9.7367004e0
2.1413235e0 1.171641e0 1.00762405e1 1.00762405e1
2.2221304e0 1.171641e0 1.04288345e1 1.04288345e1
2.3029373e0 1.171641e0 1.07944931e1 1.07944931e1
2.3837442e0 1.171641e0 1.11732117e1 1.11732117e1
2.4645511e0 1.171641e0 1.15649841e1 1.15649841e1
2.545358e0 1.171641e0 1.19698212e1 1.19698212e1
2.6261649e0 1.171641e0 1.23877121e1 1.23877121e1
2.7069717e0 1.171641e0 1.28186691e1 1.28186691e1
2.7877786e0 1.171641e0 1.32626862e1 1.32626862e1
2.8685855e0 1.171641e0 1.3719754e1 1.3719754e1
2.9493924e0 1.171641e0 1.41898895e1 1.41898895e1
3.0301993e0 1.171641e0 1.46730774e1 1.46730774e1
3.1110062e0 1.171641e0 1.51693314e1 1.51693314e1
3.191813e0 1.171641e0 1.567864e1 1.567864e1
3.27262e0 1.171641e0 1.620101e1 1.620101e1
3.3534268e0 1.171641e0 1.6736441e1 1.6736441e1
3.4342337e0 1.171641e0 1.7284933e1 1.7284933e1
3.5150406e0 1.171641e0 1.7846487e1 1.7846487e1
3.5958475e0 1.171641e0 1.8421103e1 1.8421103e1
3.6766544e0 1.171641e0 1.9008765e1 1.9008765e1
3.7574612e0 1.171641e0 1.9609488e1 1.9609488e1
3.8382681e0 1.171641e0 2.0223273e1 2.0223273e1
3.919075e0 1.171641e0 2.0850119e1 2.0850119e1
3.9998819e0 1.171641e0 2.1490027e1 2.1490027e1

-4.0e0 1.2524478e0 2.22745e1 2.22745e1
-3.9191931e0 1.2524478e0 2.1634576e1 2.1634576e1
-3.8383862e0 1.2524478e0 2.1007715e1 2.1007715e1
-3.7575793e0 1.2524478e0 2.03939e1 2.03939e1
-3.6767725e0 1.2524478e0 1.9793161e1 1.9793161e1
-3.5959656e0 1.2524478e0 1.9205469e1 1.9205469e1
-3.5151587e0 1.2524478e0 1.8630838e1 1.8630838e1
-3.4343518e0 1.2524478e0 1.8069269e1 1.8069269e1
-3.3535449e0 1.2524478e0 1.7520761e1 1.7520761e1
-3.272738e0 1.2524478e0 1.6985315e1 1.6985315e1
-3.1919312e0 1.2524478e0 1.646293e1 1.646293e1
-3.1111243e0 1.2524478e0 1.59535904e1 1.59535904e1
-3.0303174e0 1.2524478e0 1.54573242e1 1.54573242e1
-2.9495105e0 1.2524478e0 1.49741104e1 1.49741104e1
-2.8687036e0 1.2524478e0 1.45039627e1 1.45039627e1
-2.7878967e0 1.2524478e0 1.40468674e1 1.40468674e1
-2.7070898e0 1.2524478e0 1.3602832e1 1.3602832e1
-2.626283e0 1.2524478e0 1.31718628e1 1.31718628e1
-2.545476e0 1.2524478e0 1.27539459e1 1.27539459e1
-2.4646692e0 1.2524478e0 1.23490967e1 1.23490967e1
-2.3838623e0 1.2524478e0 1.19572983e1 1.19572983e1
-2.3030554e0 1.2524478e0 1.15785614e1 1.15785614e1
-2.2222485e0 1.2524478e0 1.12128891e1 1.12128891e1
-2.1414417e0 1.2524478e0 1.08602707e1 1.08602707e1
-2.0606348e0 1.2524478e0 1.05207169e1 1.05207169e1
-1.9798279e0 1.2524478e0 1.01942184e1 1.01942184e1
-1.899021e0 1.2524478e0 9.8807785e0 9.8807785e0
-1.8182141e0 1.2524478e0 9.5804031e0 9.5804031e0
-1.7374072e0 1.2524478e0 9.2930817e0 9.2930817e0
-1.6566003e0 1.2524478e0 9.0188263e0 9.0188263e0
-1.5757935e0 1.2524478e0 8.7576248e0 8.7576248e0
-1.4949866e0 1.2524478e0 8.5094818e0 8.5094818e0
-1.4141797e0 1.2524478e0 8.2744049e0 8.2744049e0
-1.3333728e0 1.2524478e0 8.0523819e0 8.0523819e0
-1.2525659e0 1.2524478e0 7.843422e0 7.843422e0
-1.171759e0 1.2524478e0 7.6475189e0 7.6475189e0
-1.0909521e0 1.2524478e0 7.4646744e0 7.4646744e0
-1.0101453e0 1.2524478e0 7.2948929e0 7.2948929e0
-9.293384e-1 1.2524478e0 7.1381694e0 7.1381694e0
-8.485315e-1 1.2524478e0 6.9945052e0 6.9945052e0
-7.677246e-1 1.2524478e0 6.8639006e0 6.8639006e0
-6.869177e-1 1.2524478e0 6.7463554e0 6.7463554e0
-6.061108e-1 1.2524478e0 6.6418698e0 6.6418698e0
-5.253039e-1 1.2524478e0 6.5504437e0 6.5504437e0
-4.44497e-1 1.2524478e0 6.4720772e0 6.4720772e0
-3.636901e-1 1.2524478e0 6.40677e0 6.40677e0
-2.828832e-1 1.2524478e0 6.3545222e0 6.3545222e0
-2.020763e-1 1.2524478e0 6.3153343e0 6.3153343e0
-1.212694e-1 1.2524478e0 6.2892056e0 6.2892056e0
-4.04625e-2 1.2524478e0 6.2761366e0 6.2761366e0
4.03444e-2 1.2524478e0 6.2761272e0 6.2761272e0
1.211513e-1 1.2524478e0 6.2891771e0 6.2891771e0
2.019582e-1 1.2524478e0 6.3152866e0 6.3152866e0
2.827651e-1 1.2524478e0 6.3544556e0 6.3544556e0
3.63572e-1 1.2524478e0 6.4066841e0 6.4066841e0
4.443789e-1 1.2524478e0 6.4719722e0 6.4719722e0
5.251858e-1 1.2524478e0 6.5503197e0 6.5503197e0
6.059927e-1 1.2524478e0 6.6417267e0 6.6417267e0
6.867996e-1 1.2524478e0 6.7461932e0 6.7461932e0
7.676065e-1 1.2524478e0 6.8637193e0 6.8637193e0
8.484134e-1 1.2524478e0 6.9943048e0 6.9943048e0
9.292203e-1 1.2524478e0 7.1379498e0 7.1379498e0
1.0100272e0 1.2524478e0 7.2946533e0 7.2946533e0
1.090834e0 1.2524478e0 7.464418e0 7.464418e0
1.171641e0 1.2524478e0 7.6472427e0 7.6472427e0
1.2524478e0 1.2524478e0 7.8431244e0 7.8431244e0
1.3332547e0 1.2524478e0 8.0520676e0 8.0520676e0
1.4140616e0 1.2524478e0 8.2740677e0 8.2740677e0
1.4948685e0 1.2524478e0 8.5091309e0 8.5091309e0
1.5756754e0 1.2524478e0 8.757254e0 8.757254e0
1.6564822e0 1.2524478e0 9.0184311e0 9.0184311e0
1.7372891e0 1.2524478e0 9.2926743e0 9.2926743e0
1.818096e0 1.2524478e0 9.5799698e0 9.5799698e0
1.8989029e0 1.2524478e0 9.8803314e0 9.8803314e0
1.9797098e0 1.2524478e0 1.0193753e1 1.0193753e1
2.0605167e0 1.2524478e0 1.0520227e1 1.0520227e1
2.1413235e0 1.2524478e0 1.08597672e1 1.08597672e1
2.2221304e0 1.2524478e0 1.12123611e1 1.12123611e1
2.3029373e0 1.2524478e0 1.15780197e1 1.15780197e1
2.3837442e0 1.2524478e0 1.19567383e1 1.19567383e1
2.4645511e0 1.2524478e0 1.23485107e1 1.23485107e1
2.545358e0 1.2524478e0 1.27533478e1 1.27533478e1
2.6261649e0 1.2524478e0 1.31712387e1 1.31712387e1
2.7069717e0 1.2524478e0 1.36021957e1 1.36021957e1
2.7877786e0 1.2524478e0 1.40462128e1 1.40462128e1
2.8685855e0 1.2524478e0 1.45032806e1 1.45032806e1
2.9493924e0 1.2524478e0 1.49734161e1 1.49734161e1
3.0301993e0 1.2524478e0 1.5456604e1 1.5456604e1
3.1110062e0 1.2524478e0 1.5952858e1 1.5952858e1
3.191813e0 1.2524478e0 1.6462167e1 1.6462167e1
3.27262e0 1.2524478e0 1.6984537e1 1.6984537e1
3.3534268e0 1.2524478e0 1.7519968e1 1.7519968e1
3.4342337e0 1.2524478e0 1.806846e1 1.806846e1
3.5150406e0 1.2524478e0 1.8630014e1 1.8630014e1
3.5958475e0 1.2524478e0 1.920463e1 1.920463e1
3.6766544e0 1.2524478e0 1.9792291e1 1.9792291e1
3.7574612e0 1.2524478e0 2.0393015e1 2.0393015e1
3.8382681e0 1.2524478e0 2.10068e1 2.10068e1
3.919075e0 1.2524478e0 2.1633646e1 2.1633646e1
3.9998819e0 1.2524478e0 2.2273553e1 2.2273553e1

-4.0e0 1.3332547e0 2.3110272e1 2.3110272e1
-3.9191931e0 1.3332547e0 2.2470349e1 2.2470349e1
-3.8383862e0 1.3332547e0 2.1843488e1 2.1843488e1
-3.7575793e0 1.3332547e0 2.1229672e1 2.1229672e1
-3.6767725e0 1.3332547e0 2.0628934e1 2.0628934e1
-3.5959656e0 1.3332547e0 2.0041241e1 2.0041241e1
-3.5151587e0 1.3332547e0 1.946661e1 1.946661e1
-3.4343518e0 1.3332547e0 1.8905042e1 1.8905042e1
-3.3535449e0 1.3332547e0 1.8356534e1 1.8356534e1
-3.272738e0 1.3332547e0 1.7821088e1 1.7821088e1
-3.1919312e0 1.3332547e0 1.7298703e1 1.7298703e1
-3.1111243e0 1.3332547e0 1.67893631e1 1.67893631e1
-3.0303174e0 1.3332547e0 1.6293097e1 1.6293097e1
-2.9495105e0 1.3332547e0 1.58098831e1 1.58098831e1
-2.8687036e0 1.3332547e0 1.53397354e1 1.53397354e1
-2.7878967e0 1.3332547e0 1.488264e1 1.488264e1
-2.7070898e0 1.3332547e0 1.44386047e1 1.44386047e1
-2.626283e0 1.3332547e0 1.40076355e1 1.40076355e1
-2.545476e0 1.3332547e0 1.35897186e1 1.35897186e1
-2.4646692e0 1.3332547e0 1.31848694e1 1.31848694e1
-2.3838623e0 1.3332547e0 1.2793071e1 1.2793071e1
-2.3030554e0 1.3332547e0 1.24143341e1 1.24143341e1
-2.2222485e0 1.3332547e0 1.20486618e1 1.20486618e1
-2.1414417e0 1.3332547e0 1.16960434e1 1.16960434e1
-2.0606348e0 1.3332547e0 1.13564896e1 1.13564896e1
-1.9798279e0 1.3332547e0 1.10299911e1 1.10299911e1
-1.899021e0 1.3332547e0 1.07165512e1 1.07165512e1
-1.8182141e0 1.3332547e0 1.04161758e1 1.04161758e1
-1.7374072e0 1.3332547e0 1.01288544e1 1.01288544e1
-1.6566003e0 1.3332547e0 9.854599e0 9.854599e0
-1.5757935e0 1.3332547e0 9.5933975e0 9.5933975e0
-1.4949866e0 1.3332547e0 9.3452545e0 9.3452545e0
-1.4141797e0 1.3332547e0 9.1101776e0 9.1101776e0
-1.3333728e0 1.3332547e0 8.8881546e0 8.8881546e0
-1.2525659e0 1.3332547e0 8.6791946e0 8.6791946e0
-1.171759e0 1.3332547e0 8.4832916e0 8.4832916e0
-1.0909521e0 1.3332547e0 8.3004471e0 8.3004471e0
-1.0101453e0 1.3332547e0 8.1306656e0 8.1306656e0
-9.293384e-1 1.3332547e0 7.9739421e0 7.9739421e0
-8.485315e-1 1.3332547e0 7.8302779e0 7.8302779e0
-7.677246e-1 1.3332547e0 7.6996733e0 7.6996733e0
-6.869177e-1 1.3332547e0 7.5821281e0 7.5821281e0
-6.061108e-1 1.3332547e0 7.4776425e0 7.4776425e0
-5.253039e-1 1.3332547e0 7.3862164e0 7.3862164e0
-4.44497e-1 1.3332547e0 7.3078499e0 7.3078499e0
-3.636901e-1 1.3332547e0 7.2425427e0 7.2425427e0
-2.828832e-1 1.3332547e0 7.190295e0 7.190295e0
-2.020763e-1 1.3332547e0 7.151107e0 7.151107e0
-1.212694e-1 1.3332547e0 7.1249783e0 7.1249783e0
-4.04625e-2 1.3332547e0 7.1119093e0 7.1119093e0
4.03444e-2 1.3332547e0 7.1118999e0 7.1118999e0
1.211513e-1 1.3332547e0 7.1249498e0 7.1249498e0
2.019582e-1 1.3332547e0 7.1510593e0 7.1510593e0
2.827651e-1 1.3332547e0 7.1902283e0 7.1902283e0
3.63572e-1 1.3332547e0 7.2424568e0 7.2424568e0
4.443789e-1 1.3332547e0 7.3077449e0 7.3077449e0
5.251858e-1 1.3332547e0 7.3860924e0 7.3860924e0
6.059927e-1 1.3332547e0 7.4774994e0 7.4774994e0
6.867996e-1 1.3332547e0 7.581966e0 7.581966e0
7.676065e-1 1.3332547e0 7.699492e0 7.699492e0
8.484134e-1 1.3332547e0 7.8300775e0 7.8300775e0
9.292203e-1 1.3332547e0 7.9737225e0 7.9737225e0
1.0100272e0 1.3332547e0 8.130426e0 8.130426e0
1.090834e0 1.3332547e0 8.3001907e0 8.3001907e0
1.171641e0 1.3332547e0 8.4830154e0 8.4830154e0
1.2524478e0 1.3332547e0 8.6788971e0 8.6788971e0
1.3332547e0 1.3332547e0 8.8878403e0 8.8878403e0
1.4140616e0 1.3332547e0 9.1098404e0 9.1098404e0
1.4948685e0 1.3332547e0 9.3449036e0 9.3449036e0
1.5756754e0 1.3332547e0 9.5930267e0 9.5930267e0
1.6564822e0 1.3332547e0 9.8542038e0 9.8542038e0
1.7372891e0 1.3332547e0 1.0128447e1 1.0128447e1
1.818096e0 1.3332547e0 1.04157425e1 1.04157425e1
1.8989029e0 1.3332547e0 1.07161041e1 1.07161041e1
1.9797098e0 1.3332547e0 1.10295258e1 1.10295258e1
2.0605167e0 1.3332547e0 1.13559998e1 1.13559998e1
2.1413235e0 1.3332547e0 1.16955399e1 1.16955399e1
2.2221304e0 1.3332547e0 1.20481339e1 1.20481339e1
2.3029373e0 1.3332547e0 1.24137924e1 1.24137924e1
2.3837442e0 1.3332547e0 1.2792511e1 1.2792511e1
2.4645511e0 1.3332547e0 1.31842834e1 1.31842834e1
2.545358e0 1.3332547e0 1.35891205e1 1.35891205e1
2.6261649e0 1.3332547e0 1.40070114e1 1.40070114e1
2.7069717e0 1.3332547e0 1.44379684e1 1.44379684e1
2.7877786e0 1.3332547e0 1.48819855e1 1.48819855e1
2.8685855e0 1.3332547e0 1.53390533e1 1.53390533e1
2.9493924e0 1.3332547e0 1.58091888e1 1.58091888e1
3.0301993e0 1.3332547e0 1.62923767e1 1.62923767e1
3.1110062e0 1.3332547e0 1.67886307e1 1.67886307e1
3.191813e0 1.3332547e0 1.729794e1 1.729794e1
3.27262e0 1.3332547e0 1.782031e1 1.782031e1
3.3534268e0 1.3332547e0 1.835574e1 1.835574e1
3.4342337e0 1.3332547e0 1.8904233e1 1.8904233e1
3.5150406e0 1.3332547e0 1.9465787e1 1.9465787e1
3.5958475e0 1.3332547e0 2.0040402e1 2.0040402e1
3.6766544e0 1.3332547e0 2.0628064e1 2.0628064e1
3.7574612e0 1.3332547e0 2.1228787e1 2.1228787e1
3.8382681e0 1.3332547e0 2.1842572e1 2.1842572e1
3.919075e0 1.3332547e0 2.2469418e1 2.2469418e1
3.9998819e0 1.3332547e0 2.3109326e1 2.3109326e1

-4.0e0 1.4140616e0 2.3998273e1 2.3998273e1
-3.9191931e0 1.4140616e0 2.335835e1 2.335835e1
-3.8383862e0 1.4140616e0 2.2731488e1 2.2731488e1
-3.7575793e0 1.4140616e0 2.2117673e1 2.2117673e1
-3.6767725e0 1.4140616e0 2.1516934e1 2.1516934e1
-3.5959656e0 1.4140616e0 2.0929242e1 2.0929242e1
-3.5151587e0 1.4140616e0 2.0354611e1 2.0354611e1
-3.4343518e0 1.4140616e0 1.9793042e1 1.9793042e1
-3.3535449e0 1.4140616e0 1.9244534e1 1.9244534e1
-3.272738e0 1.4140616e0 1.8709088e1 1.8709088e1
-3.1919312e0 1.4140616e0 1.8186703e1 1.8186703e1
-3.1111243e0 1.4140616e0 1.76773636e1 1.76773636e1
-3.0303174e0 1.4140616e0 1.71810974e1 1.71810974e1
-2.9495105e0 1.4140616e0 1.66978836e1 1.66978836e1
-2.8687036e0 1.4140616e0 1.62277359e1 1.62277359e1
-2.7878967e0 1.4140616e0 1.57706406e1 1.57706406e1
-2.7070898e0 1.4140616e0 1.53266052e1 1.53266052e1
-2.626283e0 1.4140616e0 1.4895636e1 1.4895636e1
-2.545476e0 1.4140616e0 1.44777191e1 1.44777191e1
-2.4646692e0 1.4140616e0 1.40728699e1 1.40728699e1
-2.3838623e0 1.4140616e0 1.36810715e1 1.36810715e1
-2.3030554e0 1.4140616e0 1.33023346e1 1.33023346e1
-2.2222485e0 1.4140616e0 1.29366623e1 1.29366623e1
-2.1414417e0 1.4140616e0 1.25840439e1 1.25840439e1
-2.0606348e0 1.4140616e0 1.224449e1 1.224449e1
-1.9798279e0 1.4140616e0 1.19179916e1 1.19179916e1
-1.899021e0 1.4140616e0 1.16045517e1 1.16045517e1
-1.8182141e0 1.4140616e0 1.13041763e1 1.13041763e1
-1.7374072e0 1.4140616e0 1.10168549e1 1.10168549e1
-1.6566003e0 1.4140616e0 1.07425995e1 1.07425995e1
-1.5757935e0 1.4140616e0 1.0481398e1 1.0481398e1
-1.4949866e0 1.4140616e0 1.0233255e1 1.0233255e1
-1.4141797e0 1.4140616e0 9.9981781e0 9.9981781e0
-1.3333728e0 1.4140616e0 9.7761551e0 9.7761551e0
-1.2525659e0 1.4140616e0 9.5671951e0 9.5671951e0
-1.171759e0 1.4140616e0 9.3712921e0 9.3712921e0
-1.0909521e0 1.4140616e0 9.1884476e0 9.1884476e0
-1.0101453e0 1.4140616e0 9.0186661e0 9.0186661e0
-9.293384e-1 1.4140616e0 8.8619426e0 8.8619426e0
-8.485315e-1 1.4140616e0 8.7182784e0 8.7182784e0
-7.677246e-1 1.4140616e0 8.5876738e0 8.5876738e0
-6.869177e-1 1.4140616e0 8.4701286e0 8.4701286e0
-6.061108e-1 1.4140616e0 8.365643e0 8.365643e0
-5.253039e-1 1.4140616e0 8.2742169e0 8.2742169e0
-4.44497e-1 1.4140616e0 8.1958504e0 8.1958504e0
-3.636901e-1 1.4140616e0 8.1305432e0 8.1305432e0
-2.828832e-1 1.4140616e0 8.0782954e0 8.0782954e0
-2.020763e-1 1.4140616e0 8.0391075e0 8.0391075e0
-1.212694e-1 1.4140616e0 8.0129788e0 8.0129788e0
-4.04625e-2 1.4140616e0 7.9999098e0 7.9999098e0
4.03444e-2 1.4140616e0 7.9999004e0 7.9999004e0
1.211513e-1 1.4140616e0 8.0129503e0 8.0129503e0
2.019582e-1 1.4140616e0 8.0390598e0 8.0390598e0
2.827651e-1 1.4140616e0 8.0782288e0 8.0782288e0
3.63572e-1 1.4140616e0 8.1304573e0 8.1304573e0
4.443789e-1 1.4140616e0 8.1957454e0 8.1957454e0
5.251858e-1 1.4140616e0 8.2740929e0 8.2740929e0
6.059927e-1 1.4140616e0 8.3654999e0 8.3654999e0
6.867996e-1 1.4140616e0 8.4699664e0 8.4699664e0
7.676065e-1 1.4140616e0 8.5874925e0 8.5874925e0
8.484134e-1 1.4140616e0 8.718078e0 8.718078e0
9.292203e-1 1.4140616e0 8.861723e0 8.861723e0
1.0100272e0 1.4140616e0 9.0184265e0 9.0184265e0
1.090834e0 1.4140616e0 9.1881912e0 9.1881912e0
1.171641e0 1.4140616e0 9.371016e0 9.371016e0
1.2524478e0 1.4140616e0 9.5668976e0 9.5668976e0
1.3332547e0 1.4140616e0 9.7758408e0 9.7758408e0
1.4140616e0 1.4140616e0 9.9978409e0 9.9978409e0
1.4948685e0 1.4140616e0 1.0232904e1 1.0232904e1
1.5756754e0 1.4140616e0 1.04810272e1 1.04810272e1
1.6564822e0 1.4140616e0 1.07422043e1 1.07422043e1
1.7372891e0 1.4140616e0 1.10164474e1 1.10164474e1
1.818096e0 1.4140616e0 1.1303743e1 1.1303743e1
1.8989029e0 1.4140616e0 1.16041046e1 1.16041046e1
1.9797098e0 1.4140616e0 1.19175262e1 1.19175262e1
2.0605167e0 1.4140616e0 1.22440002e1 1.22440002e1
2.1413235e0 1.4140616e0 1.25835403e1 1.25835403e1
2.2221304e0 1.4140616e0 1.29361343e1 1.29361343e1
2.3029373e0 1.4140616e0 1.33017929e1 1.33017929e1
2.3837442e0 1.4140616e0 1.36805115e1 1.36805115e1
2.4645511e0 1.4140616e0 1.4072284e1 1.4072284e1
2.545358e0 1.4140616e0 1.4477121e1 1.4477121e1
2.6261649e0 1.4140616e0 1.48950119e1 1.48950119e1
2.7069717e0 1.4140616e0 1.5325969e1 1.5325969e1
2.7877786e0 1.4140616e0 1.5769986e1 1.5769986e1
2.8685855e0 1.4140616e0 1.62270538e1 1.62270538e1
2.9493924e0 1.4140616e0 1.66971893e1 1.66971893e1
3.0301993e0 1.4140616e0 1.71803772e1 1.71803772e1
3.1110062e0 1.4140616e0 1.76766312e1 1.76766312e1
3.191813e0 1.4140616e0 1.818594e1 1.818594e1
3.27262e0 1.4140616e0 1.870831e1 1.870831e1
3.3534268e0 1.4140616e0 1.9243741e1 1.9243741e1
3.4342337e0 1.4140616e0 1.9792233e1 1.9792233e1
3.5150406e0 1.4140616e0 2.0353787e1 2.0353787e1
3.5958475e0 1.4140616e0 2.0928403e1 2.0928403e1
3.6766544e0 1.4140616e0 2.1516064e1 2.1516064e1
3.7574612e0 1.4140616e0 2.2116788e1 2.2116788e1
3.8382681e0 1.4140616e0 2.2730573e1 2.2730573e1
3.919075e0 1.4140616e0 2.3357419e1 2.3357419e1
3.9998819e0 1.4140616e0 2.3997327e1 2.3997327e1

-4.0e0 1.4948685e0 2.4938525e1 2.4938525e1
-3.9191931e0 1.4948685e0 2.4298602e1 2.4298602e1
-3.8383862e0 1.4948685e0 2.367174e1 2.367174e1
-3.7575793e0 1.4948685e0 2.3057925e1 2.3057925e1
-3.6767725e0 1.4948685e0 2.2457187e1 2.2457187e1
-3.5959656e0 1.4948685e0 2.1869495e1 2.1869495e1
-3.5151587e0 1.4948685e0 2.1294864e1 2.1294864e1
-3.4343518e0 1.4948685e0 2.0733295e1 2.0733295e1
-3.3535449e0 1.4948685e0 2.0184787e1 2.0184787e1
-3.272738e0 1.4948685e0 1.9649341e1 1.9649341e1
-3.1919312e0 1.4948685e0 1.9126956e1 1.9126956e1
-3.1111243e0 1.4948685e0 1.86176163e1 1.86176163e1
-3.0303174e0 1.4948685e0 1.81213501e1 1.81213501e1
-2.9495105e0 1.4948685e0 1.76381363e1 1.76381363e1
-2.8687036e0 1.4948685e0 1.71679886e1 1.71679886e1
-2.7878967e0 1.4948685e0 1.67108932e1 1.67108932e1
-2.7070898e0 1.4948685e0 1.62668579e1 1.62668579e1
-2.626283e0 1.4948685e0 1.58358887e1 1.58358887e1
-2.545476e0 1.4948685e0 1.54179718e1 1.54179718e1
-2.4646692e0 1.4948685e0 1.50131226e1 1.50131226e1
-2.3838623e0 1.4948685e0 1.46213242e1 1.46213242e1
-2.3030554e0 1.4948685e0 1.42425873e1 1.42425873e1
-2.2222485e0 1.4948685e0 1.3876915e1 1.3876915e1
-2.1414417e0 1.4948685e0 1.35242966e1 1.35242966e1
-2.0606348e0 1.4948685e0 1.31847427e1 1.31847427e1
-1.9798279e0 1.4948685e0 1.28582443e1 1.28582443e1
-1.899021e0 1.4948685e0 1.25448044e1 1.25448044e1
-1.8182141e0 1.4948685e0 1.2244429e1 1.2244429e1
-1.7374072e0 1.4948685e0 1.19571075e1 1.19571075e1
-1.6566003e0 1.4948685e0 1.16828522e1 1.16828522e1
-1.5757935e0 1.4948685e0 1.14216507e1 1.14216507e1
-1.4949866e0 1.4948685e0 1.11735077e1 1.11735077e1
-1.4141797e0 1.4948685e0 1.09384308e1 1.09384308e1
-1.3333728e0 1.4948685e0 1.07164078e1 1.07164078e1
-1.2525659e0 1.4948685e0 1.05074478e1 1.05074478e1
-1.171759e0 1.4948685e0 1.03115448e1 1.03115448e1
-1.0909521e0 1.4948685e0 1.01287003e1 1.01287003e1
-1.0101453e0 1.4948685e0 9.9589188e0 9.9589188e0
-9.293384e-1 1.4948685e0 9.8021953e0 9.8021953e0
-8.485315e-1 1.4948685e0 9.658531e0 9.658531e0
-7.677246e-1 1.4948685e0 9.5279265e0 9.5279265e0
-6.869177e-1 1.4948685e0 9.4103813e0 9.4103813e0
-6.061108e-1 1.4948685e0 9.3058957e0 9.3058957e0
-5.253039e-1 1.4948685e0 9.2144696e0 9.2144696e0
-4.44497e-1 1.4948685e0 9.136103e0 9.136103e0
-3.636901e-1 1.4948685e0 9.0707959e0 9.0707959e0
-2.828832e-1 1.4948685e0 9.0185481e0 9.0185481e0
-2.020763e-1 1.4948685e0 8.9793602e0 8.9793602e0
-1.212694e-1 1.4948685e0 8.9532315e0 8.9532315e0
-4.04625e-2 1.4948685e0 8.9401625e0 8.9401625e0
4.03444e-2 1.4948685e0 8.940153e0 8.940153e0
1.211513e-1 1.4948685e0 8.953203e0 8.953203e0
2.019582e-1 1.4948685e0 8.9793124e0 8.9793124e0
2.827651e-1 1.4948685e0 9.0184814e0 9.0184814e0
3.63572e-1 1.4948685e0 9.07071e0 9.07071e0
4.443789e-1 1.4948685e0 9.1359981e0 9.1359981e0
5.251858e-1 1.4948685e0 9.2143456e0 9.2143456e0
6.059927e-1 1.4948685e0 9.3057526e0 9.3057526e0
6.867996e-1 1.4948685e0 9.4102191e0 9.4102191e0
7.676065e-1 1.4948685e0 9.5277452e0 9.5277452e0
8.484134e-1 1.4948685e0 9.6583307e0 9.6583307e0
9.292203e-1 1.4948685e0 9.8019757e0 9.8019757e0
1.0100272e0 1.4948685e0 9.9586792e0 9.9586792e0
1.090834e0 1.4948685e0 1.01284439e1 1.01284439e1
1.171641e0 1.4948685e0 1.03112686e1 1.03112686e1
1.2524478e0 1.4948685e0 1.05071503e1 1.05071503e1
1.3332547e0 1.4948685e0 1.07160934e1 1.07160934e1
1.4140616e0 1.4948685e0 1.09380936e1 1.09380936e1
1.4948685e0 1.4948685e0 1.11731567e1 1.11731567e1
1.5756754e0 1.4948685e0 1.14212799e1 1.14212799e1
1.6564822e0 1.4948685e0 1.1682457e1 1.1682457e1
1.7372891e0 1.4948685e0 1.19567001e1 1.19567001e1
1.818096e0 1.4948685e0 1.22439957e1 1.22439957e1
1.8989029e0 1.4948685e0 1.25443573e1 1.25443573e1
1.9797098e0 1.4948685e0 1.2857779e1 1.2857779e1
2.0605167e0 1.4948685e0 1.3184253e1 1.3184253e1
2.1413235e0 1.4948685e0 1.3523793e1 1.3523793e1
2.2221304e0 1.4948685e0 1.3876387e1 1.3876387e1
2.3029373e0 1.4948685e0 1.42420456e1 1.42420456e1
2.3837442e0 1.4948685e0 1.46207642e1 1.46207642e1
2.4645511e0 1.4948685e0 1.50125366e1 1.50125366e1
2.545358e0 1.4948685e0 1.54173737e1 1.54173737e1
2.6261649e0 1.4948685e0 1.58352646e1 1.58352646e1
2.7069717e0 1.4948685e0 1.62662216e1 1.62662216e1
2.7877786e0 1.4948685e0 1.67102386e1 1.67102386e1
2.8685855e0 1.4948685e0 1.71673065e1 1.71673065e1
2.9493924e0 1.4948685e0 1.7637442e1 1.7637442e1
3.0301993e0 1.4948685e0 1.81206299e1 1.81206299e1
3.1110062e0 1.4948685e0 1.86168839e1 1.86168839e1
3.191813e0 1.4948685e0 1.9126193e1 1.9126193e1
3.27262e0 1.4948685e0 1.9648563e1 1.9648563e1
3.3534268e0 1.4948685e0 2.0183994e1 2.0183994e1
3.4342337e0 1.4948685e0 2.0732486e1 2.0732486e1
3.5150406e0 1.4948685e0 2.129404e1 2.129404e1
3.5958475e0 1.4948685e0 2.1868655e1 2.1868655e1
3.6766544e0 1.4948685e0 2.2456317e1 2.2456317e1
3.7574612e0 1.4948685e0 2.305704e1 2.305704e1
3.8382681e0 1.4948685e0 2.3670825e1 2.3670825e1
3.919075e0 1.4948685e0 2.4297672e1 2.4297672e1
3.9998819e0 1.4948685e0 2.493758e1 2.493758e1

-4.0e0 1.5756754e0 2.5931018e1 2.5931018e1
-3.9191931e0 1.5756754e0 2.5291095e1 2.5291095e1
-3.8383862e0 1.5756754e0 2.4664233e1 2.4664233e1
-3.7575793e0 1.5756754e0 2.4050418e1 2.4050418e1
-3.6767725e0 1.5756754e0 2.344968e1 2.344968e1
-3.5959656e0 1.5756754e0 2.2861987e1 2.2861987e1
-3.5151587e0 1.5756754e0 2.2287357e1 2.2287357e1
-3.4343518e0 1.5756754e0 2.1725787e1 2.1725787e1
-3.3535449e0 1.5756754e0 2.117728e1 2.117728e1
-3.272738e0 1.5756754e0 2.0641833e1 2.0641833e1
-3.1919312e0 1.5756754e0 2.0119449e1 2.0119449e1
-3.1111243e0 1.5756754e0 1.9610109e1 1.9610109e1
-3.0303174e0 1.5756754e0 1.91138428e1 1.91138428e1
-2.9495105e0 1.5756754e0 1.8630629e1 1.8630629e1
-2.8687036e0 1.5756754e0 1.81604813e1 1.81604813e1
-2.7878967e0 1.5756754e0 1.7703386e1 1.7703386e1
-2.7070898e0 1.5756754e0 1.72593506e1 1.72593506e1
-2.626283e0 1.5756754e0 1.68283813e1 1.68283813e1
-2.545476e0 1.5756754e0 1.64104645e1 1.64104645e1
-2.4646692e0 1.5756754e0 1.60056152e1 1.60056152e1
-2.3838623e0 1.5756754e0 1.56138168e1 1.56138168e1
-2.3030554e0 1.5756754e0 1.523508e1 1.523508e1
-2.2222485e0 1.5756754e0 1.48694077e1 1.48694077e1
-2.1414417e0 1.5756754e0 1.45167892e1 1.45167892e1
-2.0606348e0 1.5756754e0 1.41772354e1 1.41772354e1
-1.9798279e0 1.5756754e0 1.3850737e1 1.3850737e1
-1.899021e0 1.5756754e0 1.3537297e1 1.3537297e1
-1.8182141e0 1.5756754e0 1.32369217e1 1.32369217e1
-1.7374072e0 1.5756754e0 1.29496002e1 1.29496002e1
-1.6566003e0 1.5756754e0 1.26753448e1 1.26753448e1
-1.5757935e0 1.5756754e0 1.24141434e1 1.24141434e1
-1.4949866e0 1.5756754e0 1.21660004e1 1.21660004e1
-1.4141797e0 1.5756754e0 1.19309235e1 1.19309235e1
-1.3333728e0 1.5756754e0 1.17089005e1 1.17089005e1
-1.2525659e0 1.5756754e0 1.14999405e1 1.14999405e1
-1.171759e0 1.5756754e0 1.13040375e1 1.13040375e1
-1.0909521e0 1.5756754e0 1.1121193e1 1.1121193e1
-1.0101453e0 1.5756754e0 1.09514114e1 1.09514114e1
-9.293384e-1 1.5756754e0 1.0794688e1 1.0794688e1
-8.485315e-1 1.5756754e0 1.06510237e1 1.06510237e1
-7.677246e-1 1.5756754e0 1.05204192e1 1.05204192e1
-6.869177e-1 1.5756754e0 1.0402874e1 1.0402874e1
-6.061108e-1 1.5756754e0 1.02983884e1 1.02983884e1
-5.253039e-1 1.5756754e0 1.02069623e1 1.02069623e1
-4.44497e-1 1.5756754e0 1.01285957e1 1.01285957e1
-3.636901e-1 1.5756754e0 1.00632886e1 1.00632886e1
-2.828832e-1 1.5756754e0 1.00110408e1 1.00110408e1
-2.020763e-1 1.5756754e0 9.9718529e0 9.9718529e0
-1.212694e-1 1.5756754e0 9.9457242e0 9.9457242e0
-4.04625e-2 1.5756754e0 9.9326552e0 9.9326552e0
4.03444e-2 1.5756754e0 9.9326457e0 9.9326457e0
1.211513e-1 1.5756754e0 9.9456956e0 9.9456956e0
2.019582e-1 1.5756754e0 9.9718051e0 9.9718051e0
2.827651e-1 1.5756754e0 1.00109741e1 1.00109741e1
3.63572e-1 1.5756754e0 1.00632027e1 1.00632027e1
4.443789e-1 1.5756754e0 1.01284908e1 1.01284908e1
5.251858e-1 1.5756754e0 1.02068382e1 1.02068382e1
6.059927e-1 1.5756754e0 1.02982452e1 1.02982452e1
6.867996e-1 1.5756754e0 1.04027118e1 1.04027118e1
7.676065e-1 1.5756754e0 1.05202379e1 1.05202379e1
8.484134e-1 1.5756754e0 1.06508234e1 1.06508234e1
9.292203e-1 1.5756754e0 1.07944684e1 1.07944684e1
1.0100272e0 1.5756754e0 1.09511719e1 1.09511719e1
1.090834e0 1.5756754e0 1.11209366e1 1.11209366e1
1.171641e0 1.5756754e0 1.13037613e1 1.13037613e1
1.2524478e0 1.5756754e0 1.1499643e1 1.1499643e1
1.3332547e0 1.5756754e0 1.17085861e1 1.17085861e1
1.4140616e0 1.5756754e0 1.19305862e1 1.19305862e1
1.4948685e0 1.5756754e0 1.21656494e1 1.21656494e1
1.5756754e0 1.5756754e0 1.24137726e1 1.24137726e1
1.6564822e0 1.5756754e0 1.26749496e1 1.26749496e1
1.7372891e0 1.5756754e0 1.29491928e1 1.29491928e1
1.818096e0 1.5756754e0 1.32364883e1 1.32364883e1
1.8989029e0 1.5756754e0 1.353685e1 1.353685e1
1.9797098e0 1.5756754e0 1.38502716e1 1.38502716e1
2.0605167e0 1.5756754e0 1.41767456e1 1.41767456e1
2.1413235e0 1.5756754e0 1.45162857e1 1.45162857e1
2.2221304e0 1.5756754e0 1.48688797e1 1.48688797e1
2.3029373e0 1.5756754e0 1.52345383e1 1.52345383e1
2.3837442e0 1.5756754e0 1.56132568e1 1.56132568e1
2.4645511e0 1.5756754e0 1.60050293e1 1.60050293e1
2.545358e0 1.5756754e0 1.64098663e1 1.64098663e1
2.6261649e0 1.5756754e0 1.68277573e1 1.68277573e1
2.7069717e0 1.5756754e0 1.72587143e1 1.72587143e1
2.7877786e0 1.5756754e0 1.77027313e1 1.77027313e1
2.8685855e0 1.5756754e0 1.81597992e1 1.81597992e1
2.9493924e0 1.5756754e0 1.86299347e1 1.86299347e1
3.0301993e0 1.5756754e0 1.91131226e1 1.91131226e1
3.1110062e0 1.5756754e0 1.96093765e1 1.96093765e1
3.191813e0 1.5756754e0 2.0118686e1 2.0118686e1
3.27262e0 1.5756754e0 2.0641055e1 2.0641055e1
3.3534268e0 1.5756754e0 2.1176486e1 2.1176486e1
3.4342337e0 1.5756754e0 2.1724979e1 2.1724979e1
3.5150406e0 1.5756754e0 2.2286533e1 2.2286533e1
3.5958475e0 1.5756754e0 2.2861148e1 2.2861148e1
3.6766544e0 1.5756754e0 2.344881e1 2.344881e1
3.7574612e0 1.5756754e0 2.4049533e1 2.4049533e1
3.8382681e0 1.5756754e0 2.4663318e1 2.4663318e1
3.919075e0 1.5756754e0 2.5290164e1 2.5290164e1
3.9998819e0 1.5756754e0 2.5930072e1 2.5930072e1

-4.0e0 1.6564822e0 2.6975726e1 2.6975726e1
-3.9191931e0 1.6564822e0 2.6335803e1 2.6335803e1
-3.8383862e0 1.6564822e0 2.5708942e1 2.5708942e1
-3.7575793e0 1.6564822e0 2.5095126e1 2.5095126e1
-3.6767725e0 1.6564822e0 2.4494388e1 2.4494388e1
-3.5959656e0 1.6564822e0 2.3906696e1 2.3906696e1
-3.5151587e0 1.6564822e0 2.3332065e1 2.3332065e1
-3.4343518e0 1.6564822e0 2.2770496e1 2.2770496e1
-3.3535449e0 1.6564822e0 2.2221988e1 2.2221988e1
-3.272738e0 1.6564822e0 2.1686542e1 2.1686542e1
-3.1919312e0 1.6564822e0 2.1164157e1 2.1164157e1
-3.1111243e0 1.6564822e0 2.0654817e1 2.0654817e1
-3.0303174e0 1.6564822e0 2.0158551e1 2.0158551e1
-2.9495105e0 1.6564822e0 1.9675337e1 1.9675337e1
-2.8687036e0 1.6564822e0 1.920519e1 1.920519e1
-2.7878967e0 1.6564822e0 1.8748094e1 1.8748094e1
-2.7070898e0 1.6564822e0 1.8304059e1 1.8304059e1
-2.626283e0 1.6564822e0 1.787309e1 1.787309e1
-2.545476e0 1.6564822e0 1.7455173e1 1.7455173e1
-2.4646692e0 1.6564822e0 1.7050323e1 1.7050323e1
-2.3838623e0 1.6564822e0 1.6658525e1 1.6658525e1
-2.3030554e0 1.6564822e0 1.6279788e1 1.6279788e1
-2.2222485e0 1.6564822e0 1.5914116e1 1.5914116e1
-2.1414417e0 1.6564822e0 1.5561497e1 1.5561497e1
-2.0606348e0 1.6564822e0 1.5221944e1 1.5221944e1
-1.9798279e0 1.6564822e0 1.4895445e1 1.4895445e1
-1.899021e0 1.6564822e0 1.4582005e1 1.4582005e1
-1.8182141e0 1.6564822e0 1.428163e1 1.428163e1
-1.7374072e0 1.6564822e0 1.3994308e1 1.3994308e1
-1.6566003e0 1.6564822e0 1.3720053e1 1.3720053e1
-1.5757935e0 1.6564822e0 1.3458852e1 1.3458852e1
-1.4949866e0 1.6564822e0 1.3210709e1 1.3210709e1
-1.4141797e0 1.6564822e0 1.2975632e1 1.2975632e1
-1.3333728e0 1.6564822e0 1.2753609e1 1.2753609e1
-1.2525659e0 1.6564822e0 1.2544649e1 1.2544649e1
-1.171759e0 1.6564822e0 1.2348746e1 1.2348746e1
-1.0909521e0 1.6564822e0 1.2165901e1 1.2165901e1
-1.0101453e0 1.6564822e0 1.199612e1 1.199612e1
-9.293384e-1 1.6564822e0 1.1839395e1 1.1839395e1
-8.485315e-1 1.6564822e0 1.169573e1 1.169573e1
-7.677246e-1 1.6564822e0 1.1565126e1 1.1565126e1
-6.869177e-1 1.6564822e0 1.1447581e1 1.1447581e1
-6.061108e-1 1.6564822e0 1.1343095e1 1.1343095e1
-5.253039e-1 1.6564822e0 1.125167e1 1.125167e1
-4.44497e-1 1.6564822e0 1.1173303e1 1.1173303e1
-3.636901e-1 1.6564822e0 1.1107996e1 1.1107996e1
-2.828832e-1 1.6564822e0 1.1055748e1 1.1055748e1
-2.020763e-1 1.6564822e0 1.101656e1 1.101656e1
-1.212694e-1 1.6564822e0 1.0990431e1 1.0990431e1
-4.04625e-2 1.6564822e0 1.0977362e1 1.0977362e1
4.03444e-2 1.6564822e0 1.0977353e1 1.0977353e1
1.211513e-1 1.6564822e0 1.0990404e1 1.0990404e1
2.019582e-1 1.6564822e0 1.1016513e1 1.1016513e1
2.827651e-1 1.6564822e0 1.1055682e1 1.1055682e1
3.63572e-1 1.6564822e0 1.110791e1 1.110791e1
4.443789e-1 1.6564822e0 1.1173198e1 1.1173198e1
5.251858e-1 1.6564822e0 1.1251546e1 1.1251546e1
6.059927e-1 1.6564822e0 1.1342953e1 1.1342953e1
6.867996e-1 1.6564822e0 1.144742e1 1.144742e1
7.676065e-1 1.6564822e0 1.1564946e1 1.1564946e1
8.484134e-1 1.6564822e0 1.169553e1 1.169553e1
9.292203e-1 1.6564822e0 1.1839175e1 1.1839175e1
1.0100272e0 1.6564822e0 1.199588e1 1.199588e1
1.090834e0 1.6564822e0 1.2165645e1 1.2165645e1
1.171641e0 1.6564822e0 1.234847e1 1.234847e1
1.2524478e0 1.6564822e0 1.2544351e1 1.2544351e1
1.3332547e0 1.6564822e0 1.2753294e1 1.2753294e1
1.4140616e0 1.6564822e0 1.2975294e1 1.2975294e1
1.4948685e0 1.6564822e0 1.3210358e1 1.3210358e1
1.5756754e0 1.6564822e0 1.3458481e1 1.3458481e1
1.6564822e0 1.6564822e0 1.3719658e1 1.3719658e1
1.7372891e0 1.6564822e0 1.3993901e1 1.3993901e1
1.818096e0 1.6564822e0 1.4281197e1 1.4281197e1
1.8989029e0 1.6564822e0 1.4581558e1 1.4581558e1
1.9797098e0 1.6564822e0 1.489498e1 1.489498e1
2.0605167e0 1.6564822e0 1.5221454e1 1.5221454e1
2.1413235e0 1.6564822e0 1.5560994e1 1.5560994e1
2.2221304e0 1.6564822e0 1.5913588e1 1.5913588e1
2.3029373e0 1.6564822e0 1.6279247e1 1.6279247e1
2.3837442e0 1.6564822e0 1.6657965e1 1.6657965e1
2.4645511e0 1.6564822e0 1.7049738e1 1.7049738e1
2.545358e0 1.6564822e0 1.7454575e1 1.7454575e1
2.6261649e0 1.6564822e0 1.7872466e1 1.7872466e1
2.7069717e0 1.6564822e0 1.8303423e1 1.8303423e1
2.7877786e0 1.6564822e0 1.874744e1 1.874744e1
2.8685855e0 1.6564822e0 1.9204507e1 1.9204507e1
2.9493924e0 1.6564822e0 1.9674643e1 1.9674643e1
3.0301993e0 1.6564822e0 2.0157831e1 2.0157831e1
3.1110062e0 1.6564822e0 2.0654085e1 2.0654085e1
3.191813e0 1.6564822e0 2.1163394e1 2.1163394e1
3.27262e0 1.6564822e0 2.1685764e1 2.1685764e1
3.3534268e0 1.6564822e0 2.2221194e1 2.2221194e1
3.4342337e0 1.6564822e0 2.2769687e1 2.2769687e1
3.5150406e0 1.6564822e0 2.3331241e1 2.3331241e1
3.5958475e0 1.6564822e0 2.3905856e1 2.3905856e1
3.6766544e0 1.6564822e0 2.4493518e1 2.4493518e1
3.7574612e0 1.6564822e0 2.5094241e1 2.5094241e1
3.8382681e0 1.6564822e0 2.5708026e1 2.5708026e1
3.919075e0 1.6564822e0 2.6334872e1 2.6334872e1
3.9998819e0 1.6564822e0 2.697478e1 2.697478e1

-4.0e0 1.7372891e0 2.8072699e1 2.8072699e1
-3.9191931e0 1.7372891e0 2.7432776e1 2.7432776e1
-3.8383862e0 1.7372891e0 2.6805914e1 2.6805914e1
-3.7575793e0 1.7372891e0 2.6192099e1 2.6192099e1
-3.6767725e0 1.7372891e0 2.559136e1 2.559136e1
-3.5959656e0 1.7372891e0 2.5003668e1 2.5003668e1
-3.5151587e0 1.7372891e0 2.4429037e1 2.4429037e1
-3.4343518e0 1.7372891e0 2.3867468e1 2.3867468e1
-3.3535449e0 1.7372891e0 2.331896e1 2.331896e1
-3.272738e0 1.7372891e0 2.2783514e1 2.2783514e1
-3.1919312e0 1.7372891e0 2.226113e1 2.226113e1
-3.1111243e0 1.7372891e0 2.175179e1 2.175179e1
-3.0303174e0 1.7372891e0 2.1255524e1 2.1255524e1
-2.9495105e0 1.7372891e0 2.077231e1 2.077231e1
-2.8687036e0 1.7372891e0 2.0302162e1 2.0302162e1
-2.7878967e0 1.7372891e0 1.9845067e1 1.9845067e1
-2.7070898e0 1.7372891e0 1.9401031e1 1.9401031e1
-2.626283e0 1.7372891e0 1.8970062e1 1.8970062e1
-2.545476e0 1.7372891e0 1.8552145e1 1.8552145e1
-2.4646692e0 1.7372891e0 1.8147296e1 1.8147296e1
-2.3838623e0 1.7372891e0 1.7755498e1 1.7755498e1
-2.3030554e0 1.7372891e0 1.7376761e1 1.7376761e1
-2.2222485e0 1.7372891e0 1.7011089e1 1.7011089e1
-2.1414417e0 1.7372891e0 1.665847e1 1.665847e1
-2.0606348e0 1.7372891e0 1.6318916e1 1.6318916e1
-1.9798279e0 1.7372891e0 1.5992418e1 1.5992418e1
-1.899021e0 1.7372891e0 1.5678978e1 1.5678978e1
-1.8182141e0 1.7372891e0 1.5378603e1 1.5378603e1
-1.7374072e0 1.7372891e0 1.5091281e1 1.5091281e1
-1.6566003e0 1.7372891e0 1.4817026e1 1.4817026e1
-1.5757935e0 1.7372891e0 1.4555824e1 1.4555824e1
-1.4949866e0 1.7372891e0 1.4307681e1 1.4307681e1
-1.4141797e0 1.7372891e0 1.4072604e1 1.4072604e1
-1.3333728e0 1.7372891e0 1.3850581e1 1.3850581e1
-1.2525659e0 1.7372891e0 1.3641621e1 1.3641621e1
-1.171759e0 1.7372891e0 1.3445718e1 1.3445718e1
-1.0909521e0 1.7372891e0 1.3262874e1 1.3262874e1
-1.0101453e0 1.7372891e0 1.3093092e1 1.3093092e1
-9.293384e-1 1.7372891e0 1.2936368e1 1.2936368e1
-8.485315e-1 1.7372891e0 1.2792703e1 1.2792703e1
-7.677246e-1 1.7372891e0 1.2662099e1 1.2662099e1
-6.869177e-1 1.7372891e0 1.2544554e1 1.2544554e1
-6.061108e-1 1.7372891e0 1.2440068e1 1.2440068e1
-5.253039e-1 1.7372891e0 1.2348642e1 1.2348642e1
-4.44497e-1 1.7372891e0 1.2270276e1 1.2270276e1
-3.636901e-1 1.7372891e0 1.2204968e1 1.2204968e1
-2.828832e-1 1.7372891e0 1.215272e1 1.215272e1
-2.020763e-1 1.7372891e0 1.2113533e1 1.2113533e1
-1.212694e-1 1.7372891e0 1.2087404e1 1.2087404e1
-4.04625e-2 1.7372891e0 1.2074335e1 1.2074335e1
4.03444e-2 1.7372891e0 1.2074326e1 1.2074326e1
1.211513e-1 1.7372891e0 1.2087376e1 1.2087376e1
2.019582e-1 1.7372891e0 1.2113486e1 1.2113486e1
2.827651e-1 1.7372891e0 1.2152655e1 1.2152655e1
3.63572e-1 1.7372891e0 1.2204883e1 1.2204883e1
4.443789e-1 1.7372891e0 1.227017e1 1.227017e1
5.251858e-1 1.7372891e0 1.2348518e1 1.2348518e1
6.059927e-1 1.7372891e0 1.2439926e1 1.2439926e1
6.867996e-1 1.7372891e0 1.2544392e1 1.2544392e1
7.676065e-1 1.7372891e0 1.2661919e1 1.2661919e1
8.484134e-1 1.7372891e0 1.2792503e1 1.2792503e1
9.292203e-1 1.7372891e0 1.2936148e1 1.2936148e1
1.0100272e0 1.7372891e0 1.3092853e1 1.3092853e1
1.090834e0 1.7372891e0 1.3262617e1 1.3262617e1
1.171641e0 1.7372891e0 1.3445442e1 1.3445442e1
1.2524478e0 1.7372891e0 1.3641324e1 1.3641324e1
1.3332547e0 1.7372891e0 1.3850267e1 1.3850267e1
1.4140616e0 1.7372891e0 1.4072267e1 1.4072267e1
1.4948685e0 1.7372891e0 1.430733e1 1.430733e1
1.5756754e0 1.7372891e0 1.4555453e1 1.4555453e1
1.6564822e0 1.7372891e0 1.481663e1 1.481663e1
1.7372891e0 1.7372891e0 1.5090874e1 1.5090874e1
1.818096e0 1.7372891e0 1.537817e1 1.537817e1
1.8989029e0 1.7372891e0 1.5678531e1 1.5678531e1
1.9797098e0 1.7372891e0 1.5991953e1 1.5991953e1
2.0605167e0 1.7372891e0 1.6318427e1 1.6318427e1
2.1413235e0 1.7372891e0 1.6657967e1 1.6657967e1
2.2221304e0 1.7372891e0 1.701056e1 1.701056e1
2.3029373e0 1.7372891e0 1.7376219e1 1.7376219e1
2.3837442e0 1.7372891e0 1.7754938e1 1.7754938e1
2.4645511e0 1.7372891e0 1.814671e1 1.814671e1
2.545358e0 1.7372891e0 1.8551547e1 1.8551547e1
2.6261649e0 1.7372891e0 1.8969438e1 1.8969438e1
2.7069717e0 1.7372891e0 1.9400395e1 1.9400395e1
2.7877786e0 1.7372891e0 1.9844412e1 1.9844412e1
2.8685855e0 1.7372891e0 2.030148e1 2.030148e1
2.9493924e0 1.7372891e0 2.0771616e1 2.0771616e1
3.0301993e0 1.7372891e0 2.1254803e1 2.1254803e1
3.1110062e0 1.7372891e0 2.1751057e1 2.1751057e1
3.191813e0 1.7372891e0 2.2260367e1 2.2260367e1
3.27262e0 1.7372891e0 2.2782736e1 2.2782736e1
3.3534268e0 1.7372891e0 2.3318167e1 2.3318167e1
3.4342337e0 1.7372891e0 2.386666e1 2.386666e1
3.5150406e0 1.7372891e0 2.4428214e1 2.4428214e1
3.5958475e0 1.7372891e0 2.5002829e1 2.5002829e1
3.6766544e0 1.7372891e0 2.559049e1 2.559049e1
3.7574612e0 1.7372891e0 2.6191214e1 2.6191214e1
3.8382681e0 1.7372891e0 2.6804999e1 2.6804999e1
3.919075e0 1.7372891e0 2.7431845e1 2.7431845e1
3.9998819e0 1.7372891e0 2.8071753e1 2.8071753e1

-4.0e0 1.818096e0 2.9221881e1 2.9221881e1
-3.9191931e0 1.818096e0 2.8581958e1 2.8581958e1
-3.8383862e0 1.818096e0 2.7955096e1 2.7955096e1
-3.7575793e0 1.818096e0 2.7341281e1 2.7341281e1
-3.6767725e0 1.818096e0 2.6740543e1 2.6740543e1
-3.5959656e0 1.818096e0 2.615285e1 2.615285e1
-3.5151587e0 1.818096e0 2.557822e1 2.557822e1
-3.4343518e0 1.818096e0 2.501665e1 2.501665e1
-3.3535449e0 1.818096e0 2.4468143e1 2.4468143e1
-3.272738e0 1.818096e0 2.3932697e1 2.3932697e1
-3.1919312e0 1.818096e0 2.3410312e1 2.3410312e1
-3.1111243e0 1.818096e0 2.2900972e1 2.2900972e1
-3.0303174e0 1.818096e0 2.2404706e1 2.2404706e1
-2.9495105e0 1.818096e0 2.1921492e1 2.1921492e1
-2.8687036e0 1.818096e0 2.1451344e1 2.1451344e1
-2.7878967e0 1.818096e0 2.0994249e1 2.0994249e1
-2.7070898e0 1.818096e0 2.0550214e1 2.0550214e1
-2.626283e0 1.818096e0 2.0119244e1 2.0119244e1
-2.545476e0 1.818096e0 1.9701328e1 1.9701328e1
-2.4646692e0 1.818096e0 1.9296478e1 1.9296478e1
-2.3838623e0 1.818096e0 1.890468e1 1.890468e1
-2.3030554e0 1.818096e0 1.8525943e1 1.8525943e1
-2.2222485e0 1.818096e0 1.816027e1 1.816027e1
-2.1414417e0 1.818096e0 1.7807652e1 1.7807652e1
-2.0606348e0 1.818096e0 1.7468098e1 1.7468098e1
-1.9798279e0 1.818096e0 1.71416e1 1.71416e1
-1.899021e0 1.818096e0 1.682816e1 1.682816e1
-1.8182141e0 1.818096e0 1.6527785e1 1.6527785e1
-1.7374072e0 1.818096e0 1.6240463e1 1.6240463e1
-1.6566003e0 1.818096e0 1.5966208e1 1.5966208e1
-1.5757935e0 1.818096e0 1.5705006e1 1.5705006e1
-1.4949866e0 1.818096e0 1.5456863e1 1.5456863e1
-1.4141797e0 1.818096e0 1.5221786e1 1.5221786e1
-1.3333728e0 1.818096e0 1.4999763e1 1.4999763e1
-1.2525659e0 1.818096e0 1.4790804e1 1.4790804e1
-1.171759e0 1.818096e0 1.45949e1 1.45949e1
-1.0909521e0 1.818096e0 1.4412056e1 1.4412056e1
-1.0101453e0 1.818096e0 1.4242274e1 1.4242274e1
-9.293384e-1 1.818096e0 1.408555e1 1.408555e1
-8.485315e-1 1.818096e0 1.3941885e1 1.3941885e1
-7.677246e-1 1.818096e0 1.3811281e1 1.3811281e1
-6.869177e-1 1.818096e0 1.3693736e1 1.3693736e1
-6.061108e-1 1.818096e0 1.358925e1 1.358925e1
-5.253039e-1 1.818096e0 1.3497824e1 1.3497824e1
-4.44497e-1 1.818096e0 1.3419458e1 1.3419458e1
-3.636901e-1 1.818096e0 1.335415e1 1.335415e1
-2.828832e-1 1.818096e0 1.3301903e1 1.3301903e1
-2.020763e-1 1.818096e0 1.3262715e1 1.3262715e1
-1.212694e-1 1.818096e0 1.3236586e1 1.3236586e1
-4.04625e-2 1.818096e0 1.3223517e1 1.3223517e1
4.03444e-2 1.818096e0 1.3223508e1 1.3223508e1
1.211513e-1 1.818096e0 1.3236559e1 1.3236559e1
2.019582e-1 1.818096e0 1.3262668e1 1.3262668e1
2.827651e-1 1.818096e0 1.3301837e1 1.3301837e1
3.63572e-1 1.818096e0 1.3354065e1 1.3354065e1
4.443789e-1 1.818096e0 1.3419353e1 1.3419353e1
5.251858e-1 1.818096e0 1.34977e1 1.34977e1
6.059927e-1 1.818096e0 1.3589108e1 1.3589108e1
6.867996e-1 1.818096e0 1.3693575e1 1.3693575e1
7.676065e-1 1.818096e0 1.3811101e1 1.3811101e1
8.484134e-1 1.818096e0 1.3941685e1 1.3941685e1
9.292203e-1 1.818096e0 1.408533e1 1.408533e1
1.0100272e0 1.818096e0 1.4242035e1 1.4242035e1
1.090834e0 1.818096e0 1.44118e1 1.44118e1
1.171641e0 1.818096e0 1.4594624e1 1.4594624e1
1.2524478e0 1.818096e0 1.4790506e1 1.4790506e1
1.3332547e0 1.818096e0 1.4999449e1 1.4999449e1
1.4140616e0 1.818096e0 1.522145e1 1.522145e1
1.4948685e0 1.818096e0 1.5456512e1 1.5456512e1
1.5756754e0 1.818096e0 1.5704636e1 1.5704636e1
1.6564822e0 1.818096e0 1.5965813e1 1.5965813e1
1.7372891e0 1.818096e0 1.6240056e1 1.6240056e1
1.818096e0 1.818096e0 1.6527351e1 1.6527351e1
1.8989029e0 1.818096e0 1.6827713e1 1.6827713e1
1.9797098e0 1.818096e0 1.7141135e1 1.7141135e1
2.0605167e0 1.818096e0 1.7467609e1 1.7467609e1
2.1413235e0 1.818096e0 1.7807149e1 1.7807149e1
2.2221304e0 1.818096e0 1.8159743e1 1.8159743e1
2.3029373e0 1.818096e0 1.8525401e1 1.8525401e1
2.3837442e0 1.818096e0 1.890412e1 1.890412e1
2.4645511e0 1.818096e0 1.9295892e1 1.9295892e1
2.545358e0 1.818096e0 1.970073e1 1.970073e1
2.6261649e0 1.818096e0 2.011862e1 2.011862e1
2.7069717e0 1.818096e0 2.0549577e1 2.0549577e1
2.7877786e0 1.818096e0 2.0993594e1 2.0993594e1
2.8685855e0 1.818096e0 2.1450662e1 2.1450662e1
2.9493924e0 1.818096e0 2.1920798e1 2.1920798e1
3.0301993e0 1.818096e0 2.2403986e1 2.2403986e1
3.1110062e0 1.818096e0 2.290024e1 2.290024e1
3.191813e0 1.818096e0 2.3409549e1 2.3409549e1
3.27262e0 1.818096e0 2.3931918e1 2.3931918e1
3.3534268e0 1.818096e0 2.446735e1 2.446735e1
3.4342337e0 1.818096e0 2.5015842e1 2.5015842e1
3.5150406e0 1.818096e0 2.5577396e1 2.5577396e1
3.5958475e0 1.818096e0 2.6152011e1 2.6152011e1
3.6766544e0 1.818096e0 2.6739673e1 2.6739673e1
3.7574612e0 1.818096e0 2.7340396e1 2.7340396e1
3.8382681e0 1.818096e0 2.7954181e1 2.7954181e1
3.919075e0 1.818096e0 2.8581027e1 2.8581027e1
3.9998819e0 1.818096e0 2.9220935e1 2.9220935e1

-4.0e0 1.8989029e0 3.0423328e1 3.0423328e1
-3.9191931e0 1.8989029e0 2.9783405e1 2.9783405e1
-3.8383862e0 1.8989029e0 2.9156543e1 2.9156543e1
-3.7575793e0 1.8989029e0 2.8542728e1 2.8542728e1
-3.6767725e0 1.8989029e0 2.7941989e1 2.7941989e1
-3.5959656e0 1.8989029e0 2.7354297e1 2.7354297e1
-3.5151587e0 1.8989029e0 2.6779666e1 2.6779666e1
-3.4343518e0 1.8989029e0 2.6218097e1 2.6218097e1
-3.3535449e0 1.8989029e0 2.5669589e1 2.5669589e1
-3.272738e0 1.8989029e0 2.5134143e1 2.5134143e1
-3.1919312e0 1.8989029e0 2.4611758e1 2.4611758e1
-3.1111243e0 1.8989029e0 2.4102419e1 2.4102419e1
-3.0303174e0 1.8989029e0 2.3606152e1 2.3606152e1
-2.9495105e0 1.8989029e0 2.3122939e1 2.3122939e1
-2.8687036e0 1.8989029e0 2.2652791e1 2.2652791e1
-2.7878967e0 1.8989029e0 2.2195695e1 2.2195695e1
-2.7070898e0 1.8989029e0 2.175166e1 2.175166e1
-2.626283e0 1.8989029e0 2.1320691e1 2.1320691e1
-2.545476e0 1.8989029e0 2.0902774e1 2.0902774e1
-2.4646692e0 1.8989029e0 2.0497925e1 2.0497925e1
-2.3838623e0 1.8989029e0 2.0106126e1 2.0106126e1
-2.3030554e0 1.8989029e0 1.972739e1 1.972739e1
-2.2222485e0 1.8989029e0 1.9361717e1 1.9361717e1
-2.1414417e0 1.8989029e0 1.9009099e1 1.9009099e1
-2.0606348e0 1.8989029e0 1.8669545e1 1.8669545e1
-1.9798279e0 1.8989029e0 1.8343047e1 1.8343047e1
-1.899021e0 1.8989029e0 1.8029607e1 1.8029607e1
-1.8182141e0 1.8989029e0 1.7729231e1 1.7729231e1
-1.7374072e0 1.8989029e0 1.744191e1 1.744191e1
-1.6566003e0 1.8989029e0 1.7167654e1 1.7167654e1
-1.5757935e0 1.8989029e0 1.6906453e1 1.6906453e1
-1.4949866e0 1.8989029e0 1.665831e1 1.665831e1
-1.4141797e0 1.8989029e0 1.6423233e1 1.6423233e1
-1.3333728e0 1.8989029e0 1.620121e1 1.620121e1
-1.2525659e0 1.8989029e0 1.599225e1 1.599225e1
-1.171759e0 1.8989029e0 1.5796347e1 1.5796347e1
-1.0909521e0 1.8989029e0 1.5613503e1 1.5613503e1
-1.0101453e0 1.8989029e0 1.5443721e1 1.5443721e1
-9.293384e-1 1.8989029e0 1.5286996e1 1.5286996e1
-8.485315e-1 1.8989029e0 1.5143332e1 1.5143332e1
-7.677246e-1 1.8989029e0 1.5012727e1 1.5012727e1
-6.869177e-1 1.8989029e0 1.4895183e1 1.4895183e1
-6.061108e-1 1.8989029e0 1.4790697e1 1.4790697e1
-5.253039e-1 1.8989029e0 1.469927e1 1.469927e1
-4.44497e-1 1.8989029e0 1.4620905e1 1.4620905e1
-3.636901e-1 1.8989029e0 1.4555597e1 1.4555597e1
-2.828832e-1 1.8989029e0 1.450335e1 1.450335e1
-2.020763e-1 1.8989029e0 1.4464162e1 1.4464162e1
-1.212694e-1 1.8989029e0 1.4438033e1 1.4438033e1
-4.04625e-2 1.8989029e0 1.4424963e1 1.4424963e1
4.03444e-2 1.8989029e0 1.4424954e1 1.4424954e1
1.211513e-1 1.8989029e0 1.4438005e1 1.4438005e1
2.019582e-1 1.8989029e0 1.4464114e1 1.4464114e1
2.827651e-1 1.8989029e0 1.4503284e1 1.4503284e1
3.63572e-1 1.8989029e0 1.4555511e1 1.4555511e1
4.443789e-1 1.8989029e0 1.46208e1 1.46208e1
5.251858e-1 1.8989029e0 1.4699147e1 1.4699147e1
6.059927e-1 1.8989029e0 1.4790555e1 1.4790555e1
6.867996e-1 1.8989029e0 1.4895021e1 1.4895021e1
7.676065e-1 1.8989029e0 1.5012547e1 1.5012547e1
8.484134e-1 1.8989029e0 1.5143132e1 1.5143132e1
9.292203e-1 1.8989029e0 1.5286777e1 1.5286777e1
1.0100272e0 1.8989029e0 1.5443481e1 1.5443481e1
1.090834e0 1.8989029e0 1.5613246e1 1.5613246e1
1.171641e0 1.8989029e0 1.5796071e1 1.5796071e1
1.2524478e0 1.8989029e0 1.5991953e1 1.5991953e1
1.3332547e0 1.8989029e0 1.6200896e1 1.6200896e1
1.4140616e0 1.8989029e0 1.6422896e1 1.6422896e1
1.4948685e0 1.8989029e0 1.6657959e1 1.6657959e1
1.5756754e0 1.8989029e0 1.6906082e1 1.6906082e1
1.6564822e0 1.8989029e0 1.7167259e1 1.7167259e1
1.7372891e0 1.8989029e0 1.7441502e1 1.7441502e1
1.818096e0 1.8989029e0 1.7728798e1 1.7728798e1
1.8989029e0 1.8989029e0 1.802916e1 1.802916e1
1.9797098e0 1.8989029e0 1.8342581e1 1.8342581e1
2.0605167e0 1.8989029e0 1.8669055e1 1.8669055e1
2.1413235e0 1.8989029e0 1.9008595e1 1.9008595e1
2.2221304e0 1.8989029e0 1.936119e1 1.936119e1
2.3029373e0 1.8989029e0 1.9726848e1 1.9726848e1
2.3837442e0 1.8989029e0 2.0105566e1 2.0105566e1
2.4645511e0 1.8989029e0 2.0497339e1 2.0497339e1
2.545358e0 1.8989029e0 2.0902176e1 2.0902176e1
2.6261649e0 1.8989029e0 2.1320067e1 2.1320067e1
2.7069717e0 1.8989029e0 2.1751024e1 2.1751024e1
2.7877786e0 1.8989029e0 2.2195041e1 2.2195041e1
2.8685855e0 1.8989029e0 2.2652109e1 2.2652109e1
2.9493924e0 1.8989029e0 2.3122244e1 2.3122244e1
3.0301993e0 1.8989029e0 2.3605432e1 2.3605432e1
3.1110062e0 1.8989029e0 2.4101686e1 2.4101686e1
3.191813e0 1.8989029e0 2.4610995e1 2.4610995e1
3.27262e0 1.8989029e0 2.5133365e1 2.5133365e1
3.3534268e0 1.8989029e0 2.5668796e1 2.5668796e1
3.4342337e0 1.8989029e0 2.6217288e1 2.6217288e1
3.5150406e0 1.8989029e0 2.6778842e1 2.6778842e1
3.5958475e0 1.8989029e0 2.7353458e1 2.7353458e1
3.6766544e0 1.8989029e0 2.794112e1 2.794112e1
3.7574612e0 1.8989029e0 2.8541843e1 2.8541843e1
3.8382681e0 1.8989029e0 2.9155627e1 2.9155627e1
3.919075e0 1.8989029e0 2.9782474e1 2.9782474e1
3.9998819e0 1.8989029e0 3.0422382e1 3.0422382e1

-4.0e0 1.9797098e0 3.1677014e1 3.1677014e1
-3.9191931e0 1.9797098e0 3.1037091e1 3.1037091e1
-3.8383862e0 1.9797098e0 3.041023e1 3.041023e1
-3.7575793e0 1.9797098e0 2.9796414e1 2.9796414e1
-3.6767725e0 1.9797098e0 2.9195676e1 2.9195676e1
-3.5959656e0 1.9797098e0 2.8607983e1 2.8607983e1
-3.5151587e0 1.9797098e0 2.8033353e1 2.8033353e1
-3.4343518e0 1.9797098e0 2.7471783e1 2.7471783e1
-3.3535449e0 1.9797098e0 2.6923276e1 2.6923276e1
-3.272738e0 1.9797098e0 2.638783e1 2.638783e1
-3.1919312e0 1.9797098e0 2.5865445e1 2.5865445e1
-3.1111243e0 1.9797098e0 2.5356105e1 2.5356105e1
-3.0303174e0 1.9797098e0 2.4859839e1 2.4859839e1
-2.9495105e0 1.9797098e0 2.4376625e1 2.4376625e1
-2.8687036e0 1.9797098e0 2.3906477e1 2.3906477e1
-2.7878967e0 1.9797098e0 2.3449382e1 2.3449382e1
-2.7070898e0 1.9797098e0 2.3005347e1 2.3005347e1
-2.626283e0 1.9797098e0 2.2574377e1 2.2574377e1
-2.545476e0 1.9797098e0 2.215646e1 2.215646e1
-2.4646692e0 1.9797098e0 2.1751611e1 2.1751611e1
-2.3838623e0 1.9797098e0 2.1359813e1 2.1359813e1
-2.3030554e0 1.9797098e0 2.0981076e1 2.0981076e1
-2.2222485e0 1.9797098e0 2.0615404e1 2.0615404e1
-2.1414417e0 1.9797098e0 2.0262785e1 2.0262785e1
-2.0606348e0 1.9797098e0 1.9923232e1 1.9923232e1
-1.9798279e0 1.9797098e0 1.9596733e1 1.9596733e1
-1.899021e0 1.9797098e0 1.9283293e1 1.9283293e1
-1.8182141e0 1.9797098e0 1.8982918e1 1.8982918e1
-1.7374072e0 1.9797098e0 1.8695596e1 1.8695596e1
-1.6566003e0 1.9797098e0 1.8421341e1 1.8421341e1
-1.5757935e0 1.9797098e0 1.816014e1 1.816014e1
-1.4949866e0 1.9797098e0 1.7911996e1 1.7911996e1
-1.4141797e0 1.9797098e0 1.767692e1 1.767692e1
-1.3333728e0 1.9797098e0 1.7454897e1 1.7454897e1
-1.2525659e0 1.9797098e0 1.7245937e1 1.7245937e1
-1.171759e0 1.9797098e0 1.7050034e1 1.7050034e1
-1.0909521e0 1.9797098e0 1.6867189e1 1.6867189e1
-1.0101453e0 1.9797098e0 1.6697408e1 1.6697408e1
-9.293384e-1 1.9797098e0 1.6540683e1 1.6540683e1
-8.485315e-1 1.9797098e0 1.6397018e1 1.6397018e1
-7.677246e-1 1.9797098e0 1.6266414e1 1.6266414e1
-6.869177e-1 1.9797098e0 1.614887e1 1.614887e1
-6.061108e-1 1.9797098e0 1.6044383e1 1.6044383e1
-5.253039e-1 1.9797098e0 1.5952957e1 1.5952957e1
-4.44497e-1 1.9797098e0 1.5874591e1 1.5874591e1
-3.636901e-1 1.9797098e0 1.5809283e1 1.5809283e1
-2.828832e-1 1.9797098e0 1.5757036e1 1.5757036e1
-2.020763e-1 1.9797098e0 1.5717848e1 1.5717848e1
-1.212694e-1 1.9797098e0 1.5691719e1 1.5691719e1
-4.04625e-2 1.9797098e0 1.567865e1 1.567865e1
4.03444e-2 1.9797098e0 1.567864e1 1.567864e1
1.211513e-1 1.9797098e0 1.5691692e1 1.5691692e1
2.019582e-1 1.9797098e0 1.5717801e1 1.5717801e1
2.827651e-1 1.9797098e0 1.575697e1 1.575697e1
3.63572e-1 1.9797098e0 1.5809198e1 1.5809198e1
4.443789e-1 1.9797098e0 1.5874486e1 1.5874486e1
5.251858e-1 1.9797098e0 1.5952834e1 1.5952834e1
6.059927e-1 1.9797098e0 1.6044241e1 1.6044241e1
6.867996e-1 1.9797098e0 1.6148708e1 1.6148708e1
7.676065e-1 1.9797098e0 1.6266234e1 1.6266234e1
8.484134e-1 1.9797098e0 1.6396819e1 1.6396819e1
9.292203e-1 1.9797098e0 1.6540463e1 1.6540463e1
1.0100272e0 1.9797098e0 1.6697168e1 1.6697168e1
1.090834e0 1.9797098e0 1.6866933e1 1.6866933e1
1.171641e0 1.9797098e0 1.7049757e1 1.7049757e1
1.2524478e0 1.9797098e0 1.7245639e1 1.7245639e1
1.3332547e0 1.9797098e0 1.7454582e1 1.7454582e1
1.4140616e0 1.9797098e0 1.7676582e1 1.7676582e1
1.4948685e0 1.9797098e0 1.7911646e1 1.7911646e1
1.5756754e0 1.9797098e0 1.8159769e1 1.8159769e1
1.6564822e0 1.9797098e0 1.8420946e1 1.8420946e1
1.7372891e0 1.9797098e0 1.8695189e1 1.8695189e1
1.818096e0 1.9797098e0 1.8982484e1 1.8982484e1
1.8989029e0 1.9797098e0 1.9282846e1 1.9282846e1
1.9797098e0 1.9797098e0 1.9596268e1 1.9596268e1
2.0605167e0 1.9797098e0 1.9922742e1 1.9922742e1
2.1413235e0 1.9797098e0 2.0262282e1 2.0262282e1
2.2221304e0 1.9797098e0 2.0614876e1 2.0614876e1
2.3029373e0 1.9797098e0 2.0980534e1 2.0980534e1
2.3837442e0 1.9797098e0 2.1359253e1 2.1359253e1
2.4645511e0 1.9797098e0 2.1751025e1 2.1751025e1
2.545358e0 1.9797098e0 2.2155862e1 2.2155862e1
2.6261649e0 1.9797098e0 2.2573753e1 2.2573753e1
2.7069717e0 1.9797098e0 2.300471e1 2.300471e1
2.7877786e0 1.9797098e0 2.3448727e1 2.3448727e1
2.8685855e0 1.9797098e0 2.3905795e1 2.3905795e1
2.9493924e0 1.9797098e0 2.4375931e1 2.4375931e1
3.0301993e0 1.9797098e0 2.4859119e1 2.4859119e1
3.1110062e0 1.9797098e0 2.5355373e1 2.5355373e1
3.191813e0 1.9797098e0 2.5864682e1 2.5864682e1
3.27262e0 1.9797098e0 2.6387051e1 2.6387051e1
3.3534268e0 1.9797098e0 2.6922482e1 2.6922482e1
3.4342337e0 1.9797098e0 2.7470975e1 2.7470975e1
3.5150406e0 1.9797098e0 2.8032529e1 2.8032529e1
3.5958475e0 1.9797098e0 2.8607144e1 2.8607144e1
3.6766544e0 1.9797098e0 2.9194806e1 2.9194806e1
3.7574612e0 1.9797098e0 2.9795529e1 2.9795529e1
3.8382681e0 1.9797098e0 3.0409314e1 3.0409314e1
3.919075e0 1.9797098e0 3.103616e1 3.103616e1
3.9998819e0 1.9797098e0 3.1676068e1 3.1676068e1

-4.0e0 2.0605167e0 3.298291e1 3.298291e1
-3.9191931e0 2.0605167e0 3.2342987e1 3.2342987e1
-3.8383862e0 2.0605167e0 3.1716125e1 3.1716125e1
-3.7575793e0 2.0605167e0 3.110231e1 3.110231e1
-3.6767725e0 2.0605167e0 3.0501572e1 3.0501572e1
-3.5959656e0 2.0605167e0 2.991388e1 2.991388e1
-3.5151587e0 2.0605167e0 2.9339249e1 2.9339249e1
-3.4343518e0 2.0605167e0 2.877768e1 2.877768e1
-3.3535449e0 2.0605167e0 2.8229172e1 2.8229172e1
-3.272738e0 2.0605167e0 2.7693726e1 2.7693726e1
-3.1919312e0 2.0605167e0 2.7171341e1 2.7171341e1
-3.1111243e0 2.0605167e0 2.6662001e1 2.6662001e1
-3.0303174e0 2.0605167e0 2.6165735e1 2.6165735e1
-2.9495105e0 2.0605167e0 2.5682521e1 2.5682521e1
-2.8687036e0 2.0605167e0 2.5212373e1 2.5212373e1
-2.7878967e0 2.0605167e0 2.4755278e1 2.4755278e1
-2.7070898e0 2.0605167e0 2.4311243e1 2.4311243e1
-2.626283e0 2.0605167e0 2.3880273e1 2.3880273e1
-2.545476e0 2.0605167e0 2.3462357e1 2.3462357e1
-2.4646692e0 2.0605167e0 2.3057507e1 2.3057507e1
-2.3838623e0 2.0605167e0 2.2665709e1 2.2665709e1
-2.3030554e0 2.0605167e0 2.2286972e1 2.2286972e1
-2.2222485e0 2.0605167e0 2.19213e1 2.19213e1
-2.1414417e0 2.0605167e0 2.1568681e1 2.1568681e1
-2.0606348e0 2.0605167e0 2.1229128e1 2.1229128e1
-1.9798279e0 2.0605167e0 2.0902629e1 2.0902629e1
-1.899021e0 2.0605167e0 2.0589189e1 2.0589189e1
-1.8182141e0 2.0605167e0 2.0288814e1 2.0288814e1
-1.7374072e0 2.0605167e0 2.0001492e1 2.0001492e1
-1.6566003e0 2.0605167e0 1.9727237e1 1.9727237e1
-1.5757935e0 2.0605167e0 1.9466035e1 1.9466035e1
-1.4949866e0 2.0605167e0 1.9217892e1 1.9217892e1
-1.4141797e0 2.0605167e0 1.8982816e1 1.8982816e1
-1.3333728e0 2.0605167e0 1.8760793e1 1.8760793e1
-1.2525659e0 2.0605167e0 1.8551833e1 1.8551833e1
-1.171759e0 2.0605167e0 1.835593e1 1.835593e1
-1.0909521e0 2.0605167e0 1.8173085e1 1.8173085e1
-1.0101453e0 2.0605167e0 1.8003304e1 1.8003304e1
-9.293384e-1 2.0605167e0 1.7846579e1 1.7846579e1
-8.485315e-1 2.0605167e0 1.7702914e1 1.7702914e1
-7.677246e-1 2.0605167e0 1.757231e1 1.757231e1
-6.869177e-1 2.0605167e0 1.7454765e1 1.7454765e1
-6.061108e-1 2.0605167e0 1.7350279e1 1.7350279e1
-5.253039e-1 2.0605167e0 1.7258853e1 1.7258853e1
-4.44497e-1 2.0605167e0 1.7180487e1 1.7180487e1
-3.636901e-1 2.0605167e0 1.711518e1 1.711518e1
-2.828832e-1 2.0605167e0 1.7062932e1 1.7062932e1
-2.020763e-1 2.0605167e0 1.7023744e1 1.7023744e1
-1.212694e-1 2.0605167e0 1.6997615e1 1.6997615e1
-4.04625e-2 2.0605167e0 1.6984546e1 1.6984546e1
4.03444e-2 2.0605167e0 1.6984537e1 1.6984537e1
1.211513e-1 2.0605167e0 1.6997588e1 1.6997588e1
2.019582e-1 2.0605167e0 1.7023697e1 1.7023697e1
2.827651e-1 2.0605167e0 1.7062866e1 1.7062866e1
3.63572e-1 2.0605167e0 1.7115094e1 1.7115094e1
4.443789e-1 2.0605167e0 1.7180382e1 1.7180382e1
5.251858e-1 2.0605167e0 1.725873e1 1.725873e1
6.059927e-1 2.0605167e0 1.7350137e1 1.7350137e1
6.867996e-1 2.0605167e0 1.7454604e1 1.7454604e1
7.676065e-1 2.0605167e0 1.757213e1 1.757213e1
8.484134e-1 2.0605167e0 1.7702715e1 1.7702715e1
9.292203e-1 2.0605167e0 1.784636e1 1.784636e1
1.0100272e0 2.0605167e0 1.8003064e1 1.8003064e1
1.090834e0 2.0605167e0 1.8172829e1 1.8172829e1
1.171641e0 2.0605167e0 1.8355653e1 1.8355653e1
1.2524478e0 2.0605167e0 1.8551535e1 1.8551535e1
1.3332547e0 2.0605167e0 1.8760478e1 1.8760478e1
1.4140616e0 2.0605167e0 1.8982478e1 1.8982478e1
1.4948685e0 2.0605167e0 1.9217542e1 1.9217542e1
1.5756754e0 2.0605167e0 1.9465665e1 1.9465665e1
1.6564822e0 2.0605167e0 1.9726842e1 1.9726842e1
1.7372891e0 2.0605167e0 2.0001085e1 2.0001085e1
1.818096e0 2.0605167e0 2.028838e1 2.028838e1
1.8989029e0 2.0605167e0 2.0588742e1 2.0588742e1
1.9797098e0 2.0605167e0 2.0902164e1 2.0902164e1
2.0605167e0 2.0605167e0 2.1228638e1 2.1228638e1
2.1413235e0 2.0605167e0 2.1568178e1 2.1568178e1
2.2221304e0 2.0605167e0 2.1920772e1 2.1920772e1
2.3029373e0 2.0605167e0 2.228643e1 2.228643e1
2.3837442e0 2.0605167e0 2.2665149e1 2.2665149e1
2.4645511e0 2.0605167e0 2.3056921e1 2.3056921e1
2.545358e0 2.0605167e0 2.3461758e1 2.3461758e1
2.6261649e0 2.0605167e0 2.387965e1 2.387965e1
2.7069717e0 2.0605167e0 2.4310606e1 2.4310606e1
2.7877786e0 2.0605167e0 2.4754623e1 2.4754623e1
2.8685855e0 2.0605167e0 2.5211691e1 2.5211691e1
2.9493924e0 2.0605167e0 2.5681827e1 2.5681827e1
3.0301993e0 2.0605167e0 2.6165015e1 2.6165015e1
3.1110062e0 2.0605167e0 2.6661269e1 2.6661269e1
3.191813e0 2.0605167e0 2.7170578e1 2.7170578e1
3.27262e0 2.0605167e0 2.7692947e1 2.7692947e1
3.3534268e0 2.0605167e0 2.8228378e1 2.8228378e1
3.4342337e0 2.0605167e0 2.877687e1 2.877687e1
3.5150406e0 2.0605167e0 2.9338425e1 2.9338425e1
3.5958475e0 2.0605167e0 2.991304e1 2.991304e1
3.6766544e0 2.0605167e0 3.0500702e1 3.0500702e1
3.7574612e0 2.0605167e0 3.1101425e1 3.1101425e1
3.8382681e0 2.0605167e0 3.171521e1 3.171521e1
3.919075e0 2.0605167e0 3.2342056e1 3.2342056e1
3.9998819e0 2.0605167e0 3.2981964e1 3.2981964e1

-4.0e0 2.1413235e0 3.434107e1 3.434107e1
-3.9191931e0 2.1413235e0 3.3701147e1 3.3701147e1
-3.8383862e0 2.1413235e0 3.3074286e1 3.3074286e1
-3.7575793e0 2.1413235e0 3.246047e1 3.246047e1
-3.6767725e0 2.1413235e0 3.1859732e1 3.1859732e1
-3.5959656e0 2.1413235e0 3.127204e1 3.127204e1
-3.5151587e0 2.1413235e0 3.0697409e1 3.0697409e1
-3.4343518e0 2.1413235e0 3.013584e1 3.013584e1
-3.3535449e0 2.1413235e0 2.9587332e1 2.9587332e1
-3.272738e0 2.1413235e0 2.9051886e1 2.9051886e1
-3.1919312e0 2.1413235e0 2.8529501e1 2.8529501e1
-3.1111243e0 2.1413235e0 2.8020161e1 2.8020161e1
-3.0303174e0 2.1413235e0 2.7523895e1 2.7523895e1
-2.9495105e0 2.1413235e0 2.7040681e1 2.7040681e1
-2.8687036e0 2.1413235e0 2.6570534e1 2.6570534e1
-2.7878967e0 2.1413235e0 2.6113438e1 2.6113438e1
-2.7070898e0 2.1413235e0 2.5669403e1 2.5669403e1
-2.626283e0 2.1413235e0 2.5238434e1 2.5238434e1
-2.545476e0 2.1413235e0 2.4820517e1 2.4820517e1
-2.4646692e0 2.1413235e0 2.4415668e1 2.4415668e1
-2.3838623e0 2.1413235e0 2.402387e1 2.402387e1
-2.3030554e0 2.1413235e0 2.3645132e1 2.3645132e1
-2.2222485e0 2.1413235e0 2.327946e1 2.327946e1
-2.1414417e0 2.1413235e0 2.2926842e1 2.2926842e1
-2.0606348e0 2.1413235e0 2.2587288e1 2.2587288e1
-1.9798279e0 2.1413235e0 2.226079e1 2.226079e1
-1.899021e0 2.1413235e0 2.194735e1 2.194735e1
-1.8182141e0 2.1413235e0 2.1646974e1 2.1646974e1
-1.7374072e0 2.1413235e0 2.1359653e1 2.1359653e1
-1.6566003e0 2.1413235e0 2.1085397e1 2.1085397e1
-1.5757935e0 2.1413235e0 2.0824196e1 2.0824196e1
-1.4949866e0 2.1413235e0 2.0576053e1 2.0576053e1
-1.4141797e0 2.1413235e0 2.0340976e1 2.0340976e1
-1.3333728e0 2.1413235e0 2.0118953e1 2.0118953e1
-1.2525659e0 2.1413235e0 1.9909993e1 1.9909993e1
-1.171759e0 2.1413235e0 1.971409e1 1.971409e1
-1.0909521e0 2.1413235e0 1.9531245e1 1.9531245e1
-1.0101453e0 2.1413235e0 1.9361464e1 1.9361464e1
-9.293384e-1 2.1413235e0 1.920474e1 1.920474e1
-8.485315e-1 2.1413235e0 1.9061075e1 1.9061075e1
-7.677246e-1 2.1413235e0 1.893047e1 1.893047e1
-6.869177e-1 2.1413235e0 1.8812926e1 1.8812926e1
-6.061108e-1 2.1413235e0 1.870844e1 1.870844e1
-5.253039e-1 2.1413235e0 1.8617014e1 1.8617014e1
-4.44497e-1 2.1413235e0 1.8538647e1 1.8538647e1
-3.636901e-1 2.1413235e0 1.847334e1 1.847334e1
-2.828832e-1 2.1413235e0 1.8421092e1 1.8421092e1
-2.020763e-1 2.1413235e0 1.8381905e1 1.8381905e1
-1.212694e-1 2.1413235e0 1.8355775e1 1.8355775e1
-4.04625e-2 2.1413235e0 1.8342706e1 1.8342706e1
4.03444e-2 2.1413235e0 1.8342697e1 1.8342697e1
1.211513e-1 2.1413235e0 1.8355748e1 1.8355748e1
2.019582e-1 2.1413235e0 1.8381857e1 1.8381857e1
2.827651e-1 2.1413235e0 1.8421027e1 1.8421027e1
3.63572e-1 2.1413235e0 1.8473254e1 1.8473254e1
4.443789e-1 2.1413235e0 1.8538542e1 1.8538542e1
5.251858e-1 2.1413235e0 1.861689e1 1.861689e1
6.059927e-1 2.1413235e0 1.8708298e1 1.8708298e1
6.867996e-1 2.1413235e0 1.8812764e1 1.8812764e1
7.676065e-1 2.1413235e0 1.893029e1 1.893029e1
8.484134e-1 2.1413235e0 1.9060875e1 1.9060875e1
9.292203e-1 2.1413235e0 1.920452e1 1.920452e1
1.0100272e0 2.1413235e0 1.9361224e1 1.9361224e1
1.090834e0 2.1413235e0 1.9530989e1 1.9530989e1
1.171641e0 2.1413235e0 1.9713814e1 1.9713814e1
1.2524478e0 2.1413235e0 1.9909695e1 1.9909695e1
1.3332547e0 2.1413235e0 2.0118639e1 2.0118639e1
1.4140616e0 2.1413235e0 2.0340639e1 2.0340639e1
1.4948685e0 2.1413235e0 2.0575702e1 2.0575702e1
1.5756754e0 2.1413235e0 2.0823825e1 2.0823825e1
1.6564822e0 2.1413235e0 2.1085002e1 2.1085002e1
1.7372891e0 2.1413235e0 2.1359245e1 2.1359245e1
1.818096e0 2.1413235e0 2.1646541e1 2.1646541e1
1.8989029e0 2.1413235e0 2.1946902e1 2.1946902e1
1.9797098e0 2.1413235e0 2.2260324e1 2.2260324e1
2.0605167e0 2.1413235e0 2.2586798e1 2.2586798e1
2.1413235e0 2.1413235e0 2.2926338e1 2.2926338e1
2.2221304e0 2.1413235e0 2.3278932e1 2.3278932e1
2.3029373e0 2.1413235e0 2.364459e1 2.364459e1
2.3837442e0 2.1413235e0 2.402331e1 2.402331e1
2.4645511e0 2.1413235e0 2.4415082e1 2.4415082e1
2.545358e0 2.1413235e0 2.4819919e1 2.4819919e1
2.6261649e0 2.1413235e0 2.523781e1 2.523781e1
2.7069717e0 2.1413235e0 2.5668767e1 2.5668767e1
2.7877786e0 2.1413235e0 2.6112784e1 2.6112784e1
2.8685855e0 2.1413235e0 2.6569852e1 2.6569852e1
2.9493924e0 2.1413235e0 2.7039987e1 2.7039987e1
3.0301993e0 2.1413235e0 2.7523175e1 2.7523175e1
3.1110062e0 2.1413235e0 2.8019429e1 2.8019429e1
3.191813e0 2.1413235e0 2.8528738e1 2.8528738e1
3.27262e0 2.1413235e0 2.9051108e1 2.9051108e1
3.3534268e0 2.1413235e0 2.9586539e1 2.9586539e1
3.4342337e0 2.1413235e0 3.0135031e1 3.0135031e1
3.5150406e0 2.1413235e0 3.0696585e1 3.0696585e1
3.5958475e0 2.1413235e0 3.12712e1 3.12712e1
3.6766544e0 2.1413235e0 3.1858862e1 3.1858862e1
3.7574612e0 2.1413235e0 3.2459586e1 3.2459586e1
3.8382681e0 2.1413235e0 3.307337e1 3.307337e1
3.919075e0 2.1413235e0 3.3700217e1 3.3700217e1
3.9998819e0 2.1413235e0 3.4340125e1 3.4340125e1

-4.0e0 2.2221304e0 3.5751447e1 3.5751447e1
-3.9191931e0 2.2221304e0 3.5111523e1 3.5111523e1
-3.8383862e0 2.2221304e0 3.4484662e1 3.4484662e1
-3.7575793e0 2.2221304e0 3.3870847e1 3.3870847e1
-3.6767725e0 2.2221304e0 3.3270108e1 3.3270108e1
-3.5959656e0 2.2221304e0 3.2682416e1 3.2682416e1
-3.5151587e0 2.2221304e0 3.2107785e1 3.2107785e1
-3.4343518e0 2.2221304e0 3.1546216e1 3.1546216e1
-3.3535449e0 2.2221304e0 3.0997708e1 3.0997708e1
-3.272738e0 2.2221304e0 3.0462262e1 3.0462262e1
-3.1919312e0 2.2221304e0 2.9939877e1 2.9939877e1
-3.1111243e0 2.2221304e0 2.9430537e1 2.9430537e1
-3.0303174e0 2.2221304e0 2.8934271e1 2.8934271e1
-2.9495105e0 2.2221304e0 2.8451057e1 2.8451057e1
-2.8687036e0 2.2221304e0 2.798091e1 2.798091e1
-2.7878967e0 2.2221304e0 2.7523814e1 2.7523814e1
-2.7070898e0 2.2221304e0 2.7079779e1 2.7079779e1
-2.626283e0 2.2221304e0 2.664881e1 2.664881e1
-2.545476e0 2.2221304e0 2.6230893e1 2.6230893e1
-2.4646692e0 2.2221304e0 2.5826044e1 2.5826044e1
-2.3838623e0 2.2221304e0 2.5434245e1 2.5434245e1
-2.3030554e0 2.2221304e0 2.5055508e1 2.5055508e1
-2.2222485e0 2.2221304e0 2.4689836e1 2.4689836e1
-2.1414417e0 2.2221304e0 2.4337218e1 2.4337218e1
-2.0606348e0 2.2221304e0 2.3997664e1 2.3997664e1
-1.9798279e0 2.2221304e0 2.3671165e1 2.3671165e1
-1.899021e0 2.2221304e0 2.3357726e1 2.3357726e1
-1.8182141e0 2.2221304e0 2.305735e1 2.305735e1
-1.7374072e0 2.2221304e0 2.2770029e1 2.2770029e1
-1.6566003e0 2.2221304e0 2.2495773e1 2.2495773e1
-1.5757935e0 2.2221304e0 2.2234572e1 2.2234572e1
-1.4949866e0 2.2221304e0 2.1986429e1 2.1986429e1
-1.4141797e0 2.2221304e0 2.1751352e1 2.1751352e1
-1.3333728e0 2.2221304e0 2.1529329e1 2.1529329e1
-1.2525659e0 2.2221304e0 2.1320369e1 2.1320369e1
-1.171759e0 2.2221304e0 2.1124466e1 2.1124466e1
-1.0909521e0 2.2221304e0 2.0941621e1 2.0941621e1
-1.0101453e0 2.2221304e0 2.077184e1 2.077184e1
-9.293384e-1 2.2221304e0 2.0615115e1 2.0615115e1
-8.485315e-1 2.2221304e0 2.0471451e1 2.0471451e1
-7.677246e-1 2.2221304e0 2.0340846e1 2.0340846e1
-6.869177e-1 2.2221304e0 2.0223302e1 2.0223302e1
-6.061108e-1 2.2221304e0 2.0118816e1 2.0118816e1
-5.253039e-1 2.2221304e0 2.002739e1 2.002739e1
-4.44497e-1 2.2221304e0 1.9949023e1 1.9949023e1
-3.636901e-1 2.2221304e0 1.9883716e1 1.9883716e1
-2.828832e-1 2.2221304e0 1.9831468e1 1.9831468e1
-2.020763e-1 2.2221304e0 1.979228e1 1.979228e1
-1.212694e-1 2.2221304e0 1.9766151e1 1.9766151e1
-4.04625e-2 2.2221304e0 1.9753082e1 1.9753082e1
4.03444e-2 2.2221304e0 1.9753073e1 1.9753073e1
1.211513e-1 2.2221304e0 1.9766124e1 1.9766124e1
2.019582e-1 2.2221304e0 1.9792233e1 1.9792233e1
2.827651e-1 2.2221304e0 1.9831403e1 1.9831403e1
3.63572e-1 2.2221304e0 1.988363e1 1.988363e1
4.443789e-1 2.2221304e0 1.9948918e1 1.9948918e1
5.251858e-1 2.2221304e0 2.0027266e1 2.0027266e1
6.059927e-1 2.2221304e0 2.0118674e1 2.0118674e1
6.867996e-1 2.2221304e0 2.022314e1 2.022314e1
7.676065e-1 2.2221304e0 2.0340666e1 2.0340666e1
8.484134e-1 2.2221304e0 2.0471251e1 2.0471251e1
9.292203e-1 2.2221304e0 2.0614896e1 2.0614896e1
1.0100272e0 2.2221304e0 2.07716e1 2.07716e1
1.090834e0 2.2221304e0 2.0941365e1 2.0941365e1
1.171641e0 2.2221304e0 2.112419e1 2.112419e1
1.2524478e0 2.2221304e0 2.1320071e1 2.1320071e1
1.3332547e0 2.2221304e0 2.1529015e1 2.1529015e1
1.4140616e0 2.2221304e0 2.1751015e1 2.1751015e1
1.4948685e0 2.2221304e0 2.1986078e1 2.1986078e1
1.5756754e0 2.2221304e0 2.2234201e1 2.2234201e1
1.6564822e0 2.2221304e0 2.2495378e1 2.2495378e1
1.7372891e0 2.2221304e0 2.2769621e1 2.2769621e1
1.818096e0 2.2221304e0 2.3056917e1 2.3056917e1
1.8989029e0 2.2221304e0 2.3357278e1 2.3357278e1
1.9797098e0 2.2221304e0 2.36707e1 2.36707e1
2.0605167e0 2.2221304e0 2.3997174e1 2.3997174e1
2.1413235e0 2.2221304e0 2.4336714e1 2.4336714e1
2.2221304e0 2.2221304e0 2.4689308e1 2.4689308e1
2.3029373e0 2.2221304e0 2.5054967e1 2.5054967e1
2.3837442e0 2.2221304e0 2.5433685e1 2.5433685e1
2.4645511e0 2.2221304e0 2.5825458e1 2.5825458e1
2.545358e0 2.2221304e0 2.6230295e1 2.6230295e1
2.6261649e0 2.2221304e0 2.6648186e1 2.6648186e1
2.7069717e0 2.2221304e0 2.7079143e1 2.7079143e1
2.7877786e0 2.2221304e0 2.752316e1 2.752316e1
2.8685855e0 2.2221304e0 2.7980228e1 2.7980228e1
2.9493924e0 2.2221304e0 2.8450363e1 2.8450363e1
3.0301993e0 2.2221304e0 2.8933551e1 2.8933551e1
3.1110062e0 2.2221304e0 2.9429805e1 2.9429805e1
3.191813e0 2.2221304e0 2.9939114e1 2.9939114e1
3.27262e0 2.2221304e0 3.0461484e1 3.0461484e1
3.3534268e0 2.2221304e0 3.0996915e1 3.0996915e1
3.4342337e0 2.2221304e0 3.1545407e1 3.1545407e1
3.5150406e0 2.2221304e0 3.2106961e1 3.2106961e1
3.5958475e0 2.2221304e0 3.2681577e1 3.2681577e1
3.6766544e0 2.2221304e0 3.3269238e1 3.3269238e1
3.7574612e0 2.2221304e0 3.3869962e1 3.3869962e1
3.8382681e0 2.2221304e0 3.4483746e1 3.4483746e1
3.919075e0 2.2221304e0 3.5110593e1 3.5110593e1
3.9998819e0 2.2221304e0 3.57505e1 3.57505e1

-4.0e0 2.3029373e0 3.7214081e1 3.7214081e1
-3.9191931e0 2.3029373e0 3.6574158e1 3.6574158e1
-3.8383862e0 2.3029373e0 3.5947296e1 3.5947296e1
-3.7575793e0 2.3029373e0 3.5333481e1 3.5333481e1
-3.6767725e0 2.3029373e0 3.4732742e1 3.4732742e1
-3.5959656e0 2.3029373e0 3.414505e1 3.414505e1
-3.5151587e0 2.3029373e0 3.357042e1 3.357042e1
-3.4343518e0 2.3029373e0 3.300885e1 3.300885e1
-3.3535449e0 2.3029373e0 3.2460342e1 3.2460342e1
-3.272738e0 2.3029373e0 3.1924896e1 3.1924896e1
-3.1919312e0 2.3029373e0 3.1402512e1 3.1402512e1
-3.1111243e0 2.3029373e0 3.0893172e1 3.0893172e1
-3.0303174e0 2.3029373e0 3.0396906e1 3.0396906e1
-2.9495105e0 2.3029373e0 2.9913692e1 2.9913692e1
-2.8687036e0 2.3029373e0 2.9443544e1 2.9443544e1
-2.7878967e0 2.3029373e0 2.8986449e1 2.8986449e1
-2.7070898e0 2.3029373e0 2.8542413e1 2.8542413e1
-2.626283e0 2.3029373e0 2.8111444e1 2.8111444e1
-2.545476e0 2.3029373e0 2.7693527e1 2.7693527e1
-2.4646692e0 2.3029373e0 2.7288678e1 2.7288678e1
-2.3838623e0 2.3029373e0 2.689688e1 2.689688e1
-2.3030554e0 2.3029373e0 2.6518143e1 2.6518143e1
-2.2222485e0 2.3029373e0 2.615247e1 2.615247e1
-2.1414417e0 2.3029373e0 2.5799852e1 2.5799852e1
-2.0606348e0 2.3029373e0 2.5460298e1 2.5460298e1
-1.9798279e0 2.3029373e0 2.51338e1 2.51338e1
-1.899021e0 2.3029373e0 2.482036e1 2.482036e1
-1.8182141e0 2.3029373e0 2.4519984e1 2.4519984e1
-1.7374072e0 2.3029373e0 2.4232663e1 2.4232663e1
-1.6566003e0 2.3029373e0 2.3958408e1 2.3958408e1
-1.5757935e0 2.3029373e0 2.3697206e1 2.3697206e1
-1.4949866e0 2.3029373e0 2.3449063e1 2.3449063e1
-1.4141797e0 2.3029373e0 2.3213986e1 2.3213986e1
-1.3333728e0 2.3029373e0 2.2991963e1 2.2991963e1
-1.2525659e0 2.3029373e0 2.2783003e1 2.2783003e1
-1.171759e0 2.3029373e0 2.25871e1 2.25871e1
-1.0909521e0 2.3029373e0 2.2404256e1 2.2404256e1
-1.0101453e0 2.3029373e0 2.2234474e1 2.2234474e1
-9.293384e-1 2.3029373e0 2.207775e1 2.207775e1
-8.485315e-1 2.3029373e0 2.1934085e1 2.1934085e1
-7.677246e-1 2.3029373e0 2.180348e1 2.180348e1
-6.869177e-1 2.3029373e0 2.1685936e1 2.1685936e1
-6.061108e-1 2.3029373e0 2.158145e1 2.158145e1
-5.253039e-1 2.3029373e0 2.1490024e1 2.1490024e1
-4.44497e-1 2.3029373e0 2.1411658e1 2.1411658e1
-3.636901e-1 2.3029373e0 2.134635e1 2.134635e1
-2.828832e-1 2.3029373e0 2.1294102e1 2.1294102e1
-2.020763e-1 2.3029373e0 2.1254915e1 2.1254915e1
-1.212694e-1 2.3029373e0 2.1228786e1 2.1228786e1
-4.04625e-2 2.3029373e0 2.1215717e1 2.1215717e1
4.03444e-2 2.3029373e0 2.1215707e1 2.1215707e1
1.211513e-1 2.3029373e0 2.1228758e1 2.1228758e1
2.019582e-1 2.3029373e0 2.1254868e1 2.1254868e1
2.827651e-1 2.3029373e0 2.1294037e1 2.1294037e1
3.63572e-1 2.3029373e0 2.1346265e1 2.1346265e1
4.443789e-1 2.3029373e0 2.1411552e1 2.1411552e1
5.251858e-1 2.3029373e0 2.14899e1 2.14899e1
6.059927e-1 2.3029373e0 2.1581308e1 2.1581308e1
6.867996e-1 2.3029373e0 2.1685774e1 2.1685774e1
7.676065e-1 2.3029373e0 2.18033e1 2.18033e1
8.484134e-1 2.3029373e0 2.1933885e1 2.1933885e1
9.292203e-1 2.3029373e0 2.207753e1 2.207753e1
1.0100272e0 2.3029373e0 2.2234235e1 2.2234235e1
1.090834e0 2.3029373e0 2.2404e1 2.2404e1
1.171641e0 2.3029373e0 2.2586824e1 2.2586824e1
1.2524478e0 2.3029373e0 2.2782706e1 2.2782706e1
1.3332547e0 2.3029373e0 2.2991649e1 2.2991649e1
1.4140616e0 2.3029373e0 2.3213649e1 2.3213649e1
1.4948685e0 2.3029373e0 2.3448712e1 2.3448712e1
1.5756754e0 2.3029373e0 2.3696835e1 2.3696835e1
1.6564822e0 2.3029373e0 2.3958012e1 2.3958012e1
1.7372891e0 2.3029373e0 2.4232256e1 2.4232256e1
1.818096e0 2.3029373e0 2.4519551e1 2.4519551e1
1.8989029e0 2.3029373e0 2.4819913e1 2.4819913e1
1.9797098e0 2.3029373e0 2.5133334e1 2.5133334e1
2.0605167e0 2.3029373e0 2.5459808e1 2.5459808e1
2.1413235e0 2.3029373e0 2.5799348e1 2.5799348e1
2.2221304e0 2.3029373e0 2.6151942e1 2.6151942e1
2.3029373e0 2.3029373e0 2.6517601e1 2.6517601e1
2.3837442e0 2.3029373e0 2.689632e1 2.689632e1
2.4645511e0 2.3029373e0 2.7288092e1 2.7288092e1
2.545358e0 2.3029373e0 2.7692929e1 2.7692929e1
2.6261649e0 2.3029373e0 2.811082e1 2.811082e1
2.7069717e0 2.3029373e0 2.8541777e1 2.8541777e1
2.7877786e0 2.3029373e0 2.8985794e1 2.8985794e1
2.8685855e0 2.3029373e0 2.9442862e1 2.9442862e1
2.9493924e0 2.3029373e0 2.9912997e1 2.9912997e1
3.0301993e0 2.3029373e0 3.0396185e1 3.0396185e1
3.1110062e0 2.3029373e0 3.089244e1 3.089244e1
3.191813e0 2.3029373e0 3.1401749e1 3.1401749e1
3.27262e0 2.3029373e0 3.1924118e1 3.1924118e1
3.3534268e0 2.3029373e0 3.2459549e1 3.2459549e1
3.4342337e0 2.3029373e0 3.3008041e1 3.3008041e1
3.5150406e0 2.3029373e0 3.3569595e1 3.3569595e1
3.5958475e0 2.3029373e0 3.4144211e1 3.4144211e1
3.6766544e0 2.3029373e0 3.4731873e1 3.4731873e1
3.7574612e0 2.3029373e0 3.5332596e1 3.5332596e1
3.8382681e0 2.3029373e0 3.594638e1 3.594638e1
3.919075e0 2.3029373e0 3.6573227e1 3.6573227e1
3.9998819e0 2.3029373e0 3.7213135e1 3.7213135e1

-4.0e0 2.3837442e0 3.8728955e1 3.8728955e1
-3.9191931e0 2.3837442e0 3.8089032e1 3.8089032e1
-3.8383862e0 2.3837442e0 3.746217e1 3.746217e1
-3.7575793e0 2.3837442e0 3.6848355e1 3.6848355e1
-3.6767725e0 2.3837442e0 3.6247617e1 3.6247617e1
-3.5959656e0 2.3837442e0 3.5659924e1 3.5659924e1
-3.5151587e0 2.3837442e0 3.5085294e1 3.5085294e1
-3.4343518e0 2.3837442e0 3.4523724e1 3.4523724e1
-3.3535449e0 2.3837442e0 3.3975217e1 3.3975217e1
-3.272738e0 2.3837442e0 3.343977e1 3.343977e1
-3.1919312e0 2.3837442e0 3.2917386e1 3.2917386e1
-3.1111243e0 2.3837442e0 3.2408046e1 3.2408046e1
-3.0303174e0 2.3837442e0 3.191178e1 3.191178e1
-2.9495105e0 2.3837442e0 3.1428566e1 3.1428566e1
-2.8687036e0 2.3837442e0 3.0958418e1 3.0958418e1
-2.7878967e0 2.3837442e0 3.0501323e1 3.0501323e1
-2.7070898e0 2.3837442e0 3.0057288e1 3.0057288e1
-2.626283e0 2.3837442e0 2.9626318e1 2.9626318e1
-2.545476e0 2.3837442e0 2.9208401e1 2.9208401e1
-2.4646692e0 2.3837442e0 2.8803552e1 2.8803552e1
-2.3838623e0 2.3837442e0 2.8411754e1 2.8411754e1
-2.3030554e0 2.3837442e0 2.8033017e1 2.8033017e1
-2.2222485e0 2.3837442e0 2.7667345e1 2.7667345e1
-2.1414417e0 2.3837442e0 2.7314726e1 2.7314726e1
-2.0606348e0 2.3837442e0 2.6975172e1 2.6975172e1
-1.9798279e0 2.3837442e0 2.6648674e1 2.6648674e1
-1.899021e0 2.3837442e0 2.6335234e1 2.6335234e1
-1.8182141e0 2.3837442e0 2.6034859e1 2.6034859e1
-1.7374072e0 2.3837442e0 2.5747537e1 2.5747537e1
-1.6566003e0 2.3837442e0 2.5473282e1 2.5473282e1
-1.5757935e0 2.3837442e0 2.521208e1 2.521208e1
-1.4949866e0 2.3837442e0 2.4963937e1 2.4963937e1
-1.4141797e0 2.3837442e0 2.472886e1 2.472886e1
-1.3333728e0 2.3837442e0 2.4506837e1 2.4506837e1
-1.2525659e0 2.3837442e0 2.4297878e1 2.4297878e1
-1.171759e0 2.3837442e0 2.4101974e1 2.4101974e1
-1.0909521e0 2.3837442e0 2.391913e1 2.391913e1
-1.0101453e0 2.3837442e0 2.3749348e1 2.3749348e1
-9.293384e-1 2.3837442e0 2.3592624e1 2.3592624e1
-8.485315e-1 2.3837442e0 2.344896e1 2.344896e1
-7.677246e-1 2.3837442e0 2.3318355e1 2.3318355e1
-6.869177e-1 2.3837442e0 2.320081e1 2.320081e1
-6.061108e-1 2.3837442e0 2.3096324e1 2.3096324e1
-5.253039e-1 2.3837442e0 2.3004898e1 2.3004898e1
-4.44497e-1 2.3837442e0 2.2926532e1 2.2926532e1
-3.636901e-1 2.3837442e0 2.2861224e1 2.2861224e1
-2.828832e-1 2.3837442e0 2.2808977e1 2.2808977e1
-2.020763e-1 2.3837442e0 2.2769789e1 2.2769789e1
-1.212694e-1 2.3837442e0 2.274366e1 2.274366e1
-4.04625e-2 2.3837442e0 2.2730591e1 2.2730591e1
4.03444e-2 2.3837442e0 2.2730582e1 2.2730582e1
1.211513e-1 2.3837442e0 2.2743633e1 2.2743633e1
2.019582e-1 2.3837442e0 2.2769742e1 2.2769742e1
2.827651e-1 2.3837442e0 2.2808911e1 2.2808911e1
3.63572e-1 2.3837442e0 2.2861139e1 2.2861139e1
4.443789e-1 2.3837442e0 2.2926427e1 2.2926427e1
5.251858e-1 2.3837442e0 2.3004774e1 2.3004774e1
6.059927e-1 2.3837442e0 2.3096182e1 2.3096182e1
6.867996e-1 2.3837442e0 2.3200648e1 2.3200648e1
7.676065e-1 2.3837442e0 2.3318175e1 2.3318175e1
8.484134e-1 2.3837442e0 2.344876e1 2.344876e1
9.292203e-1 2.3837442e0 2.3592404e1 2.3592404e1
1.0100272e0 2.3837442e0 2.3749109e1 2.3749109e1
1.090834e0 2.3837442e0 2.3918874e1 2.3918874e1
1.171641e0 2.3837442e0 2.4101698e1 2.4101698e1
1.2524478e0 2.3837442e0 2.429758e1 2.429758e1
1.3332547e0 2.3837442e0 2.4506523e1 2.4506523e1
1.4140616e0 2.3837442e0 2.4728523e1 2.4728523e1
1.4948685e0 2.3837442e0 2.4963586e1 2.4963586e1
1.5756754e0 2.3837442e0 2.521171e1 2.521171e1
1.6564822e0 2.3837442e0 2.5472887e1 2.5472887e1
1.7372891e0 2.3837442e0 2.574713e1 2.574713e1
1.818096e0 2.3837442e0 2.6034425e1 2.6034425e1
1.8989029e0 2.3837442e0 2.6334787e1 2.6334787e1
1.9797098e0 2.3837442e0 2.6648209e1 2.6648209e1
2.0605167e0 2.3837442e0 2.6974683e1 2.6974683e1
2.1413235e0 2.3837442e0 2.7314223e1 2.7314223e1
2.2221304e0 2.3837442e0 2.7666817e1 2.7666817e1
2.3029373e0 2.3837442e0 2.8032475e1 2.8032475e1
2.3837442e0 2.3837442e0 2.8411194e1 2.8411194e1
2.4645511e0 2.3837442e0 2.8802966e1 2.8802966e1
2.545358e0 2.3837442e0 2.9207803e1 2.9207803e1
2.6261649e0 2.3837442e0 2.9625694e1 2.9625694e1
2.7069717e0 2.3837442e0 3.0056651e1 3.0056651e1
2.7877786e0 2.3837442e0 3.0500668e1 3.0500668e1
2.8685855e0 2.3837442e0 3.0957736e1 3.0957736e1
2.9493924e0 2.3837442e0 3.1427872e1 3.1427872e1
3.0301993e0 2.3837442e0 3.191106e1 3.191106e1
3.1110062e0 2.3837442e0 3.2407314e1 3.2407314e1
3.191813e0 2.3837442e0 3.2916623e1 3.2916623e1
3.27262e0 2.3837442e0 3.3438992e1 3.3438992e1
3.3534268e0 2.3837442e0 3.3974423e1 3.3974423e1
3.4342337e0 2.3837442e0 3.4522916e1 3.4522916e1
3.5150406e0 2.3837442e0 3.508447e1 3.508447e1
3.5958475e0 2.3837442e0 3.5659085e1 3.5659085e1
3.6766544e0 2.3837442e0 3.6246747e1 3.6246747e1
3.7574612e0 2.3837442e0 3.684747e1 3.684747e1
3.8382681e0 2.3837442e0 3.7461255e1 3.7461255e1
3.919075e0 2.3837442e0 3.8088101e1 3.8088101e1
3.9998819e0 2.3837442e0 3.8728009e1 3.8728009e1

-4.0e0 2.4645511e0 4.0296045e1 4.0296045e1
-3.9191931e0 2.4645511e0 3.9656122e1 3.9656122e1
-3.8383862e0 2.4645511e0 3.902926e1 3.902926e1
-3.7575793e0 2.4645511e0 3.8415445e1 3.8415445e1
-3.6767725e0 2.4645511e0 3.7814706e1 3.7814706e1
-3.5959656e0 2.4645511e0 3.7227014e1 3.7227014e1
-3.5151587e0 2.4645511e0 3.6652383e1 3.6652383e1
-3.4343518e0 2.4645511e0 3.6090814e1 3.6090814e1
-3.3535449e0 2.4645511e0 3.5542307e1 3.5542307e1
-3.272738e0 2.4645511e0 3.500686e1 3.500686e1
-3.1919312e0 2.4645511e0 3.4484476e1 3.4484476e1
-3.1111243e0 2.4645511e0 3.3975136e1 3.3975136e1
-3.0303174e0 2.4645511e0 3.347887e1 3.347887e1
-2.9495105e0 2.4645511e0 3.2995656e1 3.2995656e1
-2.8687036e0 2.4645511e0 3.2525508e1 3.2525508e1
-2.7878967e0 2.4645511e0 3.2068413e1 3.2068413e1
-2.7070898e0 2.4645511e0 3.1624377e1 3.1624377e1
-2.626283e0 2.4645511e0 3.1193408e1 3.1193408e1
-2.545476e0 2.4645511e0 3.0775491e1 3.0775491e1
-2.4646692e0 2.4645511e0 3.0370642e1 3.0370642e1
-2.3838623e0 2.4645511e0 2.9978844e1 2.9978844e1
-2.3030554e0 2.4645511e0 2.9600107e1 2.9600107e1
-2.2222485e0 2.4645511e0 2.9234435e1 2.9234435e1
-2.1414417e0 2.4645511e0 2.8881816e1 2.8881816e1
-2.0606348e0 2.4645511e0 2.8542262e1 2.8542262e1
-1.9798279e0 2.4645511e0 2.8215764e1 2.8215764e1
-1.899021e0 2.4645511e0 2.7902324e1 2.7902324e1
-1.8182141e0 2.4645511e0 2.7601949e1 2.7601949e1
-1.7374072e0 2.4645511e0 2.7314627e1 2.7314627e1
-1.6566003e0 2.4645511e0 2.7040372e1 2.7040372e1
-1.5757935e0 2.4645511e0 2.677917e1 2.677917e1
-1.4949866e0 2.4645511e0 2.6531027e1 2.6531027e1
-1.4141797e0 2.4645511e0 2.629595e1 2.629595e1
-1.3333728e0 2.4645511e0 2.6073927e1 2.6073927e1
-1.2525659e0 2.4645511e0 2.5864967e1 2.5864967e1
-1.171759e0 2.4645511e0 2.5669064e1 2.5669064e1
-1.0909521e0 2.4645511e0 2.548622e1 2.548622e1
-1.0101453e0 2.4645511e0 2.5316438e1 2.5316438e1
-9.293384e-1 2.4645511e0 2.5159714e1 2.5159714e1
-8.485315e-1 2.4645511e0 2.5016049e1 2.5016049e1
-7.677246e-1 2.4645511e0 2.4885445e1 2.4885445e1
-6.869177e-1 2.4645511e0 2.47679e1 2.47679e1
-6.061108e-1 2.4645511e0 2.4663414e1 2.4663414e1
-5.253039e-1 2.4645511e0 2.4571988e1 2.4571988e1
-4.44497e-1 2.4645511e0 2.4493622e1 2.4493622e1
-3.636901e-1 2.4645511e0 2.4428314e1 2.4428314e1
-2.828832e-1 2.4645511e0 2.4376067e1 2.4376067e1
-2.020763e-1 2.4645511e0 2.4336879e1 2.4336879e1
-1.212694e-1 2.4645511e0 2.431075e1 2.431075e1
-4.04625e-2 2.4645511e0 2.429768e1 2.429768e1
4.03444e-2 2.4645511e0 2.4297672e1 2.4297672e1
1.211513e-1 2.4645511e0 2.4310722e1 2.4310722e1
2.019582e-1 2.4645511e0 2.4336832e1 2.4336832e1
2.827651e-1 2.4645511e0 2.4376001e1 2.4376001e1
3.63572e-1 2.4645511e0 2.4428229e1 2.4428229e1
4.443789e-1 2.4645511e0 2.4493517e1 2.4493517e1
5.251858e-1 2.4645511e0 2.4571864e1 2.4571864e1
6.059927e-1 2.4645511e0 2.4663272e1 2.4663272e1
6.867996e-1 2.4645511e0 2.4767738e1 2.4767738e1
7.676065e-1 2.4645511e0 2.4885265e1 2.4885265e1
8.484134e-1 2.4645511e0 2.501585e1 2.501585e1
9.292203e-1 2.4645511e0 2.5159494e1 2.5159494e1
1.0100272e0 2.4645511e0 2.5316199e1 2.5316199e1
1.090834e0 2.4645511e0 2.5485963e1 2.5485963e1
1.171641e0 2.4645511e0 2.5668788e1 2.5668788e1
1.2524478e0 2.4645511e0 2.586467e1 2.586467e1
1.3332547e0 2.4645511e0 2.6073613e1 2.6073613e1
1.4140616e0 2.4645511e0 2.6295613e1 2.6295613e1
1.4948685e0 2.4645511e0 2.6530676e1 2.6530676e1
1.5756754e0 2.4645511e0 2.67788e1 2.67788e1
1.6564822e0 2.4645511e0 2.7039977e1 2.7039977e1
1.7372891e0 2.4645511e0 2.731422e1 2.731422e1
1.818096e0 2.4645511e0 2.7601515e1 2.7601515e1
1.8989029e0 2.4645511e0 2.7901877e1 2.7901877e1
1.9797098e0 2.4645511e0 2.8215298e1 2.8215298e1
2.0605167e0 2.4645511e0 2.8541772e1 2.8541772e1
2.1413235e0 2.4645511e0 2.8881313e1 2.8881313e1
2.2221304e0 2.4645511e0 2.9233907e1 2.9233907e1
2.3029373e0 2.4645511e0 2.9599565e1 2.9599565e1
2.3837442e0 2.4645511e0 2.9978284e1 2.9978284e1
2.4645511e0 2.4645511e0 3.0370056e1 3.0370056e1
2.545358e0 2.4645511e0 3.0774893e1 3.0774893e1
2.6261649e0 2.4645511e0 3.1192784e1 3.1192784e1
2.7069717e0 2.4645511e0 3.1623741e1 3.1623741e1
2.7877786e0 2.4645511e0 3.2067758e1 3.2067758e1
2.8685855e0 2.4645511e0 3.2524826e1 3.2524826e1
2.9493924e0 2.4645511e0 3.2994962e1 3.2994962e1
3.0301993e0 2.4645511e0 3.347815e1 3.347815e1
3.1110062e0 2.4645511e0 3.3974403e1 3.3974403e1
3.191813e0 2.4645511e0 3.4483713e1 3.4483713e1
3.27262e0 2.4645511e0 3.5006082e1 3.5006082e1
3.3534268e0 2.4645511e0 3.5541513e1 3.5541513e1
3.4342337e0 2.4645511e0 3.6090005e1 3.6090005e1
3.5150406e0 2.4645511e0 3.665156e1 3.665156e1
3.5958475e0 2.4645511e0 3.7226175e1 3.7226175e1
3.6766544e0 2.4645511e0 3.7813837e1 3.7813837e1
3.7574612e0 2.4645511e0 3.841456e1 3.841456e1
3.8382681e0 2.4645511e0 3.9028345e1 3.9028345e1
3.919075e0 2.4645511e0 3.9655191e1 3.9655191e1
3.9998819e0 2.4645511e0 4.0295099e1 4.0295099e1

-4.0e0 2.545358e0 4.1915393e1 4.1915393e1
-3.9191931e0 2.545358e0 4.127547e1 4.127547e1
-3.8383862e0 2.545358e0 4.0648608e1 4.0648608e1
-3.7575793e0 2.545358e0 4.0034793e1 4.0034793e1
-3.6767725e0 2.545358e0 3.9434055e1 3.9434055e1
-3.5959656e0 2.545358e0 3.8846362e1 3.8846362e1
-3.5151587e0 2.545358e0 3.8271732e1 3.8271732e1
-3.4343518e0 2.545358e0 3.7710162e1 3.7710162e1
-3.3535449e0 2.545358e0 3.7161655e1 3.7161655e1
-3.272738e0 2.545358e0 3.6626208e1 3.6626208e1
-3.1919312e0 2.545358e0 3.6103824e1 3.6103824e1
-3.1111243e0 2.545358e0 3.5594484e1 3.5594484e1
-3.0303174e0 2.545358e0 3.5098218e1 3.5098218e1
-2.9495105e0 2.545358e0 3.4615004e1 3.4615004e1
-2.8687036e0 2.545358e0 3.4144856e1 3.4144856e1
-2.7878967e0 2.545358e0 3.3687761e1 3.3687761e1
-2.7070898e0 2.545358e0 3.3243726e1 3.3243726e1
-2.626283e0 2.545358e0 3.2812756e1 3.2812756e1
-2.545476e0 2.545358e0 3.239484e1 3.239484e1
-2.4646692e0 2.545358e0 3.198999e1 3.198999e1
-2.3838623e0 2.545358e0 3.1598192e1 3.1598192e1
-2.3030554e0 2.545358e0 3.1219455e1 3.1219455e1
-2.2222485e0 2.545358e0 3.0853783e1 3.0853783e1
-2.1414417e0 2.545358e0 3.0501164e1 3.0501164e1
-2.0606348e0 2.545358e0 3.016161e1 3.016161e1
-1.9798279e0 2.545358e0 2.9835112e1 2.9835112e1
-1.899021e0 2.545358e0 2.9521672e1 2.9521672e1
-1.8182141e0 2.545358e0 2.9221297e1 2.9221297e1
-1.7374072e0 2.545358e0 2.8933975e1 2.8933975e1
-1.6566003e0 2.545358e0 2.865972e1 2.865972e1
-1.5757935e0 2.545358e0 2.8398518e1 2.8398518e1
-1.4949866e0 2.545358e0 2.8150375e1 2.8150375e1
-1.4141797e0 2.545358e0 2.7915298e1 2.7915298e1
-1.3333728e0 2.545358e0 2.7693275e1 2.7693275e1
-1.2525659e0 2.545358e0 2.7484315e1 2.7484315e1
-1.171759e0 2.545358e0 2.7288412e1 2.7288412e1
-1.0909521e0 2.545358e0 2.7105568e1 2.7105568e1
-1.0101453e0 2.545358e0 2.6935786e1 2.6935786e1
-9.293384e-1 2.545358e0 2.6779062e1 2.6779062e1
-8.485315e-1 2.545358e0 2.6635397e1 2.6635397e1
-7.677246e-1 2.545358e0 2.6504793e1 2.6504793e1
-6.869177e-1 2.545358e0 2.6387248e1 2.6387248e1
-6.061108e-1 2.545358e0 2.6282762e1 2.6282762e1
-5.253039e-1 2.545358e0 2.6191336e1 2.6191336e1
-4.44497e-1 2.545358e0 2.611297e1 2.611297e1
-3.636901e-1 2.545358e0 2.6047662e1 2.6047662e1
-2.828832e-1 2.545358e0 2.5995415e1 2.5995415e1
-2.020763e-1 2.545358e0 2.5956227e1 2.5956227e1
-1.212694e-1 2.545358e0 2.5930098e1 2.5930098e1
-4.04625e-2 2.545358e0 2.5917029e1 2.5917029e1
4.03444e-2 2.545358e0 2.591702e1 2.591702e1
1.211513e-1 2.545358e0 2.593007e1 2.593007e1
2.019582e-1 2.545358e0 2.595618e1 2.595618e1
2.827651e-1 2.545358e0 2.5995349e1 2.5995349e1
3.63572e-1 2.545358e0 2.6047577e1 2.6047577e1
4.443789e-1 2.545358e0 2.6112865e1 2.6112865e1
5.251858e-1 2.545358e0 2.6191212e1 2.6191212e1
6.059927e-1 2.545358e0 2.628262e1 2.628262e1
6.867996e-1 2.545358e0 2.6387086e1 2.6387086e1
7.676065e-1 2.545358e0 2.6504613e1 2.6504613e1
8.484134e-1 2.545358e0 2.6635197e1 2.6635197e1
9.292203e-1 2.545358e0 2.6778842e1 2.6778842e1
1.0100272e0 2.545358e0 2.6935547e1 2.6935547e1
1.090834e0 2.545358e0 2.7105312e1 2.7105312e1
1.171641e0 2.545358e0 2.7288136e1 2.7288136e1
1.2524478e0 2.545358e0 2.7484018e1 2.7484018e1
1.3332547e0 2.545358e0 2.7692961e1 2.7692961e1
1.4140616e0 2.545358e0 2.7914961e1 2.7914961e1
1.4948685e0 2.545358e0 2.8150024e1 2.8150024e1
1.5756754e0 2.545358e0 2.8398148e1 2.8398148e1
1.6564822e0 2.545358e0 2.8659325e1 2.8659325e1
1.7372891e0 2.545358e0 2.8933568e1 2.8933568e1
1.818096e0 2.545358e0 2.9220863e1 2.9220863e1
1.8989029e0 2.545358e0 2.9521225e1 2.9521225e1
1.9797098e0 2.545358e0 2.9834647e1 2.9834647e1
2.0605167e0 2.545358e0 3.016112e1 3.016112e1
2.1413235e0 2.545358e0 3.050066e1 3.050066e1
2.2221304e0 2.545358e0 3.0853255e1 3.0853255e1
2.3029373e0 2.545358e0 3.1218913e1 3.1218913e1
2.3837442e0 2.545358e0 3.1597632e1 3.1597632e1
2.4645511e0 2.545358e0 3.1989404e1 3.1989404e1
2.545358e0 2.545358e0 3.2394241e1 3.2394241e1
2.6261649e0 2.545358e0 3.2812132e1 3.2812132e1
2.7069717e0 2.545358e0 3.324309e1 3.324309e1
2.7877786e0 2.545358e0 3.3687106e1 3.3687106e1
2.8685855e0 2.545358e0 3.4144174e1 3.4144174e1
2.9493924e0 2.545358e0 3.461431e1 3.461431e1
3.0301993e0 2.545358e0 3.5097498e1 3.5097498e1
3.1110062e0 2.545358e0 3.5593752e1 3.5593752e1
3.191813e0 2.545358e0 3.6103061e1 3.6103061e1
3.27262e0 2.545358e0 3.662543e1 3.662543e1
3.3534268e0 2.545358e0 3.7160861e1 3.7160861e1
3.4342337e0 2.545358e0 3.7709354e1 3.7709354e1
3.5150406e0 2.545358e0 3.8270908e1 3.8270908e1
3.5958475e0 2.545358e0 3.8845523e1 3.8845523e1
3.6766544e0 2.545358e0 3.9433185e1 3.9433185e1
3.7574612e0 2.545358e0 4.0033908e1 4.0033908e1
3.8382681e0 2.545358e0 4.0647693e1 4.0647693e1
3.919075e0 2.545358e0 4.1274539e1 4.1274539e1
3.9998819e0 2.545358e0 4.1914447e1 4.1914447e1

-4.0e0 2.6261649e0 4.3586957e1 4.3586957e1
-3.9191931e0 2.6261649e0 4.2947034e1 4.2947034e1
-3.8383862e0 2.6261649e0 4.2320172e1 4.2320172e1
-3.7575793e0 2.6261649e0 4.1706357e1 4.1706357e1
-3.6767725e0 2.6261649e0 4.1105618e1 4.1105618e1
-3.5959656e0 2.6261649e0 4.0517926e1 4.0517926e1
-3.5151587e0 2.6261649e0 3.9943295e1 3.9943295e1
-3.4343518e0 2.6261649e0 3.9381726e1 3.9381726e1
-3.3535449e0 2.6261649e0 3.8833218e1 3.8833218e1
-3.272738e0 2.6261649e0 3.8297772e1 3.8297772e1
-3.1919312e0 2.6261649e0 3.7775388e1 3.7775388e1
-3.1111243e0 2.6261649e0 3.7266048e1 3.7266048e1
-3.0303174e0 2.6261649e0 3.6769781e1 3.6769781e1
-2.9495105e0 2.6261649e0 3.6286568e1 3.6286568e1
-2.8687036e0 2.6261649e0 3.581642e1 3.581642e1
-2.7878967e0 2.6261649e0 3.5359325e1 3.5359325e1
-2.7070898e0 2.6261649e0 3.491529e1 3.491529e1
-2.626283e0 2.6261649e0 3.448432e1 3.448432e1
-2.545476e0 2.6261649e0 3.4066403e1 3.4066403e1
-2.4646692e0 2.6261649e0 3.3661554e1 3.3661554e1
-2.3838623e0 2.6261649e0 3.3269756e1 3.3269756e1
-2.3030554e0 2.6261649e0 3.2891019e1 3.2891019e1
-2.2222485e0 2.6261649e0 3.2525346e1 3.2525346e1
-2.1414417e0 2.6261649e0 3.2172728e1 3.2172728e1
-2.0606348e0 2.6261649e0 3.1833174e1 3.1833174e1
-1.9798279e0 2.6261649e0 3.1506676e1 3.1506676e1
-1.899021e0 2.6261649e0 3.1193236e1 3.1193236e1
-1.8182141e0 2.6261649e0 3.089286e1 3.089286e1
-1.7374072e0 2.6261649e0 3.0605539e1 3.0605539e1
-1.6566003e0 2.6261649e0 3.0331284e1 3.0331284e1
-1.5757935e0 2.6261649e0 3.0070082e1 3.0070082e1
-1.4949866e0 2.6261649e0 2.9821939e1 2.9821939e1
-1.4141797e0 2.6261649e0 2.9586862e1 2.9586862e1
-1.3333728e0 2.6261649e0 2.9364839e1 2.9364839e1
-1.2525659e0 2.6261649e0 2.9155879e1 2.9155879e1
-1.171759e0 2.6261649e0 2.8959976e1 2.8959976e1
-1.0909521e0 2.6261649e0 2.8777132e1 2.8777132e1
-1.0101453e0 2.6261649e0 2.860735e1 2.860735e1
-9.293384e-1 2.6261649e0 2.8450626e1 2.8450626e1
-8.485315e-1 2.6261649e0 2.8306961e1 2.8306961e1
-7.677246e-1 2.6261649e0 2.8176357e1 2.8176357e1
-6.869177e-1 2.6261649e0 2.8058812e1 2.8058812e1
-6.061108e-1 2.6261649e0 2.7954326e1 2.7954326e1
-5.253039e-1 2.6261649e0 2.78629e1 2.78629e1
-4.44497e-1 2.6261649e0 2.7784534e1 2.7784534e1
-3.636901e-1 2.6261649e0 2.7719226e1 2.7719226e1
-2.828832e-1 2.6261649e0 2.7666978e1 2.7666978e1
-2.020763e-1 2.6261649e0 2.7627791e1 2.7627791e1
-1.212694e-1 2.6261649e0 2.7601662e1 2.7601662e1
-4.04625e-2 2.6261649e0 2.7588593e1 2.7588593e1
4.03444e-2 2.6261649e0 2.7588583e1 2.7588583e1
1.211513e-1 2.6261649e0 2.7601634e1 2.7601634e1
2.019582e-1 2.6261649e0 2.7627744e1 2.7627744e1
2.827651e-1 2.6261649e0 2.7666913e1 2.7666913e1
3.63572e-1 2.6261649e0 2.771914e1 2.771914e1
4.443789e-1 2.6261649e0 2.7784428e1 2.7784428e1
5.251858e-1 2.6261649e0 2.7862776e1 2.7862776e1
6.059927e-1 2.6261649e0 2.7954184e1 2.7954184e1
6.867996e-1 2.6261649e0 2.805865e1 2.805865e1
7.676065e-1 2.6261649e0 2.8176176e1 2.8176176e1
8.484134e-1 2.6261649e0 2.8306761e1 2.8306761e1
9.292203e-1 2.6261649e0 2.8450406e1 2.8450406e1
1.0100272e0 2.6261649e0 2.860711e1 2.860711e1
1.090834e0 2.6261649e0 2.8776875e1 2.8776875e1
1.171641e0 2.6261649e0 2.89597e1 2.89597e1
1.2524478e0 2.6261649e0 2.9155582e1 2.9155582e1
1.3332547e0 2.6261649e0 2.9364525e1 2.9364525e1
1.4140616e0 2.6261649e0 2.9586525e1 2.9586525e1
1.4948685e0 2.6261649e0 2.9821588e1 2.9821588e1
1.5756754e0 2.6261649e0 3.0069711e1 3.0069711e1
1.6564822e0 2.6261649e0 3.0330888e1 3.0330888e1
1.7372891e0 2.6261649e0 3.0605132e1 3.0605132e1
1.818096e0 2.6261649e0 3.0892427e1 3.0892427e1
1.8989029e0 2.6261649e0 3.1192789e1 3.1192789e1
1.9797098e0 2.6261649e0 3.150621e1 3.150621e1
2.0605167e0 2.6261649e0 3.1832684e1 3.1832684e1
2.1413235e0 2.6261649e0 3.2172224e1 3.2172224e1
2.2221304e0 2.6261649e0 3.2524818e1 3.2524818e1
2.3029373e0 2.6261649e0 3.2890477e1 3.2890477e1
2.3837442e0 2.6261649e0 3.3269196e1 3.3269196e1
2.4645511e0 2.6261649e0 3.3660968e1 3.3660968e1
2.545358e0 2.6261649e0 3.4065805e1 3.4065805e1
2.6261649e0 2.6261649e0 3.4483696e1 3.4483696e1
2.7069717e0 2.6261649e0 3.4914653e1 3.4914653e1
2.7877786e0 2.6261649e0 3.535867e1 3.535867e1
2.8685855e0 2.6261649e0 3.5815738e1 3.5815738e1
2.9493924e0 2.6261649e0 3.6285873e1 3.6285873e1
3.0301993e0 2.6261649e0 3.6769061e1 3.6769061e1
3.1110062e0 2.6261649e0 3.7265315e1 3.7265315e1
3.191813e0 2.6261649e0 3.7774625e1 3.7774625e1
3.27262e0 2.6261649e0 3.8296994e1 3.8296994e1
3.3534268e0 2.6261649e0 3.8832425e1 3.8832425e1
3.4342337e0 2.6261649e0 3.9380917e1 3.9380917e1
3.5150406e0 2.6261649e0 3.9942471e1 3.9942471e1
3.5958475e0 2.6261649e0 4.0517087e1 4.0517087e1
3.6766544e0 2.6261649e0 4.1104749e1 4.1104749e1
3.7574612e0 2.6261649e0 4.1705472e1 4.1705472e1
3.8382681e0 2.6261649e0 4.2319257e1 4.2319257e1
3.919075e0 2.6261649e0 4.2946103e1 4.2946103e1
3.9998819e0 2.6261649e0 4.358601e1 4.358601e1

-4.0e0 2.7069717e0 4.5310785e1 4.5310785e1
-3.9191931e0 2.7069717e0 4.4670862e1 4.4670862e1
-3.8383862e0 2.7069717e0 4.4044e1 4.4044e1
-3.7575793e0 2.7069717e0 4.3430185e1 4.3430185e1
-3.6767725e0 2.7069717e0 4.2829446e1 4.2829446e1
-3.5959656e0 2.7069717e0 4.2241754e1 4.2241754e1
-3.5151587e0 2.7069717e0 4.1667123e1 4.1667123e1
-3.4343518e0 2.7069717e0 4.1105554e1 4.1105554e1
-3.3535449e0 2.7069717e0 4.0557047e1 4.0557047e1
-3.272738e0 2.7069717e0 4.00216e1 4.00216e1
-3.1919312e0 2.7069717e0 3.9499216e1 3.9499216e1
-3.1111243e0 2.7069717e0 3.8989876e1 3.8989876e1
-3.0303174e0 2.7069717e0 3.849361e1 3.849361e1
-2.9495105e0 2.7069717e0 3.8010396e1 3.8010396e1
-2.8687036e0 2.7069717e0 3.7540248e1 3.7540248e1
-2.7878967e0 2.7069717e0 3.7083153e1 3.7083153e1
-2.7070898e0 2.7069717e0 3.6639117e1 3.6639117e1
-2.626283e0 2.7069717e0 3.6208148e1 3.6208148e1
-2.545476e0 2.7069717e0 3.5790231e1 3.5790231e1
-2.4646692e0 2.7069717e0 3.5385382e1 3.5385382e1
-2.3838623e0 2.7069717e0 3.4993584e1 3.4993584e1
-2.3030554e0 2.7069717e0 3.4614847e1 3.4614847e1
-2.2222485e0 2.7069717e0 3.4249174e1 3.4249174e1
-2.1414417e0 2.7069717e0 3.3896556e1 3.3896556e1
-2.0606348e0 2.7069717e0 3.3557002e1 3.3557002e1
-1.9798279e0 2.7069717e0 3.3230504e1 3.3230504e1
-1.899021e0 2.7069717e0 3.2917064e1 3.2917064e1
-1.8182141e0 2.7069717e0 3.2616689e1 3.2616689e1
-1.7374072e0 2.7069717e0 3.2329367e1 3.2329367e1
-1.6566003e0 2.7069717e0 3.2055112e1 3.2055112e1
-1.5757935e0 2.7069717e0 3.179391e1 3.179391e1
-1.4949866e0 2.7069717e0 3.1545767e1 3.1545767e1
-1.4141797e0 2.7069717e0 3.131069e1 3.131069e1
-1.3333728e0 2.7069717e0 3.1088667e1 3.1088667e1
-1.2525659e0 2.7069717e0 3.0879707e1 3.0879707e1
-1.171759e0 2.7069717e0 3.0683804e1 3.0683804e1
-1.0909521e0 2.7069717e0 3.050096e1 3.050096e1
-1.0101453e0 2.7069717e0 3.0331178e1 3.0331178e1
-9.293384e-1 2.7069717e0 3.0174454e1 3.0174454e1
-8.485315e-1 2.7069717e0 3.0030789e1 3.0030789e1
-7.677246e-1 2.7069717e0 2.9900185e1 2.9900185e1
-6.869177e-1 2.7069717e0 2.978264e1 2.978264e1
-6.061108e-1 2.7069717e0 2.9678154e1 2.9678154e1
-5.253039e-1 2.7069717e0 2.9586728e1 2.9586728e1
-4.44497e-1 2.7069717e0 2.9508362e1 2.9508362e1
-3.636901e-1 2.7069717e0 2.9443054e1 2.9443054e1
-2.828832e-1 2.7069717e0 2.9390807e1 2.9390807e1
-2.020763e-1 2.7069717e0 2.9351619e1 2.9351619e1
-1.212694e-1 2.7069717e0 2.932549e1 2.932549e1
-4.04625e-2 2.7069717e0 2.931242e1 2.931242e1
4.03444e-2 2.7069717e0 2.9312411e1 2.9312411e1
1.211513e-1 2.7069717e0 2.9325462e1 2.9325462e1
2.019582e-1 2.7069717e0 2.9351572e1 2.9351572e1
2.827651e-1 2.7069717e0 2.9390741e1 2.9390741e1
3.63572e-1 2.7069717e0 2.9442969e1 2.9442969e1
4.443789e-1 2.7069717e0 2.9508257e1 2.9508257e1
5.251858e-1 2.7069717e0 2.9586604e1 2.9586604e1
6.059927e-1 2.7069717e0 2.9678012e1 2.9678012e1
6.867996e-1 2.7069717e0 2.9782478e1 2.9782478e1
7.676065e-1 2.7069717e0 2.9900005e1 2.9900005e1
8.484134e-1 2.7069717e0 3.003059e1 3.003059e1
9.292203e-1 2.7069717e0 3.0174234e1 3.0174234e1
1.0100272e0 2.7069717e0 3.0330939e1 3.0330939e1
1.090834e0 2.7069717e0 3.0500703e1 3.0500703e1
1.171641e0 2.7069717e0 3.0683528e1 3.0683528e1
1.2524478e0 2.7069717e0 3.087941e1 3.087941e1
1.3332547e0 2.7069717e0 3.1088353e1 3.1088353e1
1.4140616e0 2.7069717e0 3.1310353e1 3.1310353e1
1.4948685e0 2.7069717e0 3.1545416e1 3.1545416e1
1.5756754e0 2.7069717e0 3.179354e1 3.179354e1
1.6564822e0 2.7069717e0 3.2054716e1 3.2054716e1
1.7372891e0 2.7069717e0 3.232896e1 3.232896e1
1.818096e0 2.7069717e0 3.2616255e1 3.2616255e1
1.8989029e0 2.7069717e0 3.2916617e1 3.2916617e1
1.9797098e0 2.7069717e0 3.3230038e1 3.3230038e1
2.0605167e0 2.7069717e0 3.3556512e1 3.3556512e1
2.1413235e0 2.7069717e0 3.3896053e1 3.3896053e1
2.2221304e0 2.7069717e0 3.4248647e1 3.4248647e1
2.3029373e0 2.7069717e0 3.4614305e1 3.4614305e1
2.3837442e0 2.7069717e0 3.4993024e1 3.4993024e1
2.4645511e0 2.7069717e0 3.5384796e1 3.5384796e1
2.545358e0 2.7069717e0 3.5789633e1 3.5789633e1
2.6261649e0 2.7069717e0 3.6207524e1 3.6207524e1
2.7069717e0 2.7069717e0 3.6638481e1 3.6638481e1
2.7877786e0 2.7069717e0 3.7082498e1 3.7082498e1
2.8685855e0 2.7069717e0 3.7539566e1 3.7539566e1
2.9493924e0 2.7069717e0 3.8009702e1 3.8009702e1
3.0301993e0 2.7069717e0 3.849289e1 3.849289e1
3.1110062e0 2.7069717e0 3.8989143e1 3.8989143e1
3.191813e0 2.7069717e0 3.9498453e1 3.9498453e1
3.27262e0 2.7069717e0 4.0020822e1 4.0020822e1
3.3534268e0 2.7069717e0 4.0556253e1 4.0556253e1
3.4342337e0 2.7069717e0 4.1104745e1 4.1104745e1
3.5150406e0 2.7069717e0 4.16663e1 4.16663e1
3.5958475e0 2.7069717e0 4.2240915e1 4.2240915e1
3.6766544e0 2.7069717e0 4.2828577e1 4.2828577e1
3.7574612e0 2.7069717e0 4.34293e1 4.34293e1
3.8382681e0 2.7069717e0 4.4043085e1 4.4043085e1
3.919075e0 2.7069717e0 4.4669931e1 4.4669931e1
3.9998819e0 2.7069717e0 4.5309839e1 4.5309839e1

-4.0e0 2.7877786e0 4.7086853e1 4.7086853e1
-3.9191931e0 2.7877786e0 4.644693e1 4.644693e1
-3.8383862e0 2.7877786e0 4.5820068e1 4.5820068e1
-3.7575793e0 2.7877786e0 4.5206253e1 4.5206253e1
-3.6767725e0 2.7877786e0 4.4605515e1 4.4605515e1
-3.5959656e0 2.7877786e0 4.4017822e1 4.4017822e1
-3.5151587e0 2.7877786e0 4.3443192e1 4.3443192e1
-3.4343518e0 2.7877786e0 4.2881622e1 4.2881622e1
-3.3535449e0 2.7877786e0 4.2333115e1 4.2333115e1
-3.272738e0 2.7877786e0 4.1797668e1 4.1797668e1
-3.1919312e0 2.7877786e0 4.1275284e1 4.1275284e1
-3.1111243e0 2.7877786e0 4.0765944e1 4.0765944e1
-3.0303174e0 2.7877786e0 4.0269678e1 4.0269678e1
-2.9495105e0 2.7877786e0 3.9786464e1 3.9786464e1
-2.8687036e0 2.7877786e0 3.9316316e1 3.9316316e1
-2.7878967e0 2.7877786e0 3.8859221e1 3.8859221e1
-2.7070898e0 2.7877786e0 3.8415186e1 3.8415186e1
-2.626283e0 2.7877786e0 3.7984216e1 3.7984216e1
-2.545476e0 2.7877786e0 3.75663e1 3.75663e1
-2.4646692e0 2.7877786e0 3.716145e1 3.716145e1
-2.3838623e0 2.7877786e0 3.6769652e1 3.6769652e1
-2.3030554e0 2.7877786e0 3.6390915e1 3.6390915e1
-2.2222485e0 2.7877786e0 3.6025243e1 3.6025243e1
-2.1414417e0 2.7877786e0 3.5672624e1 3.5672624e1
-2.0606348e0 2.7877786e0 3.533307e1 3.533307e1
-1.9798279e0 2.7877786e0 3.5006572e1 3.5006572e1
-1.899021e0 2.7877786e0 3.4693132e1 3.4693132e1
-1.8182141e0 2.7877786e0 3.4392757e1 3.4392757e1
-1.7374072e0 2.7877786e0 3.4105435e1 3.4105435e1
-1.6566003e0 2.7877786e0 3.383118e1 3.383118e1
-1.5757935e0 2.7877786e0 3.3569978e1 3.3569978e1
-1.4949866e0 2.7877786e0 3.3321835e1 3.3321835e1
-1.4141797e0 2.7877786e0 3.3086758e1 3.3086758e1
-1.3333728e0 2.7877786e0 3.2864735e1 3.2864735e1
-1.2525659e0 2.7877786e0 3.2655775e1 3.2655775e1
-1.171759e0 2.7877786e0 3.2459872e1 3.2459872e1
-1.0909521e0 2.7877786e0 3.2277028e1 3.2277028e1
-1.0101453e0 2.7877786e0 3.2107246e1 3.2107246e1
-9.293384e-1 2.7877786e0 3.1950522e1 3.1950522e1
-8.485315e-1 2.7877786e0 3.1806857e1 3.1806857e1
-7.677246e-1 2.7877786e0 3.1676253e1 3.1676253e1
-6.869177e-1 2.7877786e0 3.1558708e1 3.1558708e1
-6.061108e-1 2.7877786e0 3.1454222e1 3.1454222e1
-5.253039e-1 2.7877786e0 3.1362796e1 3.1362796e1
-4.44497e-1 2.7877786e0 3.128443e1 3.128443e1
-3.636901e-1 2.7877786e0 3.1219122e1 3.1219122e1
-2.828832e-1 2.7877786e0 3.1166875e1 3.1166875e1
-2.020763e-1 2.7877786e0 3.1127687e1 3.1127687e1
-1.212694e-1 2.7877786e0 3.1101558e1 3.1101558e1
-4.04625e-2 2.7877786e0 3.1088489e1 3.1088489e1
4.03444e-2 2.7877786e0 3.108848e1 3.108848e1
1.211513e-1 2.7877786e0 3.110153e1 3.110153e1
2.019582e-1 2.7877786e0 3.112764e1 3.112764e1
2.827651e-1 2.7877786e0 3.1166809e1 3.1166809e1
3.63572e-1 2.7877786e0 3.1219037e1 3.1219037e1
4.443789e-1 2.7877786e0 3.1284325e1 3.1284325e1
5.251858e-1 2.7877786e0 3.1362672e1 3.1362672e1
6.059927e-1 2.7877786e0 3.145408e1 3.145408e1
6.867996e-1 2.7877786e0 3.1558546e1 3.1558546e1
7.676065e-1 2.7877786e0 3.1676073e1 3.1676073e1
8.484134e-1 2.7877786e0 3.1806657e1 3.1806657e1
9.292203e-1 2.7877786e0 3.1950302e1 3.1950302e1
1.0100272e0 2.7877786e0 3.2107007e1 3.2107007e1
1.090834e0 2.7877786e0 3.2276772e1 3.2276772e1
1.171641e0 2.7877786e0 3.2459596e1 3.2459596e1
1.2524478e0 2.7877786e0 3.2655478e1 3.2655478e1
1.3332547e0 2.7877786e0 3.2864421e1 3.2864421e1
1.4140616e0 2.7877786e0 3.3086421e1 3.3086421e1
1.4948685e0 2.7877786e0 3.3321484e1 3.3321484e1
1.5756754e0 2.7877786e0 3.3569608e1 3.3569608e1
1.6564822e0 2.7877786e0 3.3830785e1 3.3830785e1
1.7372891e0 2.7877786e0 3.4105028e1 3.4105028e1
1.818096e0 2.7877786e0 3.4392323e1 3.4392323e1
1.8989029e0 2.7877786e0 3.4692685e1 3.4692685e1
1.9797098e0 2.7877786e0 3.5006107e1 3.5006107e1
2.0605167e0 2.7877786e0 3.533258e1 3.533258e1
2.1413235e0 2.7877786e0 3.567212e1 3.567212e1
2.2221304e0 2.7877786e0 3.6024715e1 3.6024715e1
2.3029373e0 2.7877786e0 3.6390373e1 3.6390373e1
2.3837442e0 2.7877786e0 3.6769092e1 3.6769092e1
2.4645511e0 2.7877786e0 3.7160864e1 3.7160864e1
2.545358e0 2.7877786e0 3.7565701e1 3.7565701e1
2.6261649e0 2.7877786e0 3.7983592e1 3.7983592e1
2.7069717e0 2.7877786e0 3.841455e1 3.841455e1
2.7877786e0 2.7877786e0 3.8858566e1 3.8858566e1
2.8685855e0 2.7877786e0 3.9315634e1 3.9315634e1
2.9493924e0 2.7877786e0 3.978577e1 3.978577e1
3.0301993e0 2.7877786e0 4.0268958e1 4.0268958e1
3.1110062e0 2.7877786e0 4.0765211e1 4.0765211e1
3.191813e0 2.7877786e0 4.1274521e1 4.1274521e1
3.27262e0 2.7877786e0 4.179689e1 4.179689e1
3.3534268e0 2.7877786e0 4.2332321e1 4.2332321e1
3.4342337e0 2.7877786e0 4.2880814e1 4.2880814e1
3.5150406e0 2.7877786e0 4.3442368e1 4.3442368e1
3.5958475e0 2.7877786e0 4.4016983e1 4.4016983e1
3.6766544e0 2.7877786e0 4.4604645e1 4.4604645e1
3.7574612e0 2.7877786e0 4.5205368e1 4.5205368e1
3.8382681e0 2.7877786e0 4.5819153e1 4.5819153e1
3.919075e0 2.7877786e0 4.6445999e1 4.6445999e1
3.9998819e0 2.7877786e0 4.7085907e1 4.7085907e1

-4.0e0 2.8685855e0 4.8915125e1 4.8915125e1
-3.9191931e0 2.8685855e0 4.8275201e1 4.8275201e1
-3.8383862e0 2.8685855e0 4.764834e1 4.764834e1
-3.7575793e0 2.8685855e0 4.7034525e1 4.7034525e1
-3.6767725e0 2.8685855e0 4.6433786e1 4.6433786e1
-3.5959656e0 2.8685855e0 4.5846094e1 4.5846094e1
-3.5151587e0 2.8685855e0 4.5271463e1 4.5271463e1
-3.4343518e0 2.8685855e0 4.4709894e1 4.4709894e1
-3.3535449e0 2.8685855e0 4.4161386e1 4.4161386e1
-3.272738e0 2.8685855e0 4.362594e1 4.362594e1
-3.1919312e0 2.8685855e0 4.3103555e1 4.3103555e1
-3.1111243e0 2.8685855e0 4.2594215e1 4.2594215e1
-3.0303174e0 2.8685855e0 4.2097949e1 4.2097949e1
-2.9495105e0 2.8685855e0 4.1614735e1 4.1614735e1
-2.8687036e0 2.8685855e0 4.1144588e1 4.1144588e1
-2.7878967e0 2.8685855e0 4.0687492e1 4.0687492e1
-2.7070898e0 2.8685855e0 4.0243457e1 4.0243457e1
-2.626283e0 2.8685855e0 3.9812488e1 3.9812488e1
-2.545476e0 2.8685855e0 3.9394571e1 3.9394571e1
-2.4646692e0 2.8685855e0 3.8989722e1 3.8989722e1
-2.3838623e0 2.8685855e0 3.8597923e1 3.8597923e1
-2.3030554e0 2.8685855e0 3.8219186e1 3.8219186e1
-2.2222485e0 2.8685855e0 3.7853514e1 3.7853514e1
-2.1414417e0 2.8685855e0 3.7500896e1 3.7500896e1
-2.0606348e0 2.8685855e0 3.7161342e1 3.7161342e1
-1.9798279e0 2.8685855e0 3.6834843e1 3.6834843e1
-1.899021e0 2.8685855e0 3.6521404e1 3.6521404e1
-1.8182141e0 2.8685855e0 3.6221028e1 3.6221028e1
-1.7374072e0 2.8685855e0 3.5933707e1 3.5933707e1
-1.6566003e0 2.8685855e0 3.5659451e1 3.5659451e1
-1.5757935e0 2.8685855e0 3.539825e1 3.539825e1
-1.4949866e0 2.8685855e0 3.5150107e1 3.5150107e1
-1.4141797e0 2.8685855e0 3.491503e1 3.491503e1
-1.3333728e0 2.8685855e0 3.4693007e1 3.4693007e1
-1.2525659e0 2.8685855e0 3.4484047e1 3.4484047e1
-1.171759e0 2.8685855e0 3.4288144e1 3.4288144e1
-1.0909521e0 2.8685855e0 3.41053e1 3.41053e1
-1.0101453e0 2.8685855e0 3.3935518e1 3.3935518e1
-9.293384e-1 2.8685855e0 3.3778793e1 3.3778793e1
-8.485315e-1 2.8685855e0 3.3635129e1 3.3635129e1
-7.677246e-1 2.8685855e0 3.3504524e1 3.3504524e1
-6.869177e-1 2.8685855e0 3.338698e1 3.338698e1
-6.061108e-1 2.8685855e0 3.3282494e1 3.3282494e1
-5.253039e-1 2.8685855e0 3.3191068e1 3.3191068e1
-4.44497e-1 2.8685855e0 3.3112701e1 3.3112701e1
-3.636901e-1 2.8685855e0 3.3047394e1 3.3047394e1
-2.828832e-1 2.8685855e0 3.2995146e1 3.2995146e1
-2.020763e-1 2.8685855e0 3.2955959e1 3.2955959e1
-1.212694e-1 2.8685855e0 3.292983e1 3.292983e1
-4.04625e-2 2.8685855e0 3.291676e1 3.291676e1
4.03444e-2 2.8685855e0 3.2916751e1 3.2916751e1
1.211513e-1 2.8685855e0 3.2929802e1 3.2929802e1
2.019582e-1 2.8685855e0 3.2955911e1 3.2955911e1
2.827651e-1 2.8685855e0 3.299508e1 3.299508e1
3.63572e-1 2.8685855e0 3.3047308e1 3.3047308e1
4.443789e-1 2.8685855e0 3.3112596e1 3.3112596e1
5.251858e-1 2.8685855e0 3.3190944e1 3.3190944e1
6.059927e-1 2.8685855e0 3.3282352e1 3.3282352e1
6.867996e-1 2.8685855e0 3.3386818e1 3.3386818e1
7.676065e-1 2.8685855e0 3.3504344e1 3.3504344e1
8.484134e-1 2.8685855e0 3.3634929e1 3.3634929e1
9.292203e-1 2.8685855e0 3.3778574e1 3.3778574e1
1.0100272e0 2.8685855e0 3.3935278e1 3.3935278e1
1.090834e0 2.8685855e0 3.4105043e1 3.4105043e1
1.171641e0 2.8685855e0 3.4287868e1 3.4287868e1
1.2524478e0 2.8685855e0 3.448375e1 3.448375e1
1.3332547e0 2.8685855e0 3.4692693e1 3.4692693e1
1.4140616e0 2.8685855e0 3.4914693e1 3.4914693e1
1.4948685e0 2.8685855e0 3.5149756e1 3.5149756e1
1.5756754e0 2.8685855e0 3.5397879e1 3.5397879e1
1.6564822e0 2.8685855e0 3.5659056e1 3.5659056e1
1.7372891e0 2.8685855e0 3.59333e1 3.59333e1
1.818096e0 2.8685855e0 3.6220595e1 3.6220595e1
1.8989029e0 2.8685855e0 3.6520956e1 3.6520956e1
1.9797098e0 2.8685855e0 3.6834378e1 3.6834378e1
2.0605167e0 2.8685855e0 3.7160852e1 3.7160852e1
2.1413235e0 2.8685855e0 3.7500392e1 3.7500392e1
2.2221304e0 2.8685855e0 3.7852986e1 3.7852986e1
2.3029373e0 2.8685855e0 3.8218645e1 3.8218645e1
2.3837442e0 2.8685855e0 3.8597363e1 3.8597363e1
2.4645511e0 2.8685855e0 3.8989136e1 3.8989136e1
2.545358e0 2.8685855e0 3.9393973e1 3.9393973e1
2.6261649e0 2.8685855e0 3.9811864e1 3.9811864e1
2.7069717e0 2.8685855e0 4.024282e1 4.024282e1
2.7877786e0 2.8685855e0 4.0686838e1 4.0686838e1
2.8685855e0 2.8685855e0 4.1143906e1 4.1143906e1
2.9493924e0 2.8685855e0 4.1614041e1 4.1614041e1
3.0301993e0 2.8685855e0 4.2097229e1 4.2097229e1
3.1110062e0 2.8685855e0 4.2593483e1 4.2593483e1
3.191813e0 2.8685855e0 4.3102792e1 4.3102792e1
3.27262e0 2.8685855e0 4.3625162e1 4.3625162e1
3.3534268e0 2.8685855e0 4.4160593e1 4.4160593e1
3.4342337e0 2.8685855e0 4.4709085e1 4.4709085e1
3.5150406e0 2.8685855e0 4.5270639e1 4.5270639e1
3.5958475e0 2.8685855e0 4.5845255e1 4.5845255e1
3.6766544e0 2.8685855e0 4.6432916e1 4.6432916e1
3.7574612e0 2.8685855e0 4.703364e1 4.703364e1
3.8382681e0 2.8685855e0 4.7647424e1 4.7647424e1
3.919075e0 2.8685855e0 4.827427e1 4.827427e1
3.9998819e0 2.8685855e0 4.8914178e1 4.8914178e1

-4.0e0 2.9493924e0 5.0795667e1 5.0795667e1
-3.9191931e0 2.9493924e0 5.0155743e1 5.0155743e1
-3.8383862e0 2.9493924e0 4.9528882e1 4.9528882e1
-3.7575793e0 2.9493924e0 4.8915067e1 4.8915067e1
-3.6767725e0 2.9493924e0 4.8314328e1 4.8314328e1
-3.5959656e0 2.9493924e0 4.7726636e1 4.7726636e1
-3.5151587e0 2.9493924e0 4.7152005e1 4.7152005e1
-3.4343518e0 2.9493924e0 4.6590436e1 4.6590436e1
-3.3535449e0 2.9493924e0 4.6041928e1 4.6041928e1
-3.272738e0 2.9493924e0 4.5506482e1 4.5506482e1
-3.1919312e0 2.9493924e0 4.4984097e1 4.4984097e1
-3.1111243e0 2.9493924e0 4.4474757e1 4.4474757e1
-3.0303174e0 2.9493924e0 4.3978491e1 4.3978491e1
-2.9495105e0 2.9493924e0 4.3495277e1 4.3495277e1
-2.8687036e0 2.9493924e0 4.302513e1 4.302513e1
-2.7878967e0 2.9493924e0 4.2568034e1 4.2568034e1
-2.7070898e0 2.9493924e0 4.2123999e1 4.2123999e1
-2.626283e0 2.9493924e0 4.169303e1 4.169303e1
-2.545476e0 2.9493924e0 4.1275113e1 4.1275113e1
-2.4646692e0 2.9493924e0 4.0870264e1 4.0870264e1
-2.3838623e0 2.9493924e0 4.0478465e1 4.0478465e1
-2.3030554e0 2.9493924e0 4.0099728e1 4.0099728e1
-2.2222485e0 2.9493924e0 3.9734056e1 3.9734056e1
-2.1414417e0 2.9493924e0 3.9381438e1 3.9381438e1
-2.0606348e0 2.9493924e0 3.9041884e1 3.9041884e1
-1.9798279e0 2.9493924e0 3.8715385e1 3.8715385e1
-1.899021e0 2.9493924e0 3.8401945e1 3.8401945e1
-1.8182141e0 2.9493924e0 3.810157e1 3.810157e1
-1.7374072e0 2.9493924e0 3.7814249e1 3.7814249e1
-1.6566003e0 2.9493924e0 3.7539993e1 3.7539993e1
-1.5757935e0 2.9493924e0 3.7278792e1 3.7278792e1
-1.4949866e0 2.9493924e0 3.7030649e1 3.7030649e1
-1.4141797e0 2.9493924e0 3.6795572e1 3.6795572e1
-1.3333728e0 2.9493924e0 3.6573549e1 3.6573549e1
-1.2525659e0 2.9493924e0 3.6364589e1 3.6364589e1
-1.171759e0 2.9493924e0 3.6168686e1 3.6168686e1
-1.0909521e0 2.9493924e0 3.5985841e1 3.5985841e1
-1.0101453e0 2.9493924e0 3.581606e1 3.581606e1
-9.293384e-1 2.9493924e0 3.5659335e1 3.5659335e1
-8.485315e-1 2.9493924e0 3.5515671e1 3.5515671e1
-7.677246e-1 2.9493924e0 3.5385066e1 3.5385066e1
-6.869177e-1 2.9493924e0 3.5267522e1 3.5267522e1
-6.061108e-1 2.9493924e0 3.5163036e1 3.5163036e1
-5.253039e-1 2.9493924e0 3.507161e1 3.507161e1
-4.44497e-1 2.9493924e0 3.4993243e1 3.4993243e1
-3.636901e-1 2.9493924e0 3.4927936e1 3.4927936e1
-2.828832e-1 2.9493924e0 3.4875688e1 3.4875688e1
-2.020763e-1 2.9493924e0 3.48365e1 3.48365e1
-1.212694e-1 2.9493924e0 3.4810371e1 3.4810371e1
-4.04625e-2 2.9493924e0 3.4797302e1 3.4797302e1
4.03444e-2 2.9493924e0 3.4797293e1 3.4797293e1
1.211513e-1 2.9493924e0 3.4810344e1 3.4810344e1
2.019582e-1 2.9493924e0 3.4836453e1 3.4836453e1
2.827651e-1 2.9493924e0 3.4875623e1 3.4875623e1
3.63572e-1 2.9493924e0 3.492785e1 3.492785e1
4.443789e-1 2.9493924e0 3.4993138e1 3.4993138e1
5.251858e-1 2.9493924e0 3.5071486e1 3.5071486e1
6.059927e-1 2.9493924e0 3.5162894e1 3.5162894e1
6.867996e-1 2.9493924e0 3.526736e1 3.526736e1
7.676065e-1 2.9493924e0 3.5384886e1 3.5384886e1
8.484134e-1 2.9493924e0 3.5515471e1 3.5515471e1
9.292203e-1 2.9493924e0 3.5659116e1 3.5659116e1
1.0100272e0 2.9493924e0 3.581582e1 3.581582e1
1.090834e0 2.9493924e0 3.5985585e1 3.5985585e1
1.171641e0 2.9493924e0 3.616841e1 3.616841e1
1.2524478e0 2.9493924e0 3.6364291e1 3.6364291e1
1.3332547e0 2.9493924e0 3.6573235e1 3.6573235e1
1.4140616e0 2.9493924e0 3.6795235e1 3.6795235e1
1.4948685e0 2.9493924e0 3.7030298e1 3.7030298e1
1.5756754e0 2.9493924e0 3.7278421e1 3.7278421e1
1.6564822e0 2.9493924e0 3.7539598e1 3.7539598e1
1.7372891e0 2.9493924e0 3.7813841e1 3.7813841e1
1.818096e0 2.9493924e0 3.8101137e1 3.8101137e1
1.8989029e0 2.9493924e0 3.8401498e1 3.8401498e1
1.9797098e0 2.9493924e0 3.871492e1 3.871492e1
2.0605167e0 2.9493924e0 3.9041394e1 3.9041394e1
2.1413235e0 2.9493924e0 3.9380934e1 3.9380934e1
2.2221304e0 2.9493924e0 3.9733528e1 3.9733528e1
2.3029373e0 2.9493924e0 4.0099187e1 4.0099187e1
2.3837442e0 2.9493924e0 4.0477905e1 4.0477905e1
2.4645511e0 2.9493924e0 4.0869678e1 4.0869678e1
2.545358e0 2.9493924e0 4.1274515e1 4.1274515e1
2.6261649e0 2.9493924e0 4.1692406e1 4.1692406e1
2.7069717e0 2.9493924e0 4.2123363e1 4.2123363e1
2.7877786e0 2.9493924e0 4.256738e1 4.256738e1
2.8685855e0 2.9493924e0 4.3024448e1 4.3024448e1
2.9493924e0 2.9493924e0 4.3494583e1 4.3494583e1
3.0301993e0 2.9493924e0 4.3977771e1 4.3977771e1
3.1110062e0 2.9493924e0 4.4474025e1 4.4474025e1
3.191813e0 2.9493924e0 4.4983334e1 4.4983334e1
3.27262e0 2.9493924e0 4.5505704e1 4.5505704e1
3.3534268e0 2.9493924e0 4.6041135e1 4.6041135e1
3.4342337e0 2.9493924e0 4.6589627e1 4.6589627e1
3.5150406e0 2.9493924e0 4.7151181e1 4.7151181e1
3.5958475e0 2.9493924e0 4.7725797e1 4.7725797e1
3.6766544e0 2.9493924e0 4.8313458e1 4.8313458e1
3.7574612e0 2.9493924e0 4.8914182e1 4.8914182e1
3.8382681e0 2.9493924e0 4.9527966e1 4.9527966e1
3.919075e0 2.9493924e0 5.0154813e1 5.0154813e1
3.9998819e0 2.9493924e0 5.079472e1 5.079472e1

-4.0e0 3.0301993e0 5.2728418e1 5.2728418e1
-3.9191931e0 3.0301993e0 5.2088495e1 5.2088495e1
-3.8383862e0 3.0301993e0 5.1461633e1 5.1461633e1
-3.7575793e0 3.0301993e0 5.0847818e1 5.0847818e1
-3.6767725e0 3.0301993e0 5.024708e1 5.024708e1
-3.5959656e0 3.0301993e0 4.9659387e1 4.9659387e1
-3.5151587e0 3.0301993e0 4.9084756e1 4.9084756e1
-3.4343518e0 3.0301993e0 4.8523187e1 4.8523187e1
-3.3535449e0 3.0301993e0 4.797468e1 4.797468e1
-3.272738e0 3.0301993e0 4.7439233e1 4.7439233e1
-3.1919312e0 3.0301993e0 4.6916849e1 4.6916849e1
-3.1111243e0 3.0301993e0 4.6407509e1 4.6407509e1
-3.0303174e0 3.0301993e0 4.5911243e1 4.5911243e1
-2.9495105e0 3.0301993e0 4.5428029e1 4.5428029e1
-2.8687036e0 3.0301993e0 4.4957881e1 4.4957881e1
-2.7878967e0 3.0301993e0 4.4500786e1 4.4500786e1
-2.7070898e0 3.0301993e0 4.405675e1 4.405675e1
-2.626283e0 3.0301993e0 4.3625781e1 4.3625781e1
-2.545476e0 3.0301993e0 4.3207864e1 4.3207864e1
-2.4646692e0 3.0301993e0 4.2803015e1 4.2803015e1
-2.3838623e0 3.0301993e0 4.2411217e1 4.2411217e1
-2.3030554e0 3.0301993e0 4.203248e1 4.203248e1
-2.2222485e0 3.0301993e0 4.1666808e1 4.1666808e1
-2.1414417e0 3.0301993e0 4.1314189e1 4.1314189e1
-2.0606348e0 3.0301993e0 4.0974635e1 4.0974635e1
-1.9798279e0 3.0301993e0 4.0648137e1 4.0648137e1
-1.899021e0 3.0301993e0 4.0334697e1 4.0334697e1
-1.8182141e0 3.0301993e0 4.0034322e1 4.0034322e1
-1.7374072e0 3.0301993e0 3.9747e1 3.9747e1
-1.6566003e0 3.0301993e0 3.9472745e1 3.9472745e1
-1.5757935e0 3.0301993e0 3.9211543e1 3.9211543e1
-1.4949866e0 3.0301993e0 3.89634e1 3.89634e1
-1.4141797e0 3.0301993e0 3.8728323e1 3.8728323e1
-1.3333728e0 3.0301993e0 3.85063e1 3.85063e1
-1.2525659e0 3.0301993e0 3.829734e1 3.829734e1
-1.171759e0 3.0301993e0 3.8101437e1 3.8101437e1
-1.0909521e0 3.0301993e0 3.7918593e1 3.7918593e1
-1.0101453e0 3.0301993e0 3.7748811e1 3.7748811e1
-9.293384e-1 3.0301993e0 3.7592087e1 3.7592087e1
-8.485315e-1 3.0301993e0 3.7448422e1 3.7448422e1
-7.677246e-1 3.0301993e0 3.7317818e1 3.7317818e1
-6.869177e-1 3.0301993e0 3.7200273e1 3.7200273e1
-6.061108e-1 3.0301993e0 3.7095787e1 3.7095787e1
-5.253039e-1 3.0301993e0 3.7004361e1 3.7004361e1
-4.44497e-1 3.0301993e0 3.6925995e1 3.6925995e1
-3.636901e-1 3.0301993e0 3.6860687e1 3.6860687e1
-2.828832e-1 3.0301993e0 3.680844e1 3.680844e1
-2.020763e-1 3.0301993e0 3.6769252e1 3.6769252e1
-1.212694e-1 3.0301993e0 3.6743123e1 3.6743123e1
-4.04625e-2 3.0301993e0 3.6730054e1 3.6730054e1
4.03444e-2 3.0301993e0 3.6730045e1 3.6730045e1
1.211513e-1 3.0301993e0 3.6743095e1 3.6743095e1
2.019582e-1 3.0301993e0 3.6769205e1 3.6769205e1
2.827651e-1 3.0301993e0 3.6808374e1 3.6808374e1
3.63572e-1 3.0301993e0 3.6860602e1 3.6860602e1
4.443789e-1 3.0301993e0 3.692589e1 3.692589e1
5.251858e-1 3.0301993e0 3.7004237e1 3.7004237e1
6.059927e-1 3.0301993e0 3.7095645e1 3.7095645e1
6.867996e-1 3.0301993e0 3.7200111e1 3.7200111e1
7.676065e-1 3.0301993e0 3.7317638e1 3.7317638e1
8.484134e-1 3.0301993e0 3.7448222e1 3.7448222e1
9.292203e-1 3.0301993e0 3.7591867e1 3.7591867e1
1.0100272e0 3.0301993e0 3.7748572e1 3.7748572e1
1.090834e0 3.0301993e0 3.7918336e1 3.7918336e1
1.171641e0 3.0301993e0 3.8101161e1 3.8101161e1
1.2524478e0 3.0301993e0 3.8297043e1 3.8297043e1
1.3332547e0 3.0301993e0 3.8505986e1 3.8505986e1
1.4140616e0 3.0301993e0 3.8727986e1 3.8727986e1
1.4948685e0 3.0301993e0 3.896305e1 3.896305e1
1.5756754e0 3.0301993e0 3.9211172e1 3.9211172e1
1.6564822e0 3.0301993e0 3.947235e1 3.947235e1
1.7372891e0 3.0301993e0 3.9746593e1 3.9746593e1
1.818096e0 3.0301993e0 4.0033888e1 4.0033888e1
1.8989029e0 3.0301993e0 4.033425e1 4.033425e1
1.9797098e0 3.0301993e0 4.0647672e1 4.0647672e1
2.0605167e0 3.0301993e0 4.0974146e1 4.0974146e1
2.1413235e0 3.0301993e0 4.1313686e1 4.1313686e1
2.2221304e0 3.0301993e0 4.166628e1 4.166628e1
2.3029373e0 3.0301993e0 4.2031938e1 4.2031938e1
2.3837442e0 3.0301993e0 4.2410657e1 4.2410657e1
2.4645511e0 3.0301993e0 4.2802429e1 4.2802429e1
2.545358e0 3.0301993e0 4.3207266e1 4.3207266e1
2.6261649e0 3.0301993e0 4.3625157e1 4.3625157e1
2.7069717e0 3.0301993e0 4.4056114e1 4.4056114e1
2.7877786e0 3.0301993e0 4.4500131e1 4.4500131e1
2.8685855e0 3.0301993e0 4.4957199e1 4.4957199e1
2.9493924e0 3.0301993e0 4.5427335e1 4.5427335e1
3.0301993e0 3.0301993e0 4.5910522e1 4.5910522e1
3.1110062e0 3.0301993e0 4.6406776e1 4.6406776e1
3.191813e0 3.0301993e0 4.6916086e1 4.6916086e1
3.27262e0 3.0301993e0 4.7438455e1 4.7438455e1
3.3534268e0 3.0301993e0 4.7973886e1 4.7973886e1
3.4342337e0 3.0301993e0 4.8522379e1 4.8522379e1
3.5150406e0 3.0301993e0 4.9083932e1 4.9083932e1
3.5958475e0 3.0301993e0 4.9658548e1 4.9658548e1
3.6766544e0 3.0301993e0 5.024621e1 5.024621e1
3.7574612e0 3.0301993e0 5.0846933e1 5.0846933e1
3.8382681e0 3.0301993e0 5.1460718e1 5.1460718e1
3.919075e0 3.0301993e0 5.2087564e1 5.2087564e1
3.9998819e0 3.0301993e0 5.2727472e1 5.2727472e1

-4.0e0 3.1110062e0 5.4713434e1 5.4713434e1
-3.9191931e0 3.1110062e0 5.407351e1 5.407351e1
-3.8383862e0 3.1110062e0 5.3446649e1 5.3446649e1
-3.7575793e0 3.1110062e0 5.2832834e1 5.2832834e1
-3.6767725e0 3.1110062e0 5.2232095e1 5.2232095e1
-3.5959656e0 3.1110062e0 5.1644403e1 5.1644403e1
-3.5151587e0 3.1110062e0 5.1069772e1 5.1069772e1
-3.4343518e0 3.1110062e0 5.0508203e1 5.0508203e1
-3.3535449e0 3.1110062e0 4.9959695e1 4.9959695e1
-3.272738e0 3.1110062e0 4.942425e1 4.942425e1
-3.1919312e0 3.1110062e0 4.8901865e1 4.8901865e1
-3.1111243e0 3.1110062e0 4.8392525e1 4.8392525e1
-3.0303174e0 3.1110062e0 4.7896259e1 4.7896259e1
-2.9495105e0 3.1110062e0 4.7413045e1 4.7413045e1
-2.8687036e0 3.1110062e0 4.6942897e1 4.6942897e1
-2.7878967e0 3.1110062e0 4.6485802e1 4.6485802e1
-2.7070898e0 3.1110062e0 4.6041766e1 4.6041766e1
-2.626283e0 3.1110062e0 4.5610797e1 4.5610797e1
-2.545476e0 3.1110062e0 4.519288e1 4.519288e1
-2.4646692e0 3.1110062e0 4.4788031e1 4.4788031e1
-2.3838623e0 3.1110062e0 4.4396233e1 4.4396233e1
-2.3030554e0 3.1110062e0 4.4017496e1 4.4017496e1
-2.2222485e0 3.1110062e0 4.3651823e1 4.3651823e1
-2.1414417e0 3.1110062e0 4.3299205e1 4.3299205e1
-2.0606348e0 3.1110062e0 4.2959651e1 4.2959651e1
-1.9798279e0 3.1110062e0 4.2633153e1 4.2633153e1
-1.899021e0 3.1110062e0 4.2319713e1 4.2319713e1
-1.8182141e0 3.1110062e0 4.2019337e1 4.2019337e1
-1.7374072e0 3.1110062e0 4.1732016e1 4.1732016e1
-1.6566003e0 3.1110062e0 4.145776e1 4.145776e1
-1.5757935e0 3.1110062e0 4.1196559e1 4.1196559e1
-1.4949866e0 3.1110062e0 4.0948416e1 4.0948416e1
-1.4141797e0 3.1110062e0 4.0713339e1 4.0713339e1
-1.3333728e0 3.1110062e0 4.0491316e1 4.0491316e1
-1.2525659e0 3.1110062e0 4.0282356e1 4.0282356e1
-1.171759e0 3.1110062e0 4.0086453e1 4.0086453e1
-1.0909521e0 3.1110062e0 3.9903609e1 3.9903609e1
-1.0101453e0 3.1110062e0 3.9733827e1 3.9733827e1
-9.293384e-1 3.1110062e0 3.9577103e1 3.9577103e1
-8.485315e-1 3.1110062e0 3.9433438e1 3.9433438e1
-7.677246e-1 3.1110062e0 3.9302834e1 3.9302834e1
-6.869177e-1 3.1110062e0 3.9185289e1 3.9185289e1
-6.061108e-1 3.1110062e0 3.9080803e1 3.9080803e1
-5.253039e-1 3.1110062e0 3.8989377e1 3.8989377e1
-4.44497e-1 3.1110062e0 3.891101e1 3.891101e1
-3.636901e-1 3.1110062e0 3.8845703e1 3.8845703e1
-2.828832e-1 3.1110062e0 3.8793456e1 3.8793456e1
-2.020763e-1 3.1110062e0 3.8754268e1 3.8754268e1
-1.212694e-1 3.1110062e0 3.8728139e1 3.8728139e1
-4.04625e-2 3.1110062e0 3.871507e1 3.871507e1
4.03444e-2 3.1110062e0 3.871506e1 3.871506e1
1.211513e-1 3.1110062e0 3.8728111e1 3.8728111e1
2.019582e-1 3.1110062e0 3.875422e1 3.875422e1
2.827651e-1 3.1110062e0 3.879339e1 3.879339e1
3.63572e-1 3.1110062e0 3.8845618e1 3.8845618e1
4.443789e-1 3.1110062e0 3.8910905e1 3.8910905e1
5.251858e-1 3.1110062e0 3.8989253e1 3.8989253e1
6.059927e-1 3.1110062e0 3.9080661e1 3.9080661e1
6.867996e-1 3.1110062e0 3.9185127e1 3.9185127e1
7.676065e-1 3.1110062e0 3.9302654e1 3.9302654e1
8.484134e-1 3.1110062e0 3.9433238e1 3.9433238e1
9.292203e-1 3.1110062e0 3.9576883e1 3.9576883e1
1.0100272e0 3.1110062e0 3.9733588e1 3.9733588e1
1.090834e0 3.1110062e0 3.9903352e1 3.9903352e1
1.171641e0 3.1110062e0 4.0086177e1 4.0086177e1
1.2524478e0 3.1110062e0 4.0282059e1 4.0282059e1
1.3332547e0 3.1110062e0 4.0491002e1 4.0491002e1
1.4140616e0 3.1110062e0 4.0713002e1 4.0713002e1
1.4948685e0 3.1110062e0 4.0948065e1 4.0948065e1
1.5756754e0 3.1110062e0 4.1196188e1 4.1196188e1
1.6564822e0 3.1110062e0 4.1457365e1 4.1457365e1
1.7372891e0 3.1110062e0 4.1731609e1 4.1731609e1
1.818096e0 3.1110062e0 4.2018904e1 4.2018904e1
1.8989029e0 3.1110062e0 4.2319266e1 4.2319266e1
1.9797098e0 3.1110062e0 4.2632687e1 4.2632687e1
2.0605167e0 3.1110062e0 4.2959161e1 4.2959161e1
2.1413235e0 3.1110062e0 4.3298701e1 4.3298701e1
2.2221304e0 3.1110062e0 4.3651295e1 4.3651295e1
2.3029373e0 3.1110062e0 4.4016954e1 4.4016954e1
2.3837442e0 3.1110062e0 4.4395673e1 4.4395673e1
2.4645511e0 3.1110062e0 4.4787445e1 4.4787445e1
2.545358e0 3.1110062e0 4.5192282e1 4.5192282e1
2.6261649e0 3.1110062e0 4.5610173e1 4.5610173e1
2.7069717e0 3.1110062e0 4.604113e1 4.604113e1
2.7877786e0 3.1110062e0 4.6485147e1 4.6485147e1
2.8685855e0 3.1110062e0 4.6942215e1 4.6942215e1
2.9493924e0 3.1110062e0 4.741235e1 4.741235e1
3.0301993e0 3.1110062e0 4.7895538e1 4.7895538e1
3.1110062e0 3.1110062e0 4.8391792e1 4.8391792e1
3.191813e0 3.1110062e0 4.8901102e1 4.8901102e1
3.27262e0 3.1110062e0 4.9423471e1 4.9423471e1
3.3534268e0 3.1110062e0 4.9958902e1 4.9958902e1
3.4342337e0 3.1110062e0 5.0507394e1 5.0507394e1
3.5150406e0 3.1110062e0 5.1068948e1 5.1068948e1
3.5958475e0 3.1110062e0 5.1643564e1 5.1643564e1
3.6766544e0 3.1110062e0 5.2231226e1 5.2231226e1
3.7574612e0 3.1110062e0 5.2831949e1 5.2831949e1
3.8382681e0 3.1110062e0 5.3445734e1 5.3445734e1
3.919075e0 3.1110062e0 5.407258e1 5.407258e1
3.9998819e0 3.1110062e0 5.4712488e1 5.4712488e1

-4.0e0 3.191813e0 5.6750671e1 5.6750671e1
-3.9191931e0 3.191813e0 5.6110748e1 5.6110748e1
-3.8383862e0 3.191813e0 5.5483887e1 5.5483887e1
-3.7575793e0 3.191813e0 5.4870071e1 5.4870071e1
-3.6767725e0 3.191813e0 5.4269333e1 5.4269333e1
-3.5959656e0 3.191813e0 5.368164e1 5.368164e1
-3.5151587e0 3.191813e0 5.310701e1 5.310701e1
-3.4343518e0 3.191813e0 5.254544e1 5.254544e1
-3.3535449e0 3.191813e0 5.1996933e1 5.1996933e1
-3.272738e0 3.191813e0 5.1461487e1 5.1461487e1
-3.1919312e0 3.191813e0 5.0939102e1 5.0939102e1
-3.1111243e0 3.191813e0 5.0429762e1 5.0429762e1
-3.0303174e0 3.191813e0 4.9933496e1 4.9933496e1
-2.9495105e0 3.191813e0 4.9450282e1 4.9450282e1
-2.8687036e0 3.191813e0 4.8980135e1 4.8980135e1
-2.7878967e0 3.191813e0 4.852304e1 4.852304e1
-2.7070898e0 3.191813e0 4.8079004e1 4.8079004e1
-2.626283e0 3.191813e0 4.7648035e1 4.7648035e1
-2.545476e0 3.191813e0 4.7230118e1 4.7230118e1
-2.4646692e0 3.191813e0 4.6825269e1 4.6825269e1
-2.3838623e0 3.191813e0 4.643347e1 4.643347e1
-2.3030554e0 3.191813e0 4.6054733e1 4.6054733e1
-2.2222485e0 3.191813e0 4.5689061e1 4.5689061e1
-2.1414417e0 3.191813e0 4.5336443e1 4.5336443e1
-2.0606348e0 3.191813e0 4.4996889e1 4.4996889e1
-1.9798279e0 3.191813e0 4.467039e1 4.467039e1
-1.899021e0 3.191813e0 4.435695e1 4.435695e1
-1.8182141e0 3.191813e0 4.4056575e1 4.4056575e1
-1.7374072e0 3.191813e0 4.3769254e1 4.3769254e1
-1.6566003e0 3.191813e0 4.3494998e1 4.3494998e1
-1.5757935e0 3.191813e0 4.3233797e1 4.3233797e1
-1.4949866e0 3.191813e0 4.2985654e1 4.2985654e1
-1.4141797e0 3.191813e0 4.2750577e1 4.2750577e1
-1.3333728e0 3.191813e0 4.2528554e1 4.2528554e1
-1.2525659e0 3.191813e0 4.2319594e1 4.2319594e1
-1.171759e0 3.191813e0 4.2123691e1 4.2123691e1
-1.0909521e0 3.191813e0 4.1940846e1 4.1940846e1
-1.0101453e0 3.191813e0 4.1771065e1 4.1771065e1
-9.293384e-1 3.191813e0 4.161434e1 4.161434e1
-8.485315e-1 3.191813e0 4.1470676e1 4.1470676e1
-7.677246e-1 3.191813e0 4.1340071e1 4.1340071e1
-6.869177e-1 3.191813e0 4.1222527e1 4.1222527e1
-6.061108e-1 3.191813e0 4.111804e1 4.111804e1
-5.253039e-1 3.191813e0 4.1026614e1 4.1026614e1
-4.44497e-1 3.191813e0 4.0948248e1 4.0948248e1
-3.636901e-1 3.191813e0 4.088294e1 4.088294e1
-2.828832e-1 3.191813e0 4.0830693e1 4.0830693e1
-2.020763e-1 3.191813e0 4.0791505e1 4.0791505e1
-1.212694e-1 3.191813e0 4.0765376e1 4.0765376e1
-4.04625e-2 3.191813e0 4.0752307e1 4.0752307e1
4.03444e-2 3.191813e0 4.0752298e1 4.0752298e1
1.211513e-1 3.191813e0 4.0765349e1 4.0765349e1
2.019582e-1 3.191813e0 4.0791458e1 4.0791458e1
2.827651e-1 3.191813e0 4.0830627e1 4.0830627e1
3.63572e-1 3.191813e0 4.0882855e1 4.0882855e1
4.443789e-1 3.191813e0 4.0948143e1 4.0948143e1
5.251858e-1 3.191813e0 4.1026491e1 4.1026491e1
6.059927e-1 3.191813e0 4.1117899e1 4.1117899e1
6.867996e-1 3.191813e0 4.1222365e1 4.1222365e1
7.676065e-1 3.191813e0 4.1339891e1 4.1339891e1
8.484134e-1 3.191813e0 4.1470476e1 4.1470476e1
9.292203e-1 3.191813e0 4.161412e1 4.161412e1
1.0100272e0 3.191813e0 4.1770825e1 4.1770825e1
1.090834e0 3.191813e0 4.194059e1 4.194059e1
1.171641e0 3.191813e0 4.2123415e1 4.2123415e1
1.2524478e0 3.191813e0 4.2319296e1 4.2319296e1
1.3332547e0 3.191813e0 4.252824e1 4.252824e1
1.4140616e0 3.191813e0 4.275024e1 4.275024e1
1.4948685e0 3.191813e0 4.2985303e1 4.2985303e1
1.5756754e0 3.191813e0 4.3233426e1 4.3233426e1
1.6564822e0 3.191813e0 4.3494603e1 4.3494603e1
1.7372891e0 3.191813e0 4.3768846e1 4.3768846e1
1.818096e0 3.191813e0 4.4056142e1 4.4056142e1
1.8989029e0 3.191813e0 4.4356503e1 4.4356503e1
1.9797098e0 3.191813e0 4.4669925e1 4.4669925e1
2.0605167e0 3.191813e0 4.4996399e1 4.4996399e1
2.1413235e0 3.191813e0 4.5335939e1 4.5335939e1
2.2221304e0 3.191813e0 4.5688533e1 4.5688533e1
2.3029373e0 3.191813e0 4.6054192e1 4.6054192e1
2.3837442e0 3.191813e0 4.643291e1 4.643291e1
2.4645511e0 3.191813e0 4.6824683e1 4.6824683e1
2.545358e0 3.191813e0 4.722952e1 4.722952e1
2.6261649e0 3.191813e0 4.764741e1 4.764741e1
2.7069717e0 3.191813e0 4.8078368e1 4.8078368e1
2.7877786e0 3.191813e0 4.8522385e1 4.8522385e1
2.8685855e0 3.191813e0 4.8979453e1 4.8979453e1
2.9493924e0 3.191813e0 4.9449588e1 4.9449588e1
3.0301993e0 3.191813e0 4.9932776e1 4.9932776e1
3.1110062e0 3.191813e0 5.042903e1 5.042903e1
3.191813e0 3.191813e0 5.0938339e1 5.0938339e1
3.27262e0 3.191813e0 5.1460709e1 5.1460709e1
3.3534268e0 3.191813e0 5.199614e1 5.199614e1
3.4342337e0 3.191813e0 5.2544632e1 5.2544632e1
3.5150406e0 3.191813e0 5.3106186e1 5.3106186e1
3.5958475e0 3.191813e0 5.3680801e1 5.3680801e1
3.6766544e0 3.191813e0 5.4268463e1 5.4268463e1
3.7574612e0 3.191813e0 5.4869186e1 5.4869186e1
3.8382681e0 3.191813e0 5.5482971e1 5.5482971e1
3.919075e0 3.191813e0 5.6109818e1 5.6109818e1
3.9998819e0 3.191813e0 5.6749725e1 5.6749725e1

-4.0e0 3.27262e0 5.8840149e1 5.8840149e1
-3.9191931e0 3.27262e0 5.8200226e1 5.8200226e1
-3.8383862e0 3.27262e0 5.7573364e1 5.7573364e1
-3.7575793e0 3.27262e0 5.6959549e1 5.6959549e1
-3.6767725e0 3.27262e0 5.635881e1 5.635881e1
-3.5959656e0 3.27262e0 5.5771118e1 5.5771118e1
-3.5151587e0 3.27262e0 5.5196487e1 5.5196487e1
-3.4343518e0 3.27262e0 5.4634918e1 5.4634918e1
-3.3535449e0 3.27262e0 5.408641e1 5.408641e1
-3.272738e0 3.27262e0 5.3550964e1 5.3550964e1
-3.1919312e0 3.27262e0 5.302858e1 5.302858e1
-3.1111243e0 3.27262e0 5.251924e1 5.251924e1
-3.0303174e0 3.27262e0 5.2022974e1 5.2022974e1
-2.9495105e0 3.27262e0 5.153976e1 5.153976e1
-2.8687036e0 3.27262e0 5.1069612e1 5.1069612e1
-2.7878967e0 3.27262e0 5.0612517e1 5.0612517e1
-2.7070898e0 3.27262e0 5.0168481e1 5.0168481e1
-2.626283e0 3.27262e0 4.9737512e1 4.9737512e1
-2.545476e0 3.27262e0 4.9319595e1 4.9319595e1
-2.4646692e0 3.27262e0 4.8914746e1 4.8914746e1
-2.3838623e0 3.27262e0 4.8522948e1 4.8522948e1
-2.3030554e0 3.27262e0 4.8144211e1 4.8144211e1
-2.2222485e0 3.27262e0 4.7778539e1 4.7778539e1
-2.1414417e0 3.27262e0 4.742592e1 4.742592e1
-2.0606348e0 3.27262e0 4.7086366e1 4.7086366e1
-1.9798279e0 3.27262e0 4.6759868e1 4.6759868e1
-1.899021e0 3.27262e0 4.6446428e1 4.6446428e1
-1.8182141e0 3.27262e0 4.6146053e1 4.6146053e1
-1.7374072e0 3.27262e0 4.5858731e1 4.5858731e1
-1.6566003e0 3.27262e0 4.5584476e1 4.5584476e1
-1.5757935e0 3.27262e0 4.5323274e1 4.5323274e1
-1.4949866e0 3.27262e0 4.5075131e1 4.5075131e1
-1.4141797e0 3.27262e0 4.4840054e1 4.4840054e1
-1.3333728e0 3.27262e0 4.4618031e1 4.4618031e1
-1.2525659e0 3.27262e0 4.4409071e1 4.4409071e1
-1.171759e0 3.27262e0 4.4213168e1 4.4213168e1
-1.0909521e0 3.27262e0 4.4030324e1 4.4030324e1
-1.0101453e0 3.27262e0 4.3860542e1 4.3860542e1
-9.293384e-1 3.27262e0 4.3703818e1 4.3703818e1
-8.485315e-1 3.27262e0 4.3560153e1 4.3560153e1
-7.677246e-1 3.27262e0 4.3429549e1 4.3429549e1
-6.869177e-1 3.27262e0 4.3312004e1 4.3312004e1
-6.061108e-1 3.27262e0 4.3207518e1 4.3207518e1
-5.253039e-1 3.27262e0 4.3116092e1 4.3116092e1
-4.44497e-1 3.27262e0 4.3037726e1 4.3037726e1
-3.636901e-1 3.27262e0 4.2972418e1 4.2972418e1
-2.828832e-1 3.27262e0 4.292017e1 4.292017e1
-2.020763e-1 3.27262e0 4.2880983e1 4.2880983e1
-1.212694e-1 3.27262e0 4.2854854e1 4.2854854e1
-4.04625e-2 3.27262e0 4.2841785e1 4.2841785e1
4.03444e-2 3.27262e0 4.2841776e1 4.2841776e1
1.211513e-1 3.27262e0 4.2854826e1 4.2854826e1
2.019582e-1 3.27262e0 4.2880936e1 4.2880936e1
2.827651e-1 3.27262e0 4.2920105e1 4.2920105e1
3.63572e-1 3.27262e0 4.2972333e1 4.2972333e1
4.443789e-1 3.27262e0 4.303762e1 4.303762e1
5.251858e-1 3.27262e0 4.3115968e1 4.3115968e1
6.059927e-1 3.27262e0 4.3207376e1 4.3207376e1
6.867996e-1 3.27262e0 4.3311842e1 4.3311842e1
7.676065e-1 3.27262e0 4.3429369e1 4.3429369e1
8.484134e-1 3.27262e0 4.3559953e1 4.3559953e1
9.292203e-1 3.27262e0 4.3703598e1 4.3703598e1
1.0100272e0 3.27262e0 4.3860303e1 4.3860303e1
1.090834e0 3.27262e0 4.4030067e1 4.4030067e1
1.171641e0 3.27262e0 4.4212892e1 4.4212892e1
1.2524478e0 3.27262e0 4.4408774e1 4.4408774e1
1.3332547e0 3.27262e0 4.4617717e1 4.4617717e1
1.4140616e0 3.27262e0 4.4839717e1 4.4839717e1
1.4948685e0 3.27262e0 4.507478e1 4.507478e1
1.5756754e0 3.27262e0 4.5322903e1 4.5322903e1
1.6564822e0 3.27262e0 4.558408e1 4.558408e1
1.7372891e0 3.27262e0 4.5858324e1 4.5858324e1
1.818096e0 3.27262e0 4.6145619e1 4.6145619e1
1.8989029e0 3.27262e0 4.6445981e1 4.6445981e1
1.9797098e0 3.27262e0 4.6759402e1 4.6759402e1
2.0605167e0 3.27262e0 4.7085876e1 4.7085876e1
2.1413235e0 3.27262e0 4.7425417e1 4.7425417e1
2.2221304e0 3.27262e0 4.777801e1 4.777801e1
2.3029373e0 3.27262e0 4.8143669e1 4.8143669e1
2.3837442e0 3.27262e0 4.8522388e1 4.8522388e1
2.4645511e0 3.27262e0 4.891416e1 4.891416e1
2.545358e0 3.27262e0 4.9318997e1 4.9318997e1
2.6261649e0 3.27262e0 4.9736888e1 4.9736888e1
2.7069717e0 3.27262e0 5.0167845e1 5.0167845e1
2.7877786e0 3.27262e0 5.0611862e1 5.0611862e1
2.8685855e0 3.27262e0 5.106893e1 5.106893e1
2.9493924e0 3.27262e0 5.1539066e1 5.1539066e1
3.0301993e0 3.27262e0 5.2022253e1 5.2022253e1
3.1110062e0 3.27262e0 5.2518507e1 5.2518507e1
3.191813e0 3.27262e0 5.3027817e1 5.3027817e1
3.27262e0 3.27262e0 5.3550186e1 5.3550186e1
3.3534268e0 3.27262e0 5.4085617e1 5.4085617e1
3.4342337e0 3.27262e0 5.463411e1 5.463411e1
3.5150406e0 3.27262e0 5.5195663e1 5.5195663e1
3.5958475e0 3.27262e0 5.5770279e1 5.5770279e1
3.6766544e0 3.27262e0 5.635794e1 5.635794e1
3.7574612e0 3.27262e0 5.6958664e1 5.6958664e1
3.8382681e0 3.27262e0 5.7572449e1 5.7572449e1
3.919075e0 3.27262e0 5.8199295e1 5.8199295e1
3.9998819e0 3.27262e0 5.8839203e1 5.8839203e1

-4.0e0 3.3534268e0 6.0981873e1 6.0981873e1
-3.9191931e0 3.3534268e0 6.034195e1 6.034195e1
-3.8383862e0 3.3534268e0 5.9715088e1 5.9715088e1
-3.7575793e0 3.3534268e0 5.9101273e1 5.9101273e1
-3.6767725e0 3.3534268e0 5.8500534e1 5.8500534e1
-3.5959656e0 3.3534268e0 5.7912842e1 5.7912842e1
-3.5151587e0 3.3534268e0 5.7338211e1 5.7338211e1
-3.4343518e0 3.3534268e0 5.6776642e1 5.6776642e1
-3.3535449e0 3.3534268e0 5.6228134e1 5.6228134e1
-3.272738e0 3.3534268e0 5.5692688e1 5.5692688e1
-3.1919312e0 3.3534268e0 5.5170303e1 5.5170303e1
-3.1111243e0 3.3534268e0 5.4660963e1 5.4660963e1
-3.0303174e0 3.3534268e0 5.4164697e1 5.4164697e1
-2.9495105e0 3.3534268e0 5.3681483e1 5.3681483e1
-2.8687036e0 3.3534268e0 5.3211336e1 5.3211336e1
-2.7878967e0 3.3534268e0 5.275424e1 5.275424e1
-2.7070898e0 3.3534268e0 5.2310205e1 5.2310205e1
-2.626283e0 3.3534268e0 5.1879236e1 5.1879236e1
-2.545476e0 3.3534268e0 5.1461319e1 5.1461319e1
-2.4646692e0 3.3534268e0 5.105647e1 5.105647e1
-2.3838623e0 3.3534268e0 5.0664671e1 5.0664671e1
-2.3030554e0 3.3534268e0 5.0285934e1 5.0285934e1
-2.2222485e0 3.3534268e0 4.9920262e1 4.9920262e1
-2.1414417e0 3.3534268e0 4.9567644e1 4.9567644e1
-2.0606348e0 3.3534268e0 4.922809e1 4.922809e1
-1.9798279e0 3.3534268e0 4.8901591e1 4.8901591e1
-1.899021e0 3.3534268e0 4.8588152e1 4.8588152e1
-1.8182141e0 3.3534268e0 4.8287776e1 4.8287776e1
-1.7374072e0 3.3534268e0 4.8000455e1 4.8000455e1
-1.6566003e0 3.3534268e0 4.77262e1 4.77262e1
-1.5757935e0 3.3534268e0 4.7464998e1 4.7464998e1
-1.4949866e0 3.3534268e0 4.7216855e1 4.7216855e1
-1.4141797e0 3.3534268e0 4.6981778e1 4.6981778e1
-1.3333728e0 3.3534268e0 4.6759755e1 4.6759755e1
-1.2525659e0 3.3534268e0 4.6550795e1 4.6550795e1
-1.171759e0 3.3534268e0 4.6354892e1 4.6354892e1
-1.0909521e0 3.3534268e0 4.6172047e1 4.6172047e1
-1.0101453e0 3.3534268e0 4.6002266e1 4.6002266e1
-9.293384e-1 3.3534268e0 4.5845541e1 4.5845541e1
-8.485315e-1 3.3534268e0 4.5701877e1 4.5701877e1
-7.677246e-1 3.3534268e0 4.5571272e1 4.5571272e1
-6.869177e-1 3.3534268e0 4.5453728e1 4.5453728e1
-6.061108e-1 3.3534268e0 4.5349242e1 4.5349242e1
-5.253039e-1 3.3534268e0 4.5257816e1 4.5257816e1
-4.44497e-1 3.3534268e0 4.517945e1 4.517945e1
-3.636901e-1 3.3534268e0 4.5114142e1 4.5114142e1
-2.828832e-1 3.3534268e0 4.5061894e1 4.5061894e1
-2.020763e-1 3.3534268e0 4.5022707e1 4.5022707e1
-1.212694e-1 3.3534268e0 4.4996577e1 4.4996577e1
-4.04625e-2 3.3534268e0 4.4983508e1 4.4983508e1
4.03444e-2 3.3534268e0 4.4983499e1 4.4983499e1
1.211513e-1 3.3534268e0 4.499655e1 4.499655e1
2.019582e-1 3.3534268e0 4.502266e1 4.502266e1
2.827651e-1 3.3534268e0 4.5061829e1 4.5061829e1
3.63572e-1 3.3534268e0 4.5114056e1 4.5114056e1
4.443789e-1 3.3534268e0 4.5179344e1 4.5179344e1
5.251858e-1 3.3534268e0 4.5257692e1 4.5257692e1
6.059927e-1 3.3534268e0 4.53491e1 4.53491e1
6.867996e-1 3.3534268e0 4.5453566e1 4.5453566e1
7.676065e-1 3.3534268e0 4.5571092e1 4.5571092e1
8.484134e-1 3.3534268e0 4.5701677e1 4.5701677e1
9.292203e-1 3.3534268e0 4.5845322e1 4.5845322e1
1.0100272e0 3.3534268e0 4.6002026e1 4.6002026e1
1.090834e0 3.3534268e0 4.6171791e1 4.6171791e1
1.171641e0 3.3534268e0 4.6354616e1 4.6354616e1
1.2524478e0 3.3534268e0 4.6550497e1 4.6550497e1
1.3332547e0 3.3534268e0 4.675944e1 4.675944e1
1.4140616e0 3.3534268e0 4.698144e1 4.698144e1
1.4948685e0 3.3534268e0 4.7216504e1 4.7216504e1
1.5756754e0 3.3534268e0 4.7464627e1 4.7464627e1
1.6564822e0 3.3534268e0 4.7725804e1 4.7725804e1
1.7372891e0 3.3534268e0 4.8000047e1 4.8000047e1
1.818096e0 3.3534268e0 4.8287343e1 4.8287343e1
1.8989029e0 3.3534268e0 4.8587704e1 4.8587704e1
1.9797098e0 3.3534268e0 4.8901126e1 4.8901126e1
2.0605167e0 3.3534268e0 4.92276e1 4.92276e1
2.1413235e0 3.3534268e0 4.956714e1 4.956714e1
2.2221304e0 3.3534268e0 4.9919734e1 4.9919734e1
2.3029373e0 3.3534268e0 5.0285393e1 5.0285393e1
2.3837442e0 3.3534268e0 5.0664111e1 5.0664111e1
2.4645511e0 3.3534268e0 5.1055884e1 5.1055884e1
2.545358e0 3.3534268e0 5.1460721e1 5.1460721e1
2.6261649e0 3.3534268e0 5.1878612e1 5.1878612e1
2.7069717e0 3.3534268e0 5.2309569e1 5.2309569e1
2.7877786e0 3.3534268e0 5.2753586e1 5.2753586e1
2.8685855e0 3.3534268e0 5.3210654e1 5.3210654e1
2.9493924e0 3.3534268e0 5.3680789e1 5.3680789e1
3.0301993e0 3.3534268e0 5.4163977e1 5.4163977e1
3.1110062e0 3.3534268e0 5.4660231e1 5.4660231e1
3.191813e0 3.3534268e0 5.516954e1 5.516954e1
3.27262e0 3.3534268e0 5.569191e1 5.569191e1
3.3534268e0 3.3534268e0 5.622734e1 5.622734e1
3.4342337e0 3.3534268e0 5.6775833e1 5.6775833e1
3.5150406e0 3.3534268e0 5.7337387e1 5.7337387e1
3.5958475e0 3.3534268e0 5.7912003e1 5.7912003e1
3.6766544e0 3.3534268e0 5.8499664e1 5.8499664e1
3.7574612e0 3.3534268e0 5.9100388e1 5.9100388e1
3.8382681e0 3.3534268e0 5.9714172e1 5.9714172e1
3.919075e0 3.3534268e0 6.0341019e1 6.0341019e1
3.9998819e0 3.3534268e0 6.0980927e1 6.0980927e1

-4.0e0 3.4342337e0 6.3175842e1 6.3175842e1
-3.9191931e0 3.4342337e0 6.2535919e1 6.2535919e1
-3.8383862e0 3.4342337e0 6.1909058e1 6.1909058e1
-3.7575793e0 3.4342337e0 6.1295242e1 6.1295242e1
-3.6767725e0 3.4342337e0 6.0694504e1 6.0694504e1
-3.5959656e0 3.4342337e0 6.0106812e1 6.0106812e1
-3.5151587e0 3.4342337e0 5.9532181e1 5.9532181e1
-3.4343518e0 3.4342337e0 5.8970612e1 5.8970612e1
-3.3535449e0 3.4342337e0 5.8422104e1 5.8422104e1
-3.272738e0 3.4342337e0 5.7886658e1 5.7886658e1
-3.1919312e0 3.4342337e0 5.7364273e1 5.7364273e1
-3.1111243e0 3.4342337e0 5.6854933e1 5.6854933e1
-3.0303174e0 3.4342337e0 5.6358667e1 5.6358667e1
-2.9495105e0 3.4342337e0 5.5875453e1 5.5875453e1
-2.8687036e0 3.4342337e0 5.5405305e1 5.5405305e1
-2.7878967e0 3.4342337e0 5.494821e1 5.494821e1
-2.7070898e0 3.4342337e0 5.4504175e1 5.4504175e1
-2.626283e0 3.4342337e0 5.4073206e1 5.4073206e1
-2.545476e0 3.4342337e0 5.3655289e1 5.3655289e1
-2.4646692e0 3.4342337e0 5.325044e1 5.325044e1
-2.3838623e0 3.4342337e0 5.2858641e1 5.2858641e1
-2.3030554e0 3.4342337e0 5.2479904e1 5.2479904e1
-2.2222485e0 3.4342337e0 5.2114232e1 5.2114232e1
-2.1414417e0 3.4342337e0 5.1761613e1 5.1761613e1
-2.0606348e0 3.4342337e0 5.142206e1 5.142206e1
-1.9798279e0 3.4342337e0 5.1095561e1 5.1095561e1
-1.899021e0 3.4342337e0 5.0782121e1 5.0782121e1
-1.8182141e0 3.4342337e0 5.0481746e1 5.0481746e1
-1.7374072e0 3.4342337e0 5.0194424e1 5.0194424e1
-1.6566003e0 3.4342337e0 4.9920169e1 4.9920169e1
-1.5757935e0 3.4342337e0 4.9658968e1 4.9658968e1
-1.4949866e0 3.4342337e0 4.9410825e1 4.9410825e1
-1.4141797e0 3.4342337e0 4.9175748e1 4.9175748e1
-1.3333728e0 3.4342337e0 4.8953725e1 4.8953725e1
-1.2525659e0 3.4342337e0 4.8744765e1 4.8744765e1
-1.171759e0 3.4342337e0 4.8548862e1 4.8548862e1
-1.0909521e0 3.4342337e0 4.8366017e1 4.8366017e1
-1.0101453e0 3.4342337e0 4.8196236e1 4.8196236e1
-9.293384e-1 3.4342337e0 4.8039511e1 4.8039511e1
-8.485315e-1 3.4342337e0 4.7895847e1 4.7895847e1
-7.677246e-1 3.4342337e0 4.7765242e1 4.7765242e1
-6.869177e-1 3.4342337e0 4.7647697e1 4.7647697e1
-6.061108e-1 3.4342337e0 4.7543211e1 4.7543211e1
-5.253039e-1 3.4342337e0 4.7451785e1 4.7451785e1
-4.44497e-1 3.4342337e0 4.7373419e1 4.7373419e1
-3.636901e-1 3.4342337e0 4.7308112e1 4.7308112e1
-2.828832e-1 3.4342337e0 4.7255864e1 4.7255864e1
-2.020763e-1 3.4342337e0 4.7216676e1 4.7216676e1
-1.212694e-1 3.4342337e0 4.7190547e1 4.7190547e1
-4.04625e-2 3.4342337e0 4.7177478e1 4.7177478e1
4.03444e-2 3.4342337e0 4.7177469e1 4.7177469e1
1.211513e-1 3.4342337e0 4.719052e1 4.719052e1
2.019582e-1 3.4342337e0 4.7216629e1 4.7216629e1
2.827651e-1 3.4342337e0 4.7255798e1 4.7255798e1
3.63572e-1 3.4342337e0 4.7308026e1 4.7308026e1
4.443789e-1 3.4342337e0 4.7373314e1 4.7373314e1
5.251858e-1 3.4342337e0 4.7451662e1 4.7451662e1
6.059927e-1 3.4342337e0 4.754307e1 4.754307e1
6.867996e-1 3.4342337e0 4.7647536e1 4.7647536e1
7.676065e-1 3.4342337e0 4.7765062e1 4.7765062e1
8.484134e-1 3.4342337e0 4.7895647e1 4.7895647e1
9.292203e-1 3.4342337e0 4.8039291e1 4.8039291e1
1.0100272e0 3.4342337e0 4.8195996e1 4.8195996e1
1.090834e0 3.4342337e0 4.8365761e1 4.8365761e1
1.171641e0 3.4342337e0 4.8548586e1 4.8548586e1
1.2524478e0 3.4342337e0 4.8744467e1 4.8744467e1
1.3332547e0 3.4342337e0 4.895341e1 4.895341e1
1.4140616e0 3.4342337e0 4.917541e1 4.917541e1
1.4948685e0 3.4342337e0 4.9410474e1 4.9410474e1
1.5756754e0 3.4342337e0 4.9658597e1 4.9658597e1
1.6564822e0 3.4342337e0 4.9919774e1 4.9919774e1
1.7372891e0 3.4342337e0 5.0194017e1 5.0194017e1
1.818096e0 3.4342337e0 5.0481313e1 5.0481313e1
1.8989029e0 3.4342337e0 5.0781674e1 5.0781674e1
1.9797098e0 3.4342337e0 5.1095096e1 5.1095096e1
2.0605167e0 3.4342337e0 5.142157e1 5.142157e1
2.1413235e0 3.4342337e0 5.176111e1 5.176111e1
2.2221304e0 3.4342337e0 5.2113704e1 5.2113704e1
2.3029373e0 3.4342337e0 5.2479362e1 5.2479362e1
2.3837442e0 3.4342337e0 5.2858081e1 5.2858081e1
2.4645511e0 3.4342337e0 5.3249854e1 5.3249854e1
2.545358e0 3.4342337e0 5.365469e1 5.365469e1
2.6261649e0 3.4342337e0 5.4072581e1 5.4072581e1
2.7069717e0 3.4342337e0 5.4503539e1 5.4503539e1
2.7877786e0 3.4342337e0 5.4947556e1 5.4947556e1
2.8685855e0 3.4342337e0 5.5404623e1 5.5404623e1
2.9493924e0 3.4342337e0 5.5874759e1 5.5874759e1
3.0301993e0 3.4342337e0 5.6357947e1 5.6357947e1
3.1110062e0 3.4342337e0 5.68542e1 5.68542e1
3.191813e0 3.4342337e0 5.736351e1 5.736351e1
3.27262e0 3.4342337e0 5.788588e1 5.788588e1
3.3534268e0 3.4342337e0 5.842131e1 5.842131e1
3.4342337e0 3.4342337e0 5.8969803e1 5.8969803e1
3.5150406e0 3.4342337e0 5.9531357e1 5.9531357e1
3.5958475e0 3.4342337e0 6.0105972e1 6.0105972e1
3.6766544e0 3.4342337e0 6.0693634e1 6.0693634e1
3.7574612e0 3.4342337e0 6.1294357e1 6.1294357e1
3.8382681e0 3.4342337e0 6.1908142e1 6.1908142e1
3.919075e0 3.4342337e0 6.2534988e1 6.2534988e1
3.9998819e0 3.4342337e0 6.3174896e1 6.3174896e1

-4.0e0 3.5150406e0 6.5422058e1 6.5422058e1
-3.9191931e0 3.5150406e0 6.4782135e1 6.4782135e1
-3.8383862e0 3.5150406e0 6.4155273e1 6.4155273e1
-3.7575793e0 3.5150406e0 6.3541458e1 6.3541458e1
-3.6767725e0 3.5150406e0 6.294072e1 6.294072e1
-3.5959656e0 3.5150406e0 6.2353027e1 6.2353027e1
-3.5151587e0 3.5150406e0 6.1778397e1 6.1778397e1
-3.4343518e0 3.5150406e0 6.1216827e1 6.1216827e1
-3.3535449e0 3.5150406e0 6.066832e1 6.066832e1
-3.272738e0 3.5150406e0 6.0132874e1 6.0132874e1
-3.1919312e0 3.5150406e0 5.9610489e1 5.9610489e1
-3.1111243e0 3.5150406e0 5.9101149e1 5.9101149e1
-3.0303174e0 3.5150406e0 5.8604883e1 5.8604883e1
-2.9495105e0 3.5150406e0 5.8121669e1 5.8121669e1
-2.8687036e0 3.5150406e0 5.7651521e1 5.7651521e1
-2.7878967e0 3.5150406e0 5.7194426e1 5.7194426e1
-2.7070898e0 3.5150406e0 5.675039e1 5.675039e1
-2.626283e0 3.5150406e0 5.6319421e1 5.6319421e1
-2.545476e0 3.5150406e0 5.5901505e1 5.5901505e1
-2.4646692e0 3.5150406e0 5.5496655e1 5.5496655e1
-2.3838623e0 3.5150406e0 5.5104857e1 5.5104857e1
-2.3030554e0 3.5150406e0 5.472612e1 5.472612e1
-2.2222485e0 3.5150406e0 5.4360448e1 5.4360448e1
-2.1414417e0 3.5150406e0 5.400783e1 5.400783e1
-2.0606348e0 3.5150406e0 5.3668275e1 5.3668275e1
-1.9798279e0 3.5150406e0 5.3341777e1 5.3341777e1
-1.899021e0 3.5150406e0 5.3028337e1 5.3028337e1
-1.8182141e0 3.5150406e0 5.2727962e1 5.2727962e1
-1.7374072e0 3.5150406e0 5.244064e1 5.244064e1
-1.6566003e0 3.5150406e0 5.2166385e1 5.2166385e1
-1.5757935e0 3.5150406e0 5.1905183e1 5.1905183e1
-1.4949866e0 3.5150406e0 5.165704e1 5.165704e1
-1.4141797e0 3.5150406e0 5.1421964e1 5.1421964e1
-1.3333728e0 3.5150406e0 5.119994e1 5.119994e1
-1.2525659e0 3.5150406e0 5.099098e1 5.099098e1
-1.171759e0 3.5150406e0 5.0795078e1 5.0795078e1
-1.0909521e0 3.5150406e0 5.0612233e1 5.0612233e1
-1.0101453e0 3.5150406e0 5.0442451e1 5.0442451e1
-9.293384e-1 3.5150406e0 5.0285727e1 5.0285727e1
-8.485315e-1 3.5150406e0 5.0142062e1 5.0142062e1
-7.677246e-1 3.5150406e0 5.0011458e1 5.0011458e1
-6.869177e-1 3.5150406e0 4.9893913e1 4.9893913e1
-6.061108e-1 3.5150406e0 4.9789427e1 4.9789427e1
-5.253039e-1 3.5150406e0 4.9698001e1 4.9698001e1
-4.44497e-1 3.5150406e0 4.9619635e1 4.9619635e1
-3.636901e-1 3.5150406e0 4.9554327e1 4.9554327e1
-2.828832e-1 3.5150406e0 4.950208e1 4.950208e1
-2.020763e-1 3.5150406e0 4.9462892e1 4.9462892e1
-1.212694e-1 3.5150406e0 4.9436763e1 4.9436763e1
-4.04625e-2 3.5150406e0 4.9423694e1 4.9423694e1
4.03444e-2 3.5150406e0 4.9423685e1 4.9423685e1
1.211513e-1 3.5150406e0 4.9436736e1 4.9436736e1
2.019582e-1 3.5150406e0 4.9462845e1 4.9462845e1
2.827651e-1 3.5150406e0 4.9502014e1 4.9502014e1
3.63572e-1 3.5150406e0 4.9554242e1 4.9554242e1
4.443789e-1 3.5150406e0 4.961953e1 4.961953e1
5.251858e-1 3.5150406e0 4.9697878e1 4.9697878e1
6.059927e-1 3.5150406e0 4.9789285e1 4.9789285e1
6.867996e-1 3.5150406e0 4.9893752e1 4.9893752e1
7.676065e-1 3.5150406e0 5.0011278e1 5.0011278e1
8.484134e-1 3.5150406e0 5.0141862e1 5.0141862e1
9.292203e-1 3.5150406e0 5.0285507e1 5.0285507e1
1.0100272e0 3.5150406e0 5.0442212e1 5.0442212e1
1.090834e0 3.5150406e0 5.0611977e1 5.0611977e1
1.171641e0 3.5150406e0 5.0794801e1 5.0794801e1
1.2524478e0 3.5150406e0 5.0990683e1 5.0990683e1
1.3332547e0 3.5150406e0 5.1199626e1 5.1199626e1
1.4140616e0 3.5150406e0 5.1421626e1 5.1421626e1
1.4948685e0 3.5150406e0 5.165669e1 5.165669e1
1.5756754e0 3.5150406e0 5.1904813e1 5.1904813e1
1.6564822e0 3.5150406e0 5.216599e1 5.216599e1
1.7372891e0 3.5150406e0 5.2440233e1 5.2440233e1
1.818096e0 3.5150406e0 5.2727528e1 5.2727528e1
1.8989029e0 3.5150406e0 5.302789e1 5.302789e1
1.9797098e0 3.5150406e0 5.3341312e1 5.3341312e1
2.0605167e0 3.5150406e0 5.3667786e1 5.3667786e1
2.1413235e0 3.5150406e0 5.4007326e1 5.4007326e1
2.2221304e0 3.5150406e0 5.435992e1 5.435992e1
2.3029373e0 3.5150406e0 5.4725578e1 5.4725578e1
2.3837442e0 3.5150406e0 5.5104297e1 5.5104297e1
2.4645511e0 3.5150406e0 5.549607e1 5.549607e1
2.545358e0 3.5150406e0 5.5900906e1 5.5900906e1
2.6261649e0 3.5150406e0 5.6318797e1 5.6318797e1
2.7069717e0 3.5150406e0 5.6749754e1 5.6749754e1
2.7877786e0 3.5150406e0 5.7193771e1 5.7193771e1
2.8685855e0 3.5150406e0 5.7650839e1 5.7650839e1
2.9493924e0 3.5150406e0 5.8120975e1 5.8120975e1
3.0301993e0 3.5150406e0 5.8604163e1 5.8604163e1
3.1110062e0 3.5150406e0 5.9100417e1 5.9100417e1
3.191813e0 3.5150406e0 5.9609726e1 5.9609726e1
3.27262e0 3.5150406e0 6.0132095e1 6.0132095e1
3.3534268e0 3.5150406e0 6.0667526e1 6.0667526e1
3.4342337e0 3.5150406e0 6.1216019e1 6.1216019e1
3.5150406e0 3.5150406e0 6.1777573e1 6.1777573e1
3.5958475e0 3.5150406e0 6.2352188e1 6.2352188e1
3.6766544e0 3.5150406e0 6.293985e1 6.293985e1
3.7574612e0 3.5150406e0 6.3540573e1 6.3540573e1
3.8382681e0 3.5150406e0 6.4154358e1 6.4154358e1
3.919075e0 3.5150406e0 6.4781204e1 6.4781204e1
3.9998819e0 3.5150406e0 6.5421112e1 6.5421112e1

-4.0e0 3.5958475e0 6.772052e1 6.772052e1
-3.9191931e0 3.5958475e0 6.7080597e1 6.7080597e1
-3.8383862e0 3.5958475e0 6.6453735e1 6.6453735e1
-3.7575793e0 3.5958475e0 6.583992e1 6.583992e1
-3.6767725e0 3.5958475e0 6.5239182e1 6.5239182e1
-3.5959656e0 3.5958475e0 6.465149e1 6.465149e1
-3.5151587e0 3.5958475e0 6.4076859e1 6.4076859e1
-3.4343518e0 3.5958475e0 6.351529e1 6.351529e1
-3.3535449e0 3.5958475e0 6.2966782e1 6.2966782e1
-3.272738e0 3.5958475e0 6.2431335e1 6.2431335e1
-3.1919312e0 3.5958475e0 6.1908951e1 6.1908951e1
-3.1111243e0 3.5958475e0 6.1399611e1 6.1399611e1
-3.0303174e0 3.5958475e0 6.0903345e1 6.0903345e1
-2.9495105e0 3.5958475e0 6.0420131e1 6.0420131e1
-2.8687036e0 3.5958475e0 5.9949983e1 5.9949983e1
-2.7878967e0 3.5958475e0 5.9492888e1 5.9492888e1
-2.7070898e0 3.5958475e0 5.9048853e1 5.9048853e1
-2.626283e0 3.5958475e0 5.8617883e1 5.8617883e1
-2.545476e0 3.5958475e0 5.8199966e1 5.8199966e1
-2.4646692e0 3.5958475e0 5.7795117e1 5.7795117e1
-2.3838623e0 3.5958475e0 5.7403319e1 5.7403319e1
-2.3030554e0 3.5958475e0 5.7024582e1 5.7024582e1
-2.2222485e0 3.5958475e0 5.665891e1 5.665891e1
-2.1414417e0 3.5958475e0 5.6306291e1 5.6306291e1
-2.0606348e0 3.5958475e0 5.5966737e1 5.5966737e1
-1.9798279e0 3.5958475e0 5.5640239e1 5.5640239e1
-1.899021e0 3.5958475e0 5.5326799e1 5.5326799e1
-1.8182141e0 3.5958475e0 5.5026424e1 5.5026424e1
-1.7374072e0 3.5958475e0 5.4739102e1 5.4739102e1
-1.6566003e0 3.5958475e0 5.4464847e1 5.4464847e1
-1.5757935e0 3.5958475e0 5.4203645e1 5.4203645e1
-1.4949866e0 3.5958475e0 5.3955502e1 5.3955502e1
-1.4141797e0 3.5958475e0 5.3720425e1 5.3720425e1
-1.3333728e0 3.5958475e0 5.3498402e1 5.3498402e1
-1.2525659e0 3.5958475e0 5.3289442e1 5.3289442e1
-1.171759e0 3.5958475e0 5.309354e1 5.309354e1
-1.0909521e0 3.5958475e0 5.2910695e1 5.2910695e1
-1.0101453e0 3.5958475e0 5.2740913e1 5.2740913e1
-9.293384e-1 3.5958475e0 5.2584189e1 5.2584189e1
-8.485315e-1 3.5958475e0 5.2440524e1 5.2440524e1
-7.677246e-1 3.5958475e0 5.230992e1 5.230992e1
-6.869177e-1 3.5958475e0 5.2192375e1 5.2192375e1
-6.061108e-1 3.5958475e0 5.2087889e1 5.2087889e1
-5.253039e-1 3.5958475e0 5.1996463e1 5.1996463e1
-4.44497e-1 3.5958475e0 5.1918097e1 5.1918097e1
-3.636901e-1 3.5958475e0 5.185279e1 5.185279e1
-2.828832e-1 3.5958475e0 5.1800542e1 5.1800542e1
-2.020763e-1 3.5958475e0 5.1761354e1 5.1761354e1
-1.212694e-1 3.5958475e0 5.1735225e1 5.1735225e1
-4.04625e-2 3.5958475e0 5.1722156e1 5.1722156e1
4.03444e-2 3.5958475e0 5.1722147e1 5.1722147e1
1.211513e-1 3.5958475e0 5.1735197e1 5.1735197e1
2.019582e-1 3.5958475e0 5.1761307e1 5.1761307e1
2.827651e-1 3.5958475e0 5.1800476e1 5.1800476e1
3.63572e-1 3.5958475e0 5.1852704e1 5.1852704e1
4.443789e-1 3.5958475e0 5.1917992e1 5.1917992e1
5.251858e-1 3.5958475e0 5.199634e1 5.199634e1
6.059927e-1 3.5958475e0 5.2087747e1 5.2087747e1
6.867996e-1 3.5958475e0 5.2192213e1 5.2192213e1
7.676065e-1 3.5958475e0 5.230974e1 5.230974e1
8.484134e-1 3.5958475e0 5.2440324e1 5.2440324e1
9.292203e-1 3.5958475e0 5.2583969e1 5.2583969e1
1.0100272e0 3.5958475e0 5.2740674e1 5.2740674e1
1.090834e0 3.5958475e0 5.2910439e1 5.2910439e1
1.171641e0 3.5958475e0 5.3093263e1 5.3093263e1
1.2524478e0 3.5958475e0 5.3289145e1 5.3289145e1
1.3332547e0 3.5958475e0 5.3498088e1 5.3498088e1
1.4140616e0 3.5958475e0 5.3720088e1 5.3720088e1
1.4948685e0 3.5958475e0 5.3955151e1 5.3955151e1
1.5756754e0 3.5958475e0 5.4203275e1 5.4203275e1
1.6564822e0 3.5958475e0 5.4464452e1 5.4464452e1
1.7372891e0 3.5958475e0 5.4738695e1 5.4738695e1
1.818096e0 3.5958475e0 5.502599e1 5.502599e1
1.8989029e0 3.5958475e0 5.5326352e1 5.5326352e1
1.9797098e0 3.5958475e0 5.5639774e1 5.5639774e1
2.0605167e0 3.5958475e0 5.5966248e1 5.5966248e1
2.1413235e0 3.5958475e0 5.6305788e1 5.6305788e1
2.2221304e0 3.5958475e0 5.6658382e1 5.6658382e1
2.3029373e0 3.5958475e0 5.702404e1 5.702404e1
2.3837442e0 3.5958475e0 5.7402759e1 5.7402759e1
2.4645511e0 3.5958475e0 5.7794531e1 5.7794531e1
2.545358e0 3.5958475e0 5.8199368e1 5.8199368e1
2.6261649e0 3.5958475e0 5.8617259e1 5.8617259e1
2.7069717e0 3.5958475e0 5.9048216e1 5.9048216e1
2.7877786e0 3.5958475e0 5.9492233e1 5.9492233e1
2.8685855e0 3.5958475e0 5.9949301e1 5.9949301e1
2.9493924e0 3.5958475e0 6.0419437e1 6.0419437e1
3.0301993e0 3.5958475e0 6.0902625e1 6.0902625e1
3.1110062e0 3.5958475e0 6.1398878e1 6.1398878e1
3.191813e0 3.5958475e0 6.1908188e1 6.1908188e1
3.27262e0 3.5958475e0 6.2430557e1 6.2430557e1
3.3534268e0 3.5958475e0 6.2965988e1 6.2965988e1
3.4342337e0 3.5958475e0 6.351448e1 6.351448e1
3.5150406e0 3.5958475e0 6.4076035e1 6.4076035e1
3.5958475e0 3.5958475e0 6.465065e1 6.465065e1
3.6766544e0 3.5958475e0 6.5238312e1 6.5238312e1
3.7574612e0 3.5958475e0 6.5839035e1 6.5839035e1
3.8382681e0 3.5958475e0 6.645282e1 6.645282e1
3.919075e0 3.5958475e0 6.7079666e1 6.7079666e1
3.9998819e0 3.5958475e0 6.7719574e1 6.7719574e1

-4.0e0 3.6766544e0 7.0071167e1 7.0071167e1
-3.9191931e0 3.6766544e0 6.9431244e1 6.9431244e1
-3.8383862e0 3.6766544e0 6.8804382e1 6.8804382e1
-3.7575793e0 3.6766544e0 6.8190567e1 6.8190567e1
-3.6767725e0 3.6766544e0 6.7589828e1 6.7589828e1
-3.5959656e0 3.6766544e0 6.7002136e1 6.7002136e1
-3.5151587e0 3.6766544e0 6.6427505e1 6.6427505e1
-3.4343518e0 3.6766544e0 6.5865936e1 6.5865936e1
-3.3535449e0 3.6766544e0 6.5317429e1 6.5317429e1
-3.272738e0 3.6766544e0 6.4781982e1 6.4781982e1
-3.1919312e0 3.6766544e0 6.4259598e1 6.4259598e1
-3.1111243e0 3.6766544e0 6.3750258e1 6.3750258e1
-3.0303174e0 3.6766544e0 6.3253992e1 6.3253992e1
-2.9495105e0 3.6766544e0 6.2770778e1 6.2770778e1
-2.8687036e0 3.6766544e0 6.230063e1 6.230063e1
-2.7878967e0 3.6766544e0 6.1843535e1 6.1843535e1
-2.7070898e0 3.6766544e0 6.13995e1 6.13995e1
-2.626283e0 3.6766544e0 6.096853e1 6.096853e1
-2.545476e0 3.6766544e0 6.0550613e1 6.0550613e1
-2.4646692e0 3.6766544e0 6.0145764e1 6.0145764e1
-2.3838623e0 3.6766544e0 5.9753966e1 5.9753966e1
-2.3030554e0 3.6766544e0 5.9375229e1 5.9375229e1
-2.2222485e0 3.6766544e0 5.9009557e1 5.9009557e1
-2.1414417e0 3.6766544e0 5.8656938e1 5.8656938e1
-2.0606348e0 3.6766544e0 5.8317384e1 5.8317384e1
-1.9798279e0 3.6766544e0 5.7990886e1 5.7990886e1
-1.899021e0 3.6766544e0 5.7677446e1 5.7677446e1
-1.8182141e0 3.6766544e0 5.737707e1 5.737707e1
-1.7374072e0 3.6766544e0 5.7089749e1 5.7089749e1
-1.6566003e0 3.6766544e0 5.6815494e1 5.6815494e1
-1.5757935e0 3.6766544e0 5.6554292e1 5.6554292e1
-1.4949866e0 3.6766544e0 5.630615e1 5.630615e1
-1.4141797e0 3.6766544e0 5.6071072e1 5.6071072e1
-1.3333728e0 3.6766544e0 5.584905e1 5.584905e1
-1.2525659e0 3.6766544e0 5.564009e1 5.564009e1
-1.171759e0 3.6766544e0 5.5444186e1 5.5444186e1
-1.0909521e0 3.6766544e0 5.5261342e1 5.5261342e1
-1.0101453e0 3.6766544e0 5.509156e1 5.509156e1
-9.293384e-1 3.6766544e0 5.4934836e1 5.4934836e1
-8.485315e-1 3.6766544e0 5.4791171e1 5.4791171e1
-7.677246e-1 3.6766544e0 5.4660567e1 5.4660567e1
-6.869177e-1 3.6766544e0 5.4543022e1 5.4543022e1
-6.061108e-1 3.6766544e0 5.4438536e1 5.4438536e1
-5.253039e-1 3.6766544e0 5.434711e1 5.434711e1
-4.44497e-1 3.6766544e0 5.4268744e1 5.4268744e1
-3.636901e-1 3.6766544e0 5.4203436e1 5.4203436e1
-2.828832e-1 3.6766544e0 5.4151189e1 5.4151189e1
-2.020763e-1 3.6766544e0 5.4112001e1 5.4112001e1
-1.212694e-1 3.6766544e0 5.4085872e1 5.4085872e1
-4.04625e-2 3.6766544e0 5.4072803e1 5.4072803e1
4.03444e-2 3.6766544e0 5.4072794e1 5.4072794e1
1.211513e-1 3.6766544e0 5.4085844e1 5.4085844e1
2.019582e-1 3.6766544e0 5.4111954e1 5.4111954e1
2.827651e-1 3.6766544e0 5.4151123e1 5.4151123e1
3.63572e-1 3.6766544e0 5.4203351e1 5.4203351e1
4.443789e-1 3.6766544e0 5.4268639e1 5.4268639e1
5.251858e-1 3.6766544e0 5.4346986e1 5.4346986e1
6.059927e-1 3.6766544e0 5.4438394e1 5.4438394e1
6.867996e-1 3.6766544e0 5.454286e1 5.454286e1
7.676065e-1 3.6766544e0 5.4660387e1 5.4660387e1
8.484134e-1 3.6766544e0 5.4790971e1 5.4790971e1
9.292203e-1 3.6766544e0 5.4934616e1 5.4934616e1
1.0100272e0 3.6766544e0 5.5091321e1 5.5091321e1
1.090834e0 3.6766544e0 5.5261086e1 5.5261086e1
1.171641e0 3.6766544e0 5.544391e1 5.544391e1
1.2524478e0 3.6766544e0 5.5639792e1 5.5639792e1
1.3332547e0 3.6766544e0 5.5848735e1 5.5848735e1
1.4140616e0 3.6766544e0 5.6070735e1 5.6070735e1
1.4948685e0 3.6766544e0 5.6305798e1 5.6305798e1
1.5756754e0 3.6766544e0 5.6553922e1 5.6553922e1
1.6564822e0 3.6766544e0 5.6815099e1 5.6815099e1
1.7372891e0 3.6766544e0 5.7089342e1 5.7089342e1
1.818096e0 3.6766544e0 5.7376637e1 5.7376637e1
1.8989029e0 3.6766544e0 5.7676999e1 5.7676999e1
1.9797098e0 3.6766544e0 5.799042e1 5.799042e1
2.0605167e0 3.6766544e0 5.8316895e1 5.8316895e1
2.1413235e0 3.6766544e0 5.8656435e1 5.8656435e1
2.2221304e0 3.6766544e0 5.9009029e1 5.9009029e1
2.3029373e0 3.6766544e0 5.9374687e1 5.9374687e1
2.3837442e0 3.6766544e0 5.9753406e1 5.9753406e1
2.4645511e0 3.6766544e0 6.0145178e1 6.0145178e1
2.545358e0 3.6766544e0 6.0550015e1 6.0550015e1
2.6261649e0 3.6766544e0 6.0967906e1 6.0967906e1
2.7069717e0 3.6766544e0 6.1398863e1 6.1398863e1
2.7877786e0 3.6766544e0 6.184288e1 6.184288e1
2.8685855e0 3.6766544e0 6.2299948e1 6.2299948e1
2.9493924e0 3.6766544e0 6.2770084e1 6.2770084e1
3.0301993e0 3.6766544e0 6.3253271e1 6.3253271e1
3.1110062e0 3.6766544e0 6.3749525e1 6.3749525e1
3.191813e0 3.6766544e0 6.4258835e1 6.4258835e1
3.27262e0 3.6766544e0 6.4781204e1 6.4781204e1
3.3534268e0 3.6766544e0 6.5316635e1 6.5316635e1
3.4342337e0 3.6766544e0 6.5865128e1 6.5865128e1
3.5150406e0 3.6766544e0 6.6426682e1 6.6426682e1
3.5958475e0 3.6766544e0 6.7001297e1 6.7001297e1
3.6766544e0 3.6766544e0 6.7588959e1 6.7588959e1
3.7574612e0 3.6766544e0 6.8189682e1 6.8189682e1
3.8382681e0 3.6766544e0 6.8803467e1 6.8803467e1
3.919075e0 3.6766544e0 6.9430313e1 6.9430313e1
3.9998819e0 3.6766544e0 7.0070221e1 7.0070221e1

-4.0e0 3.7574612e0 7.247406e1 7.247406e1
-3.9191931e0 3.7574612e0 7.1834137e1 7.1834137e1
-3.8383862e0 3.7574612e0 7.1207275e1 7.1207275e1
-3.7575793e0 3.7574612e0 7.059346e1 7.059346e1
-3.6767725e0 3.7574612e0 6.9992722e1 6.9992722e1
-3.5959656e0 3.7574612e0 6.940503e1 6.940503e1
-3.5151587e0 3.7574612e0 6.8830399e1 6.8830399e1
-3.4343518e0 3.7574612e0 6.826883e1 6.826883e1
-3.3535449e0 3.7574612e0 6.7720322e1 6.7720322e1
-3.272738e0 3.7574612e0 6.7184875e1 6.7184875e1
-3.1919312e0 3.7574612e0 6.6662491e1 6.6662491e1
-3.1111243e0 3.7574612e0 6.6153151e1 6.6153151e1
-3.0303174e0 3.7574612e0 6.5656885e1 6.5656885e1
-2.9495105e0 3.7574612e0 6.5173671e1 6.5173671e1
-2.8687036e0 3.7574612e0 6.4703523e1 6.4703523e1
-2.7878967e0 3.7574612e0 6.4246428e1 6.4246428e1
-2.7070898e0 3.7574612e0 6.3802393e1 6.3802393e1
-2.626283e0 3.7574612e0 6.3371423e1 6.3371423e1
-2.545476e0 3.7574612e0 6.2953506e1 6.2953506e1
-2.4646692e0 3.7574612e0 6.2548657e1 6.2548657e1
-2.3838623e0 3.7574612e0 6.2156859e1 6.2156859e1
-2.3030554e0 3.7574612e0 6.1778122e1 6.1778122e1
-2.2222485e0 3.7574612e0 6.141245e1 6.141245e1
-2.1414417e0 3.7574612e0 6.1059831e1 6.1059831e1
-2.0606348e0 3.7574612e0 6.0720277e1 6.0720277e1
-1.9798279e0 3.7574612e0 6.0393779e1 6.0393779e1
-1.899021e0 3.7574612e0 6.0080339e1 6.0080339e1
-1.8182141e0 3.7574612e0 5.9779964e1 5.9779964e1
-1.7374072e0 3.7574612e0 5.9492642e1 5.9492642e1
-1.6566003e0 3.7574612e0 5.9218387e1 5.9218387e1
-1.5757935e0 3.7574612e0 5.8957185e1 5.8957185e1
-1.4949866e0 3.7574612e0 5.8709042e1 5.8709042e1
-1.4141797e0 3.7574612e0 5.8473965e1 5.8473965e1
-1.3333728e0 3.7574612e0 5.8251942e1 5.8251942e1
-1.2525659e0 3.7574612e0 5.8042982e1 5.8042982e1
-1.171759e0 3.7574612e0 5.784708e1 5.784708e1
-1.0909521e0 3.7574612e0 5.7664235e1 5.7664235e1
-1.0101453e0 3.7574612e0 5.7494453e1 5.7494453e1
-9.293384e-1 3.7574612e0 5.7337729e1 5.7337729e1
-8.485315e-1 3.7574612e0 5.7194064e1 5.7194064e1
-7.677246e-1 3.7574612e0 5.706346e1 5.706346e1
-6.869177e-1 3.7574612e0 5.6945915e1 5.6945915e1
-6.061108e-1 3.7574612e0 5.6841429e1 5.6841429e1
-5.253039e-1 3.7574612e0 5.6750003e1 5.6750003e1
-4.44497e-1 3.7574612e0 5.6671637e1 5.6671637e1
-3.636901e-1 3.7574612e0 5.660633e1 5.660633e1
-2.828832e-1 3.7574612e0 5.6554082e1 5.6554082e1
-2.020763e-1 3.7574612e0 5.6514894e1 5.6514894e1
-1.212694e-1 3.7574612e0 5.6488765e1 5.6488765e1
-4.04625e-2 3.7574612e0 5.6475696e1 5.6475696e1
4.03444e-2 3.7574612e0 5.6475687e1 5.6475687e1
1.211513e-1 3.7574612e0 5.6488737e1 5.6488737e1
2.019582e-1 3.7574612e0 5.6514847e1 5.6514847e1
2.827651e-1 3.7574612e0 5.6554016e1 5.6554016e1
3.63572e-1 3.7574612e0 5.6606244e1 5.6606244e1
4.443789e-1 3.7574612e0 5.6671532e1 5.6671532e1
5.251858e-1 3.7574612e0 5.674988e1 5.674988e1
6.059927e-1 3.7574612e0 5.6841287e1 5.6841287e1
6.867996e-1 3.7574612e0 5.6945753e1 5.6945753e1
7.676065e-1 3.7574612e0 5.706328e1 5.706328e1
8.484134e-1 3.7574612e0 5.7193864e1 5.7193864e1
9.292203e-1 3.7574612e0 5.7337509e1 5.7337509e1
1.0100272e0 3.7574612e0 5.7494214e1 5.7494214e1
1.090834e0 3.7574612e0 5.7663979e1 5.7663979e1
1.171641e0 3.7574612e0 5.7846803e1 5.7846803e1
1.2524478e0 3.7574612e0 5.8042685e1 5.8042685e1
1.3332547e0 3.7574612e0 5.8251628e1 5.8251628e1
1.4140616e0 3.7574612e0 5.8473628e1 5.8473628e1
1.4948685e0 3.7574612e0 5.8708691e1 5.8708691e1
1.5756754e0 3.7574612e0 5.8956815e1 5.8956815e1
1.6564822e0 3.7574612e0 5.9217992e1 5.9217992e1
1.7372891e0 3.7574612e0 5.9492235e1 5.9492235e1
1.818096e0 3.7574612e0 5.977953e1 5.977953e1
1.8989029e0 3.7574612e0 6.0079892e1 6.0079892e1
1.9797098e0 3.7574612e0 6.0393314e1 6.0393314e1
2.0605167e0 3.7574612e0 6.0719788e1 6.0719788e1
2.1413235e0 3.7574612e0 6.1059328e1 6.1059328e1
2.2221304e0 3.7574612e0 6.1411922e1 6.1411922e1
2.3029373e0 3.7574612e0 6.177758e1 6.177758e1
2.3837442e0 3.7574612e0 6.2156299e1 6.2156299e1
2.4645511e0 3.7574612e0 6.2548071e1 6.2548071e1
2.545358e0 3.7574612e0 6.2952908e1 6.2952908e1
2.6261649e0 3.7574612e0 6.33708e1 6.33708e1
2.7069717e0 3.7574612e0 6.3801756e1 6.3801756e1
2.7877786e0 3.7574612e0 6.4245773e1 6.4245773e1
2.8685855e0 3.7574612e0 6.4702841e1 6.4702841e1
2.9493924e0 3.7574612e0 6.5172977e1 6.5172977e1
3.0301993e0 3.7574612e0 6.5656165e1 6.5656165e1
3.1110062e0 3.7574612e0 6.6152419e1 6.6152419e1
3.191813e0 3.7574612e0 6.6661728e1 6.6661728e1
3.27262e0 3.7574612e0 6.7184097e1 6.7184097e1
3.3534268e0 3.7574612e0 6.7719528e1 6.7719528e1
3.4342337e0 3.7574612e0 6.826802e1 6.826802e1
3.5150406e0 3.7574612e0 6.8829575e1 6.8829575e1
3.5958475e0 3.7574612e0 6.940419e1 6.940419e1
3.6766544e0 3.7574612e0 6.9991852e1 6.9991852e1
3.7574612e0 3.7574612e0 7.0592575e1 7.0592575e1
3.8382681e0 3.7574612e0 7.120636e1 7.120636e1
3.919075e0 3.7574612e0 7.1833206e1 7.1833206e1
3.9998819e0 3.7574612e0 7.2473114e1 7.2473114e1

-4.0e0 3.8382681e0 7.4929199e1 7.4929199e1
-3.9191931e0 3.8382681e0 7.4289276e1 7.4289276e1
-3.8383862e0 3.8382681e0 7.3662415e1 7.3662415e1
-3.7575793e0 3.8382681e0 7.30486e1 7.30486e1
-3.6767725e0 3.8382681e0 7.244786e1 7.244786e1
-3.5959656e0 3.8382681e0 7.1860168e1 7.1860168e1
-3.5151587e0 3.8382681e0 7.1285538e1 7.1285538e1
-3.4343518e0 3.8382681e0 7.0723969e1 7.0723969e1
-3.3535449e0 3.8382681e0 7.0175461e1 7.0175461e1
-3.272738e0 3.8382681e0 6.9640015e1 6.9640015e1
-3.1919312e0 3.8382681e0 6.911763e1 6.911763e1
-3.1111243e0 3.8382681e0 6.860829e1 6.860829e1
-3.0303174e0 3.8382681e0 6.8112024e1 6.8112024e1
-2.9495105e0 3.8382681e0 6.762881e1 6.762881e1
-2.8687036e0 3.8382681e0 6.7158662e1 6.7158662e1
-2.7878967e0 3.8382681e0 6.6701567e1 6.6701567e1
-2.7070898e0 3.8382681e0 6.6257532e1 6.6257532e1
-2.626283e0 3.8382681e0 6.5826563e1 6.5826563e1
-2.545476e0 3.8382681e0 6.5408646e1 6.5408646e1
-2.4646692e0 3.8382681e0 6.5003796e1 6.5003796e1
-2.3838623e0 3.8382681e0 6.4611998e1 6.4611998e1
-2.3030554e0 3.8382681e0 6.4233261e1 6.4233261e1
-2.2222485e0 3.8382681e0 6.3867589e1 6.3867589e1
-2.1414417e0 3.8382681e0 6.351497e1 6.351497e1
-2.0606348e0 3.8382681e0 6.3175417e1 6.3175417e1
-1.9798279e0 3.8382681e0 6.2848918e1 6.2848918e1
-1.899021e0 3.8382681e0 6.2535478e1 6.2535478e1
-1.8182141e0 3.8382681e0 6.2235103e1 6.2235103e1
-1.7374072e0 3.8382681e0 6.1947781e1 6.1947781e1
-1.6566003e0 3.8382681e0 6.1673526e1 6.1673526e1
-1.5757935e0 3.8382681e0 6.1412325e1 6.1412325e1
-1.4949866e0 3.8382681e0 6.1164182e1 6.1164182e1
-1.4141797e0 3.8382681e0 6.0929105e1 6.0929105e1
-1.3333728e0 3.8382681e0 6.0707082e1 6.0707082e1
-1.2525659e0 3.8382681e0 6.0498122e1 6.0498122e1
-1.171759e0 3.8382681e0 6.0302219e1 6.0302219e1
-1.0909521e0 3.8382681e0 6.0119374e1 6.0119374e1
-1.0101453e0 3.8382681e0 5.9949593e1 5.9949593e1
-9.293384e-1 3.8382681e0 5.9792868e1 5.9792868e1
-8.485315e-1 3.8382681e0 5.9649203e1 5.9649203e1
-7.677246e-1 3.8382681e0 5.9518599e1 5.9518599e1
-6.869177e-1 3.8382681e0 5.9401054e1 5.9401054e1
-6.061108e-1 3.8382681e0 5.9296568e1 5.9296568e1
-5.253039e-1 3.8382681e0 5.9205142e1 5.9205142e1
-4.44497e-1 3.8382681e0 5.9126776e1 5.9126776e1
-3.636901e-1 3.8382681e0 5.9061469e1 5.9061469e1
-2.828832e-1 3.8382681e0 5.9009221e1 5.9009221e1
-2.020763e-1 3.8382681e0 5.8970033e1 5.8970033e1
-1.212694e-1 3.8382681e0 5.8943904e1 5.8943904e1
-4.04625e-2 3.8382681e0 5.8930835e1 5.8930835e1
4.03444e-2 3.8382681e0 5.8930826e1 5.8930826e1
1.211513e-1 3.8382681e0 5.8943877e1 5.8943877e1
2.019582e-1 3.8382681e0 5.8969986e1 5.8969986e1
2.827651e-1 3.8382681e0 5.9009155e1 5.9009155e1
3.63572e-1 3.8382681e0 5.9061383e1 5.9061383e1
4.443789e-1 3.8382681e0 5.9126671e1 5.9126671e1
5.251858e-1 3.8382681e0 5.9205019e1 5.9205019e1
6.059927e-1 3.8382681e0 5.9296426e1 5.9296426e1
6.867996e-1 3.8382681e0 5.9400893e1 5.9400893e1
7.676065e-1 3.8382681e0 5.9518419e1 5.9518419e1
8.484134e-1 3.8382681e0 5.9649004e1 5.9649004e1
9.292203e-1 3.8382681e0 5.9792648e1 5.9792648e1
1.0100272e0 3.8382681e0 5.9949353e1 5.9949353e1
1.090834e0 3.8382681e0 6.0119118e1 6.0119118e1
1.171641e0 3.8382681e0 6.0301942e1 6.0301942e1
1.2524478e0 3.8382681e0 6.0497824e1 6.0497824e1
1.3332547e0 3.8382681e0 6.0706767e1 6.0706767e1
1.4140616e0 3.8382681e0 6.0928767e1 6.0928767e1
1.4948685e0 3.8382681e0 6.116383e1 6.116383e1
1.5756754e0 3.8382681e0 6.1411954e1 6.1411954e1
1.6564822e0 3.8382681e0 6.1673131e1 6.1673131e1
1.7372891e0 3.8382681e0 6.1947374e1 6.1947374e1
1.818096e0 3.8382681e0 6.223467e1 6.223467e1
1.8989029e0 3.8382681e0 6.2535031e1 6.2535031e1
1.9797098e0 3.8382681e0 6.2848453e1 6.2848453e1
2.0605167e0 3.8382681e0 6.3174927e1 6.3174927e1
2.1413235e0 3.8382681e0 6.3514467e1 6.3514467e1
2.2221304e0 3.8382681e0 6.3867061e1 6.3867061e1
2.3029373e0 3.8382681e0 6.423272e1 6.423272e1
2.3837442e0 3.8382681e0 6.4611438e1 6.4611438e1
2.4645511e0 3.8382681e0 6.500321e1 6.500321e1
2.545358e0 3.8382681e0 6.5408047e1 6.5408047e1
2.6261649e0 3.8382681e0 6.5825938e1 6.5825938e1
2.7069717e0 3.8382681e0 6.6256895e1 6.6256895e1
2.7877786e0 3.8382681e0 6.6700912e1 6.6700912e1
2.8685855e0 3.8382681e0 6.715798e1 6.715798e1
2.9493924e0 3.8382681e0 6.7628116e1 6.7628116e1
3.0301993e0 3.8382681e0 6.8111304e1 6.8111304e1
3.1110062e0 3.8382681e0 6.8607558e1 6.8607558e1
3.191813e0 3.8382681e0 6.9116867e1 6.9116867e1
3.27262e0 3.8382681e0 6.9639236e1 6.9639236e1
3.3534268e0 3.8382681e0 7.0174667e1 7.0174667e1
3.4342337e0 3.8382681e0 7.072316e1 7.072316e1
3.5150406e0 3.8382681e0 7.1284714e1 7.1284714e1
3.5958475e0 3.8382681e0 7.1859329e1 7.1859329e1
3.6766544e0 3.8382681e0 7.2446991e1 7.2446991e1
3.7574612e0 3.8382681e0 7.3047714e1 7.3047714e1
3.8382681e0 3.8382681e0 7.3661499e1 7.3661499e1
3.919075e0 3.8382681e0 7.4288345e1 7.4288345e1
3.9998819e0 3.8382681e0 7.4928253e1 7.4928253e1

-4.0e0 3.919075e0 7.7436584e1 7.7436584e1
-3.9191931e0 3.919075e0 7.6796661e1 7.6796661e1
-3.8383862e0 3.919075e0 7.61698e1 7.61698e1
-3.7575793e0 3.919075e0 7.5555984e1 7.5555984e1
-3.6767725e0 3.919075e0 7.4955246e1 7.4955246e1
-3.5959656e0 3.919075e0 7.4367554e1 7.4367554e1
-3.5151587e0 3.919075e0 7.3792923e1 7.3792923e1
-3.4343518e0 3.919075e0 7.3231354e1 7.3231354e1
-3.3535449e0 3.919075e0 7.2682846e1 7.2682846e1
-3.272738e0 3.919075e0 7.21474e1 7.21474e1
-3.1919312e0 3.919075e0 7.1625015e1 7.1625015e1
-3.1111243e0 3.919075e0 7.1115675e1 7.1115675e1
-3.0303174e0 3.919075e0 7.0619409e1 7.0619409e1
-2.9495105e0 3.919075e0 7.0136195e1 7.0136195e1
-2.8687036e0 3.919075e0 6.9666048e1 6.9666048e1
-2.7878967e0 3.919075e0 6.9208952e1 6.9208952e1
-2.7070898e0 3.919075e0 6.8764917e1 6.8764917e1
-2.626283e0 3.919075e0 6.8333948e1 6.8333948e1
-2.545476e0 3.919075e0 6.7916031e1 6.7916031e1
-2.4646692e0 3.919075e0 6.7511182e1 6.7511182e1
-2.3838623e0 3.919075e0 6.7119383e1 6.7119383e1
-2.3030554e0 3.919075e0 6.6740646e1 6.6740646e1
-2.2222485e0 3.919075e0 6.6374974e1 6.6374974e1
-2.1414417e0 3.919075e0 6.6022356e1 6.6022356e1
-2.0606348e0 3.919075e0 6.5682802e1 6.5682802e1
-1.9798279e0 3.919075e0 6.5356303e1 6.5356303e1
-1.899021e0 3.919075e0 6.5042863e1 6.5042863e1
-1.8182141e0 3.919075e0 6.4742488e1 6.4742488e1
-1.7374072e0 3.919075e0 6.4455167e1 6.4455167e1
-1.6566003e0 3.919075e0 6.4180911e1 6.4180911e1
-1.5757935e0 3.919075e0 6.391971e1 6.391971e1
-1.4949866e0 3.919075e0 6.3671567e1 6.3671567e1
-1.4141797e0 3.919075e0 6.343649e1 6.343649e1
-1.3333728e0 3.919075e0 6.3214467e1 6.3214467e1
-1.2525659e0 3.919075e0 6.3005507e1 6.3005507e1
-1.171759e0 3.919075e0 6.2809604e1 6.2809604e1
-1.0909521e0 3.919075e0 6.262676e1 6.262676e1
-1.0101453e0 3.919075e0 6.2456978e1 6.2456978e1
-9.293384e-1 3.919075e0 6.2300253e1 6.2300253e1
-8.485315e-1 3.919075e0 6.2156589e1 6.2156589e1
-7.677246e-1 3.919075e0 6.2025984e1 6.2025984e1
-6.869177e-1 3.919075e0 6.190844e1 6.190844e1
-6.061108e-1 3.919075e0 6.1803954e1 6.1803954e1
-5.253039e-1 3.919075e0 6.1712527e1 6.1712527e1
-4.44497e-1 3.919075e0 6.1634161e1 6.1634161e1
-3.636901e-1 3.919075e0 6.1568854e1 6.1568854e1
-2.828832e-1 3.919075e0 6.1516606e1 6.1516606e1
-2.020763e-1 3.919075e0 6.1477419e1 6.1477419e1
-1.212694e-1 3.919075e0 6.145129e1 6.145129e1
-4.04625e-2 3.919075e0 6.143822e1 6.143822e1
4.03444e-2 3.919075e0 6.1438211e1 6.1438211e1
1.211513e-1 3.919075e0 6.1451262e1 6.1451262e1
2.019582e-1 3.919075e0 6.1477371e1 6.1477371e1
2.827651e-1 3.919075e0 6.151654e1 6.151654e1
3.63572e-1 3.919075e0 6.1568768e1 6.1568768e1
4.443789e-1 3.919075e0 6.1634056e1 6.1634056e1
5.251858e-1 3.919075e0 6.1712404e1 6.1712404e1
6.059927e-1 3.919075e0 6.1803812e1 6.1803812e1
6.867996e-1 3.919075e0 6.1908278e1 6.1908278e1
7.676065e-1 3.919075e0 6.2025804e1 6.2025804e1
8.484134e-1 3.919075e0 6.2156389e1 6.2156389e1
9.292203e-1 3.919075e0 6.2300034e1 6.2300034e1
1.0100272e0 3.919075e0 6.2456738e1 6.2456738e1
1.090834e0 3.919075e0 6.2626503e1 6.2626503e1
1.171641e0 3.919075e0 6.2809328e1 6.2809328e1
1.2524478e0 3.919075e0 6.300521e1 6.300521e1
1.3332547e0 3.919075e0 6.3214153e1 6.3214153e1
1.4140616e0 3.919075e0 6.3436153e1 6.3436153e1
1.4948685e0 3.919075e0 6.3671216e1 6.3671216e1
1.5756754e0 3.919075e0 6.3919339e1 6.3919339e1
1.6564822e0 3.919075e0 6.4180516e1 6.4180516e1
1.7372891e0 3.919075e0 6.4454759e1 6.4454759e1
1.818096e0 3.919075e0 6.4742055e1 6.4742055e1
1.8989029e0 3.919075e0 6.5042416e1 6.5042416e1
1.9797098e0 3.919075e0 6.5355838e1 6.5355838e1
2.0605167e0 3.919075e0 6.5682312e1 6.5682312e1
2.1413235e0 3.919075e0 6.6021852e1 6.6021852e1
2.2221304e0 3.919075e0 6.6374446e1 6.6374446e1
2.3029373e0 3.919075e0 6.6740105e1 6.6740105e1
2.3837442e0 3.919075e0 6.7118823e1 6.7118823e1
2.4645511e0 3.919075e0 6.7510596e1 6.7510596e1
2.545358e0 3.919075e0 6.7915433e1 6.7915433e1
2.6261649e0 3.919075e0 6.8333324e1 6.8333324e1
2.7069717e0 3.919075e0 6.876428e1 6.876428e1
2.7877786e0 3.919075e0 6.9208298e1 6.9208298e1
2.8685855e0 3.919075e0 6.9665366e1 6.9665366e1
2.9493924e0 3.919075e0 7.0135501e1 7.0135501e1
3.0301993e0 3.919075e0 7.0618689e1 7.0618689e1
3.1110062e0 3.919075e0 7.1114943e1 7.1114943e1
3.191813e0 3.919075e0 7.1624252e1 7.1624252e1
3.27262e0 3.919075e0 7.2146622e1 7.2146622e1
3.3534268e0 3.919075e0 7.2682053e1 7.2682053e1
3.4342337e0 3.919075e0 7.3230545e1 7.3230545e1
3.5150406e0 3.919075e0 7.3792099e1 7.3792099e1
3.5958475e0 3.919075e0 7.4366714e1 7.4366714e1
3.6766544e0 3.919075e0 7.4954376e1 7.4954376e1
3.7574612e0 3.919075e0 7.55551e1 7.55551e1
3.8382681e0 3.919075e0 7.6168884e1 7.6168884e1
3.919075e0 3.919075e0 7.679573e1 7.679573e1
3.9998819e0 3.919075e0 7.7435638e1 7.7435638e1

-4.0e0 3.9998819e0 7.9996216e1 7.9996216e1
-3.9191931e0 3.9998819e0 7.9356293e1 7.9356293e1
-3.8383862e0 3.9998819e0 7.8729431e1 7.8729431e1
-3.7575793e0 3.9998819e0 7.8115616e1 7.8115616e1
-3.6767725e0 3.9998819e0 7.7514877e1 7.7514877e1
-3.5959656e0 3.9998819e0 7.6927185e1 7.6927185e1
-3.5151587e0 3.9998819e0 7.6352554e1 7.6352554e1
-3.4343518e0 3.9998819e0 7.5790985e1 7.5790985e1
-3.3535449e0 3.9998819e0 7.5242477e1 7.5242477e1
-3.272738e0 3.9998819e0 7.4707031e1 7.4707031e1
-3.1919312e0 3.9998819e0 7.4184647e1 7.4184647e1
-3.1111243e0 3.9998819e0 7.3675307e1 7.3675307e1
-3.0303174e0 3.9998819e0 7.317904e1 7.317904e1
-2.9495105e0 3.9998819e0 7.2695827e1 7.2695827e1
-2.8687036e0 3.9998819e0 7.2225679e1 7.2225679e1
-2.7878967e0 3.9998819e0 7.1768584e1 7.1768584e1
-2.7070898e0 3.9998819e0 7.1324548e1 7.1324548e1
-2.626283e0 3.9998819e0 7.0893579e1 7.0893579e1
-2.545476e0 3.9998819e0 7.0475662e1 7.0475662e1
-2.4646692e0 3.9998819e0 7.0070813e1 7.0070813e1
-2.3838623e0 3.9998819e0 6.9679015e1 6.9679015e1
-2.3030554e0 3.9998819e0 6.9300278e1 6.9300278e1
-2.2222485e0 3.9998819e0 6.8934605e1 6.8934605e1
-2.1414417e0 3.9998819e0 6.8581987e1 6.8581987e1
-2.0606348e0 3.9998819e0 6.8242433e1 6.8242433e1
-1.9798279e0 3.9998819e0 6.7915935e1 6.7915935e1
-1.899021e0 3.9998819e0 6.7602495e1 6.7602495e1
-1.8182141e0 3.9998819e0 6.730212e1 6.730212e1
-1.7374072e0 3.9998819e0 6.7014798e1 6.7014798e1
-1.6566003e0 3.9998819e0 6.6740543e1 6.6740543e1
-1.5757935e0 3.9998819e0 6.6479341e1 6.6479341e1
-1.4949866e0 3.9998819e0 6.6231198e1 6.6231198e1
-1.4141797e0 3.9998819e0 6.5996121e1 6.5996121e1
-1.3333728e0 3.9998819e0 6.5774098e1 6.5774098e1
-1.2525659e0 3.9998819e0 6.5565138e1 6.5565138e1
-1.171759e0 3.9998819e0 6.5369235e1 6.5369235e1
-1.0909521e0 3.9998819e0 6.518639e1 6.518639e1
-1.0101453e0 3.9998819e0 6.5016609e1 6.5016609e1
-9.293384e-1 3.9998819e0 6.4859885e1 6.4859885e1
-8.485315e-1 3.9998819e0 6.471622e1 6.471622e1
-7.677246e-1 3.9998819e0 6.4585616e1 6.4585616e1
-6.869177e-1 3.9998819e0 6.4468071e1 6.4468071e1
-6.061108e-1 3.9998819e0 6.4363585e1 6.4363585e1
-5.253039e-1 3.9998819e0 6.4272159e1 6.4272159e1
-4.44497e-1 3.9998819e0 6.4193793e1 6.4193793e1
-3.636901e-1 3.9998819e0 6.4128485e1 6.4128485e1
-2.828832e-1 3.9998819e0 6.4076237e1 6.4076237e1
-2.020763e-1 3.9998819e0 6.403705e1 6.403705e1
-1.212694e-1 3.9998819e0 6.401092e1 6.401092e1
-4.04625e-2 3.9998819e0 6.3997852e1 6.3997852e1
4.03444e-2 3.9998819e0 6.3997842e1 6.3997842e1
1.211513e-1 3.9998819e0 6.4010893e1 6.4010893e1
2.019582e-1 3.9998819e0 6.4037003e1 6.4037003e1
2.827651e-1 3.9998819e0 6.4076172e1 6.4076172e1
3.63572e-1 3.9998819e0 6.41284e1 6.41284e1
4.443789e-1 3.9998819e0 6.4193687e1 6.4193687e1
5.251858e-1 3.9998819e0 6.4272035e1 6.4272035e1
6.059927e-1 3.9998819e0 6.4363443e1 6.4363443e1
6.867996e-1 3.9998819e0 6.446791e1 6.446791e1
7.676065e-1 3.9998819e0 6.4585435e1 6.4585435e1
8.484134e-1 3.9998819e0 6.471602e1 6.471602e1
9.292203e-1 3.9998819e0 6.4859665e1 6.4859665e1
1.0100272e0 3.9998819e0 6.501637e1 6.501637e1
1.090834e0 3.9998819e0 6.5186134e1 6.5186134e1
1.171641e0 3.9998819e0 6.5368959e1 6.5368959e1
1.2524478e0 3.9998819e0 6.556484e1 6.556484e1
1.3332547e0 3.9998819e0 6.5773784e1 6.5773784e1
1.4140616e0 3.9998819e0 6.5995784e1 6.5995784e1
1.4948685e0 3.9998819e0 6.6230847e1 6.6230847e1
1.5756754e0 3.9998819e0 6.647897e1 6.647897e1
1.6564822e0 3.9998819e0 6.6740147e1 6.6740147e1
1.7372891e0 3.9998819e0 6.701439e1 6.701439e1
1.818096e0 3.9998819e0 6.7301686e1 6.7301686e1
1.8989029e0 3.9998819e0 6.7602048e1 6.7602048e1
1.9797098e0 3.9998819e0 6.791547e1 6.791547e1
2.0605167e0 3.9998819e0 6.8241943e1 6.8241943e1
2.1413235e0 3.9998819e0 6.8581483e1 6.8581483e1
2.2221304e0 3.9998819e0 6.8934077e1 6.8934077e1
2.3029373e0 3.9998819e0 6.9299736e1 6.9299736e1
2.3837442e0 3.9998819e0 6.9678455e1 6.9678455e1
2.4645511e0 3.9998819e0 7.0070227e1 7.0070227e1
2.545358e0 3.9998819e0 7.0475064e1 7.0475064e1
2.6261649e0 3.9998819e0 7.0892955e1 7.0892955e1
2.7069717e0 3.9998819e0 7.1323912e1 7.1323912e1
2.7877786e0 3.9998819e0 7.1767929e1 7.1767929e1
2.8685855e0 3.9998819e0 7.2224997e1 7.2224997e1
2.9493924e0 3.9998819e0 7.2695132e1 7.2695132e1
3.0301993e0 3.9998819e0 7.317832e1 7.317832e1
3.1110062e0 3.9998819e0 7.3674574e1 7.3674574e1
3.191813e0 3.9998819e0 7.4183884e1 7.4183884e1
3.27262e0 3.9998819e0 7.4706253e1 7.4706253e1
3.3534268e0 3.9998819e0 7.5241684e1 7.5241684e1
3.4342337e0 3.9998819e0 7.5790176e1 7.5790176e1
3.5150406e0 3.9998819e0 7.635173e1 7.635173e1
3.5958475e0 3.9998819e0 7.6926346e1 7.6926346e1
3.6766544e0 3.9998819e0 7.7514008e1 7.7514008e1
3.7574612e0 3.9998819e0 7.8114731e1 7.8114731e1
3.8382681e0 3.9998819e0 7.8728516e1 7.8728516e1
3.919075e0 3.9998819e0 7.9355362e1 7.9355362e1
3.9998819e0 3.9998819e0 7.999527e1 7.999527e1

